Parameter Critic: a Model Free Variance Reduction Method Through Imperishable Samples

We consider the problem of finding a policy that maximizes an expected reward throughout the trajectory of an agent that interacts with an unknown environment. Frequently denoted Reinforcement Learning, this framework suffers from the need of large amount of samples in each step of the learning process. To this end, we introduce parameter critic, a formulation that allows samples to keep their validity even when the parameters of the policy change. In particular, we propose the use of a function approximator to directly learn the relationship between the parameters and the expected cumulative reward. Through convergence analysis, we demonstrate the parameter critic outperforms gradient-free parameter space exploration techniques as it is robust to noise. Empirically, we show that our method solves the cartpole problem which corroborates our claim as the agent can successfully learn an optimal policy while learning the relationship between the parameters and the cumulative reward.

==> figures/critic_noise_1p.dat <==
iteration,mean,std
0,3.4158001140440395,3.4158001140440395
1,3.411882759644872,3.411882759644872
2,3.3995767747783883,3.3995767747783883
3,3.390362185270137,3.390362185270137
4,3.376716594022885,3.376716594022885
5,3.3573516244678614,3.3573516244678614
6,3.342379631630236,3.342379631630236
7,3.321613824523126,3.321613824523126
8,3.2938511966196966,3.2938511966196966
9,3.2686241793191484,3.2686241793191484
10,3.2473246010344563,3.2473246010344563
11,3.2066566418745834,3.2066566418745834
12,3.1804800673167986,3.1804800673167986
13,3.152162000408786,3.152162000408786
14,3.122895943353095,3.122895943353095
15,3.0902880289979135,3.0902880289979135
16,3.0642874034715817,3.0642874034715817
17,3.0319814716405733,3.0319814716405733
18,2.9981395746737034,2.9981395746737034
19,2.956188283301693,2.956188283301693
20,2.9209931303813583,2.9209931303813583
21,2.8740661160443914,2.8740661160443914
22,2.830240227466104,2.830240227466104
23,2.7863951158240043,2.7863951158240043
24,2.728675518344377,2.728675518344377
25,2.6753242166452833,2.6753242166452833
26,2.6108658561721216,2.6108658561721216
27,2.5436771930837456,2.5436771930837456
28,2.443733127601385,2.443733127601385
29,2.36885821088349,2.36885821088349
30,2.2560371804728807,2.2560371804728807
31,2.1552171669028475,2.1552171669028475
32,1.9030536227127968,1.9030536227127968
33,1.9153386155371637,1.9153386155371637
34,1.8961802252338757,1.8961802252338757
35,1.8001901311078563,1.8001901311078563
36,1.619956196431065,1.619956196431065
37,1.5411160769228092,1.5411160769228092
38,1.3421866313689024,1.3421866313689024
39,1.2462144330507163,1.2462144330507163
40,0.8362897972111439,0.8362897972111439
41,0.6592744549317412,0.6592744549317412
42,0.7608371091427207,0.7608371091427207
43,0.7810000757231915,0.7810000757231915
44,0.6414107737781022,0.6414107737781022
45,0.6367094963459872,0.6367094963459872
46,0.5570644321643461,0.5570644321643461
47,0.5293447872214682,0.5293447872214682
48,0.4597150763209341,0.4597150763209341
49,0.37300693418242453,0.37300693418242453
50,0.1678221482423047,0.1678221482423047
51,-0.05429014873572094,-0.05429014873572094
52,-0.2998951379274087,-0.2998951379274087
53,-0.07874139973568116,-0.07874139973568116
54,0.32426474920118653,0.32426474920118653
55,0.38976732750597703,0.38976732750597703
56,0.5244925349848856,0.5244925349848856
57,0.6742487504224717,0.6742487504224717
58,0.8316959853554633,0.8316959853554633
59,1.0279349718996174,1.0279349718996174
60,1.2519965098709513,1.2519965098709513
61,1.3422488526761873,1.3422488526761873
62,1.4332135829133303,1.4332135829133303
63,1.5771593512330884,1.5771593512330884
64,1.7888369977588374,1.7888369977588374
65,1.8815878207387344,1.8815878207387344
66,1.8929746773224978,1.8929746773224978
67,1.8601970538885533,1.8601970538885533
68,1.9715740213696207,1.9715740213696207
69,1.9085787706248192,1.9085787706248192
70,1.9749585422691398,1.9749585422691398
71,1.9602176788776244,1.9602176788776244
72,2.079565184186429,2.079565184186429
73,2.192517645283244,2.192517645283244
74,2.339162542322695,2.339162542322695
75,2.2714967621899267,2.2714967621899267
76,2.4870645876809054,2.4870645876809054
77,2.6722656949135257,2.6722656949135257
78,2.7029233699725874,2.7029233699725874
79,2.7181023530546917,2.7181023530546917
80,2.8003430633855477,2.8003430633855477
81,2.858926214564385,2.858926214564385
82,2.890749884246423,2.890749884246423
83,2.9308753018992935,2.9308753018992935
84,2.9745712958871997,2.9745712958871997
85,3.0027606629312023,3.0027606629312023
86,3.027460046612558,3.027460046612558
87,3.0600532188635388,3.0600532188635388
88,3.090317232327936,3.090317232327936
89,3.1307988476934474,3.1307988476934474
90,3.155485615805321,3.155485615805321
91,3.1775250130979935,3.1775250130979935
92,3.1895086537465698,3.1895086537465698
93,3.2207919162264846,3.2207919162264846
94,3.2395384946465584,3.2395384946465584
95,3.267782293469615,3.267782293469615
96,3.283276463165708,3.283276463165708
97,3.304396288316232,3.304396288316232
98,3.3203019993195353,3.3203019993195353
99,3.337573132010644,3.337573132010644
100,3.3547326259592167,3.3547326259592167
101,3.3772113484417963,3.3772113484417963
102,3.38992518724656,3.38992518724656
103,3.3987894749969443,3.3987894749969443
104,3.4071584772723247,3.4071584772723247
105,3.413227578942301,3.413227578942301
106,3.422165306765251,3.422165306765251
107,3.4361526584160047,3.4361526584160047
108,3.4434107710102295,3.4434107710102295
109,3.44616301270922,3.44616301270922
110,3.449496012160773,3.449496012160773
111,3.459087815320794,3.459087815320794
112,3.4611771687441184,3.4611771687441184
113,3.464914370387646,3.464914370387646
114,3.468037503000464,3.468037503000464
115,3.469694123701599,3.469694123701599
116,3.47124993808222,3.47124993808222
117,3.4725426881100367,3.4725426881100367
118,3.474471876819089,3.474471876819089
119,3.477405167957932,3.477405167957932
120,3.479344082258342,3.479344082258342
121,3.4792204192849465,3.4792204192849465
122,3.4802994213708063,3.4802994213708063
123,3.4809768456938786,3.4809768456938786
124,3.4830587219498184,3.4830587219498184
125,3.4820701320342606,3.4820701320342606
126,3.479421901797735,3.479421901797735
127,3.477884232240165,3.477884232240165
128,3.474595453307271,3.474595453307271
129,3.471386357321439,3.471386357321439
130,3.4677051533296908,3.4677051533296908
131,3.4623437342879253,3.4623437342879253
132,3.45820998463841,3.45820998463841
133,3.45359773466004,3.45359773466004
134,3.447576220886187,3.447576220886187
135,3.4444194707633726,3.4444194707633726
136,3.440556320147778,3.440556320147778
137,3.4351169366179533,3.4351169366179533
138,3.427551113527469,3.427551113527469
139,3.4208777310632756,3.4208777310632756
140,3.4125941376725017,3.4125941376725017
141,3.406380690860149,3.406380690860149
142,3.397342621657411,3.397342621657411
143,3.3812427282281647,3.3812427282281647
144,3.3629347751827265,3.3629347751827265
145,3.3533604680030944,3.3533604680030944
146,3.341675684477679,3.341675684477679
147,3.3300480789758145,3.3300480789758145
148,3.3154122455206885,3.3154122455206885
149,3.3040123084856052,3.3040123084856052
150,3.288481837551452,3.288481837551452
151,3.2750693924116523,3.2750693924116523
152,3.2622183165550633,3.2622183165550633
153,3.2474338541981074,3.2474338541981074
154,3.2292804452010238,3.2292804452010238
155,3.2180607588618653,3.2180607588618653
156,3.200616703265336,3.200616703265336
157,3.1757172241943694,3.1757172241943694
158,3.1524960076439172,3.1524960076439172
159,3.1318965990929026,3.1318965990929026
160,3.1061603212262527,3.1061603212262527
161,3.073115639297317,3.073115639297317
162,3.0548590688016115,3.0548590688016115
163,3.0021157530657496,3.0021157530657496
164,2.9062355878483768,2.9062355878483768
165,2.6576034610424837,2.6576034610424837
166,2.7049767695860396,2.7049767695860396
167,2.7338147374438133,2.7338147374438133
168,2.7787074262451257,2.7787074262451257
169,2.746136874650397,2.746136874650397
170,2.72475431370767,2.72475431370767
171,2.6893810357791277,2.6893810357791277
172,2.6234137336341394,2.6234137336341394
173,2.576111388855213,2.576111388855213
174,2.563070609764257,2.563070609764257
175,2.523485745252157,2.523485745252157
176,2.4294320813432444,2.4294320813432444
177,2.310283851471481,2.310283851471481
178,2.1841902216560367,2.1841902216560367
179,2.148495038703642,2.148495038703642
180,2.0595084197092928,2.0595084197092928
181,1.7857793110441569,1.7857793110441569
182,1.857867994523878,1.857867994523878
183,1.8072702711362165,1.8072702711362165
184,1.8323448416798036,1.8323448416798036
185,1.6921501120316194,1.6921501120316194
186,1.7646011814817815,1.7646011814817815
187,1.8532344537379908,1.8532344537379908
188,1.7905714998366669,1.7905714998366669
189,1.6396877213703227,1.6396877213703227
190,1.5434253195387007,1.5434253195387007
191,1.4618234812308413,1.4618234812308413
192,1.3827084911508487,1.3827084911508487
193,1.1769124796673036,1.1769124796673036
194,0.9818530645543246,0.9818530645543246
195,0.9356014777984037,0.9356014777984037
196,1.1649592540131524,1.1649592540131524
197,1.301944907142738,1.301944907142738
198,1.370381850630499,1.370381850630499
199,1.4488562244173482,1.4488562244173482
200,1.5807054147643094,1.5807054147643094
201,1.5360679028038953,1.5360679028038953
202,1.562403976560868,1.562403976560868
203,1.58635098542267,1.58635098542267
204,1.5593353215403578,1.5593353215403578
205,1.5672248265307231,1.5672248265307231
206,1.5599142899343943,1.5599142899343943
207,1.4975806204235105,1.4975806204235105
208,1.582886272714932,1.582886272714932
209,1.4064004122366192,1.4064004122366192
210,1.3590541872728368,1.3590541872728368
211,1.3601058683647662,1.3601058683647662
212,1.3667950724552203,1.3667950724552203
213,1.3619935621273458,1.3619935621273458
214,1.3947583857225927,1.3947583857225927
215,1.3835180142092542,1.3835180142092542
216,1.3774417301779462,1.3774417301779462
217,1.1619231522247122,1.1619231522247122
218,1.059172120163849,1.059172120163849
219,1.2121484382899796,1.2121484382899796
220,1.2671342348624928,1.2671342348624928
221,1.1790953723695843,1.1790953723695843
222,1.0838655560897303,1.0838655560897303
223,1.0657248076743764,1.0657248076743764
224,1.1439432484608187,1.1439432484608187
225,1.2680077394302107,1.2680077394302107
226,1.2908237378254461,1.2908237378254461
227,1.26828312398786,1.26828312398786
228,1.2662308536815121,1.2662308536815121
229,1.355517491914348,1.355517491914348
230,1.2929503448446125,1.2929503448446125
231,1.254380979146231,1.254380979146231
232,1.2020755525570788,1.2020755525570788
233,1.0435199052688158,1.0435199052688158
234,1.1421919015271218,1.1421919015271218
235,1.1158266542259014,1.1158266542259014
236,1.1260858514846717,1.1260858514846717
237,1.1163179376950811,1.1163179376950811
238,1.0948033726234552,1.0948033726234552
239,1.124409000038441,1.124409000038441
240,1.0999143894964554,1.0999143894964554
241,1.1114143060366692,1.1114143060366692
242,1.2964478020791859,1.2964478020791859
243,1.2457001486623058,1.2457001486623058
244,1.2889843018854898,1.2889843018854898
245,1.2778549188309418,1.2778549188309418
246,1.3530917235049398,1.3530917235049398
247,1.4817237865194985,1.4817237865194985
248,1.4276662321919316,1.4276662321919316
249,1.5732045661556509,1.5732045661556509
250,1.588714847757992,1.588714847757992
251,1.616767048888718,1.616767048888718
252,1.6300214366242782,1.6300214366242782
253,1.6398474768506068,1.6398474768506068
254,1.635311154420817,1.635311154420817
255,1.4953140693070412,1.4953140693070412
256,1.51616148181311,1.51616148181311
257,1.506327148582487,1.506327148582487
258,1.6556762972766181,1.6556762972766181
259,1.7743334121773842,1.7743334121773842
260,1.8440863058476222,1.8440863058476222
261,1.8735347655631045,1.8735347655631045
262,1.97041215316378,1.97041215316378
263,1.9819086683638891,1.9819086683638891
264,2.0164247305579157,2.0164247305579157
265,2.0461420381915616,2.0461420381915616
266,2.0464177170133775,2.0464177170133775
267,2.0538106983042406,2.0538106983042406
268,2.016725680751108,2.016725680751108
269,2.0572732752159535,2.0572732752159535
270,2.174877881233666,2.174877881233666
271,2.2115924173069685,2.2115924173069685
272,2.2246183620827544,2.2246183620827544
273,2.2426268757576446,2.2426268757576446
274,2.2630078402478397,2.2630078402478397
275,2.266150296457235,2.266150296457235
276,2.254606883585119,2.254606883585119
277,2.2512076091875697,2.2512076091875697
278,2.2781102225348735,2.2781102225348735
279,2.2822687786110176,2.2822687786110176
280,2.2542954216437394,2.2542954216437394
281,2.2890419419680494,2.2890419419680494
282,2.3136736366827555,2.3136736366827555
283,2.37940772129175,2.37940772129175
284,2.4047906442613494,2.4047906442613494
285,2.4234342020344863,2.4234342020344863
286,2.4416275580768834,2.4416275580768834
287,2.4586047714469674,2.4586047714469674
288,2.465486881275203,2.465486881275203
289,2.4816116602027405,2.4816116602027405
290,2.4874296279757884,2.4874296279757884
291,2.5140158747937753,2.5140158747937753
292,2.532740563849772,2.532740563849772
293,2.545422247911722,2.545422247911722
294,2.5609988181449683,2.5609988181449683
295,2.5662930435023426,2.5662930435023426
296,2.5721544116684742,2.5721544116684742
297,2.5826850670937125,2.5826850670937125
298,2.5853634163347086,2.5853634163347086
299,2.587984223776064,2.587984223776064
300,2.5952649690945604,2.5952649690945604
301,2.6033693162995606,2.6033693162995606
302,2.6083324407508455,2.6083324407508455
303,2.6114027295876134,2.6114027295876134
304,2.6174914998869063,2.6174914998869063
305,2.619054449202273,2.619054449202273
306,2.6246933109799886,2.6246933109799886
307,2.632332528306796,2.632332528306796
308,2.6445481223279512,2.6445481223279512
309,2.643234456086081,2.643234456086081
310,2.6393945314953196,2.6393945314953196
311,2.6401297660758956,2.6401297660758956
312,2.6418404190858604,2.6418404190858604
313,2.6398603303327395,2.6398603303327395
314,2.6373175204790016,2.6373175204790016
315,2.6234607700279406,2.6234607700279406
316,2.6243040501750183,2.6243040501750183
317,2.619835362173281,2.619835362173281
318,2.6166318014071983,2.6166318014071983
319,2.6096712150118275,2.6096712150118275
320,2.605085144175145,2.605085144175145
321,2.598427825563013,2.598427825563013
322,2.5998171683594484,2.5998171683594484
323,2.59854435428321,2.59854435428321
324,2.596778470939358,2.596778470939358
325,2.5921789969689097,2.5921789969689097
326,2.5921106368397733,2.5921106368397733
327,2.5923265962169175,2.5923265962169175
328,2.5880685699898964,2.5880685699898964
329,2.5836729311717583,2.5836729311717583
330,2.578635845279511,2.578635845279511
331,2.5722671674926754,2.5722671674926754
332,2.5707049297777305,2.5707049297777305
333,2.570143878306476,2.570143878306476
334,2.5652759881184903,2.5652759881184903
335,2.5567026253983745,2.5567026253983745
336,2.5470903140251675,2.5470903140251675
337,2.54090634462369,2.54090634462369
338,2.530596502172732,2.530596502172732
339,2.5285435157745,2.5285435157745
340,2.527529330765067,2.527529330765067
341,2.527853194079943,2.527853194079943
342,2.5233229890035473,2.5233229890035473
343,2.5159384734782413,2.5159384734782413
344,2.499051290974926,2.499051290974926
345,2.489626840543411,2.489626840543411
346,2.4838216535717463,2.4838216535717463
347,2.475263093591937,2.475263093591937
348,2.469813067746352,2.469813067746352
349,2.4549335725712,2.4549335725712
350,2.441865976391578,2.441865976391578
351,2.4322476195650213,2.4322476195650213
352,2.42592280287772,2.42592280287772
353,2.4237066512325227,2.4237066512325227
354,2.4087546077062187,2.4087546077062187
355,2.39461699265662,2.39461699265662
356,2.3910733684329024,2.3910733684329024
357,2.367114841609836,2.367114841609836
358,2.3519485389979136,2.3519485389979136
359,2.329190309827653,2.329190309827653
360,2.3254810856704795,2.3254810856704795
361,2.290650941030533,2.290650941030533
362,2.230631869004422,2.230631869004422
363,2.228583253632687,2.228583253632687
364,2.2394264572325486,2.2394264572325486
365,2.2441220830218738,2.2441220830218738
366,2.2648517955451406,2.2648517955451406
367,2.257443265534266,2.257443265534266
368,2.2482572229568665,2.2482572229568665
369,2.2433786970224814,2.2433786970224814
370,2.2303487984789867,2.2303487984789867
371,2.22223738243692,2.22223738243692
372,2.205460308276847,2.205460308276847
373,2.1912992761311587,2.1912992761311587
374,2.1986632907859907,2.1986632907859907
375,2.1821334680884967,2.1821334680884967
376,2.181921000921083,2.181921000921083
377,2.1421682639524793,2.1421682639524793
378,2.129999557805108,2.129999557805108
379,2.0880261791211363,2.0880261791211363
380,1.9204397042271488,1.9204397042271488
381,1.911153414522779,1.911153414522779
382,1.8639341582506506,1.8639341582506506
383,1.9900319219647786,1.9900319219647786
384,1.9923376516413538,1.9923376516413538
385,1.9932012161891342,1.9932012161891342
386,1.9783378435639867,1.9783378435639867
387,1.9672070433652908,1.9672070433652908
388,1.931814088866699,1.931814088866699
389,1.9084388039138778,1.9084388039138778
390,1.8798563547305411,1.8798563547305411
391,1.8681619704681782,1.8681619704681782
392,1.8465457638949314,1.8465457638949314
393,1.8460565562361768,1.8460565562361768
394,1.823494391880173,1.823494391880173
395,1.8025269827814854,1.8025269827814854
396,1.7461506624277934,1.7461506624277934
397,1.7251897019369298,1.7251897019369298
398,1.6917580310045777,1.6917580310045777
399,1.6518018671937076,1.6518018671937076
400,1.6316013165042074,1.6316013165042074
401,1.56069857694253,1.56069857694253
402,1.512779469099235,1.512779469099235
403,1.4756320366973572,1.4756320366973572
404,1.4359486946923883,1.4359486946923883
405,1.2807102870532487,1.2807102870532487
406,1.2637016434228783,1.2637016434228783
407,1.2138835984815777,1.2138835984815777
408,1.3746402095676304,1.3746402095676304
409,1.343084374549388,1.343084374549388
410,1.295783719011047,1.295783719011047
411,1.0882920693113705,1.0882920693113705
412,1.0630536185526638,1.0630536185526638
413,1.0374139674919223,1.0374139674919223
414,1.0210681755841822,1.0210681755841822
415,0.9952218119949379,0.9952218119949379
416,1.0208377779478923,1.0208377779478923
417,0.8501210528533077,0.8501210528533077
418,0.7068870736010291,0.7068870736010291
419,0.7742353654649693,0.7742353654649693
420,0.7783402138870603,0.7783402138870603
421,0.8444087325303833,0.8444087325303833
422,0.8660048114818949,0.8660048114818949
423,0.9304627543669948,0.9304627543669948
424,0.9493988850660855,0.9493988850660855
425,0.9515932889703977,0.9515932889703977
426,0.9551094254818948,0.9551094254818948
427,0.9320182774988888,0.9320182774988888
428,0.9210218313701598,0.9210218313701598
429,0.8584412488108528,0.8584412488108528
430,0.8430425478015777,0.8430425478015777
431,0.8411902237067701,0.8411902237067701
432,0.8780547811221543,0.8780547811221543
433,0.8728938172817868,0.8728938172817868
434,0.8442184880203353,0.8442184880203353
435,0.8117427014198577,0.8117427014198577
436,0.7876885942980753,0.7876885942980753
437,0.7584186473076623,0.7584186473076623
438,0.7805018930644262,0.7805018930644262
439,0.7947798067418256,0.7947798067418256
440,0.7751110449446807,0.7751110449446807
441,0.7515517682205699,0.7515517682205699
442,0.7063563110202625,0.7063563110202625
443,0.7446773221399196,0.7446773221399196
444,0.7127197143755036,0.7127197143755036
445,0.6193869192133329,0.6193869192133329
446,0.6726844284021689,0.6726844284021689
447,0.6863489148876946,0.6863489148876946
448,0.5552371303992338,0.5552371303992338
449,0.6565061599477522,0.6565061599477522
450,0.676776189814206,0.676776189814206
451,0.7311594890085964,0.7311594890085964
452,0.7481131767073573,0.7481131767073573
453,0.6887810058515877,0.6887810058515877
454,0.7164845051771451,0.7164845051771451
455,0.7439984576811676,0.7439984576811676
456,0.8570240254704748,0.8570240254704748
457,0.8720160553129775,0.8720160553129775
458,0.837261659123621,0.837261659123621
459,0.8404144773837414,0.8404144773837414
460,0.8537464306952955,0.8537464306952955
461,0.8343371290476669,0.8343371290476669
462,0.8470307690543136,0.8470307690543136
463,0.8460212519485872,0.8460212519485872
464,0.8533790281609028,0.8533790281609028
465,0.7928273547369487,0.7928273547369487
466,0.7775372690783345,0.7775372690783345
467,0.7215547517869421,0.7215547517869421
468,0.6121482797356805,0.6121482797356805
469,0.5429482152869882,0.5429482152869882
470,0.513951753703004,0.513951753703004
471,0.4864001297173253,0.4864001297173253
472,0.5218672005823243,0.5218672005823243
473,0.5375792074258132,0.5375792074258132
474,0.5446631927265629,0.5446631927265629
475,0.5359246432125956,0.5359246432125956
476,0.5202496382737215,0.5202496382737215
477,0.5098994261424281,0.5098994261424281
478,0.4860095848853281,0.4860095848853281
479,0.46268745029084196,0.46268745029084196
480,0.43320477637340915,0.43320477637340915
481,0.35477629281760364,0.35477629281760364
482,0.17614746600060938,0.17614746600060938
483,0.18040182708205477,0.18040182708205477
484,0.09963159776276356,0.09963159776276356
485,0.13198648163780088,0.13198648163780088
486,0.05201690822270917,0.05201690822270917
487,-0.012578163755960459,-0.012578163755960459
488,0.08933970958351846,0.08933970958351846
489,0.17696456232769214,0.17696456232769214
490,0.2488471275346711,0.2488471275346711
491,0.14216533001177772,0.14216533001177772
492,0.14585564451828123,0.14585564451828123
493,0.09565856171187254,0.09565856171187254
494,0.17968813131608877,0.17968813131608877
495,0.2617483304029487,0.2617483304029487
496,0.31574871424071543,0.31574871424071543
497,0.338120233383011,0.338120233383011
498,0.3824099469201138,0.3824099469201138
499,0.37923053295208886,0.37923053295208886
500,0.35914969962578325,0.35914969962578325
501,0.4119159962847801,0.4119159962847801
502,0.4309717699202789,0.4309717699202789
503,0.4482948560093927,0.4482948560093927
504,0.44105540654105924,0.44105540654105924
505,0.4390802571936229,0.4390802571936229
506,0.40664593206650174,0.40664593206650174
507,0.26893824620144685,0.26893824620144685
508,0.357743184492348,0.357743184492348
509,0.39224054763397603,0.39224054763397603
510,0.4194107962260442,0.4194107962260442
511,0.4415079146391207,0.4415079146391207
512,0.43636946809094757,0.43636946809094757
513,0.2744444101055604,0.2744444101055604
514,0.16802455287421658,0.16802455287421658
515,0.15507904103520892,0.15507904103520892
516,0.0906514948939238,0.0906514948939238
517,0.08247390456200585,0.08247390456200585
518,-0.06334642548615556,-0.06334642548615556
519,0.07636247079030818,0.07636247079030818
520,-0.010495608475580669,-0.010495608475580669
521,-0.14836263224696863,-0.14836263224696863
522,-0.09411125856365808,-0.09411125856365808
523,0.09306538944314482,0.09306538944314482
524,0.043850438160244816,0.043850438160244816
525,0.10773329617093819,0.10773329617093819
526,0.09962267989671013,0.09962267989671013
527,0.06295275425141594,0.06295275425141594
528,0.0756179601251278,0.0756179601251278
529,0.08086840598507936,0.08086840598507936
530,0.026438927357338632,0.026438927357338632
531,0.06971793307185951,0.06971793307185951
532,0.13423478139415337,0.13423478139415337
533,0.15429581259818853,0.15429581259818853
534,0.18601684457683437,0.18601684457683437
535,0.20576852855900477,0.20576852855900477
536,0.20449636828577197,0.20449636828577197
537,0.197475381081397,0.197475381081397
538,0.07265795386127444,0.07265795386127444
539,0.04935383629852627,0.04935383629852627
540,0.030535174782700594,0.030535174782700594
541,0.00017620027922170766,0.00017620027922170766
542,0.02501180115770355,0.02501180115770355
543,0.04559295889720097,0.04559295889720097
544,0.05793763156497836,0.05793763156497836
545,0.05727775189297089,0.05727775189297089
546,0.0010459913813100164,0.0010459913813100164
547,-0.001978509490182878,-0.001978509490182878
548,-0.08236192918881326,-0.08236192918881326
549,-0.1890779333439215,-0.1890779333439215
550,-0.3157908098669898,-0.3157908098669898
551,-0.3442150039033398,-0.3442150039033398
552,-0.235253443553874,-0.235253443553874
553,-0.16198075539596174,-0.16198075539596174
554,-0.17643722267669176,-0.17643722267669176
555,-0.2459088892006982,-0.2459088892006982
556,-0.463426711869636,-0.463426711869636
557,-0.6156963222592432,-0.6156963222592432
558,-0.4647114496498576,-0.4647114496498576
559,-0.4971088069248805,-0.4971088069248805
560,-0.5672382801348305,-0.5672382801348305
561,-0.396694019274343,-0.396694019274343
562,-0.5123976401856349,-0.5123976401856349
563,-0.4564598361944471,-0.4564598361944471
564,-0.4439938086429435,-0.4439938086429435
565,-0.4846675829062543,-0.4846675829062543
566,-0.4602555896628862,-0.4602555896628862
567,-0.564571596649157,-0.564571596649157
568,-0.5686055837673458,-0.5686055837673458
569,-0.5748496579116982,-0.5748496579116982
570,-0.537099052829437,-0.537099052829437
571,-0.556169271115646,-0.556169271115646
572,-0.7606771166985886,-0.7606771166985886
573,-0.5880760735672124,-0.5880760735672124
574,-0.5988579483898807,-0.5988579483898807
575,-0.5225652637241193,-0.5225652637241193
576,-0.5227957839108278,-0.5227957839108278
577,-0.4309927178757591,-0.4309927178757591
578,-0.4518780143121258,-0.4518780143121258
579,-0.5619066820671279,-0.5619066820671279
580,-0.6288376471586044,-0.6288376471586044
581,-0.6163017212631263,-0.6163017212631263
582,-0.5567218435673418,-0.5567218435673418
583,-0.5999754910137564,-0.5999754910137564
584,-0.5650476640278314,-0.5650476640278314
585,-0.5678803607499667,-0.5678803607499667
586,-0.8497542887788231,-0.8497542887788231
587,-0.5323347831308894,-0.5323347831308894
588,-0.51984219687287,-0.51984219687287
589,-0.5515586351808911,-0.5515586351808911
590,-0.6502747542118635,-0.6502747542118635
591,-0.6703796763685719,-0.6703796763685719
592,-0.5676279731749778,-0.5676279731749778
593,-0.5463449099220463,-0.5463449099220463
594,-0.49412630973380994,-0.49412630973380994
595,-0.44547225841423704,-0.44547225841423704
596,-0.46013299615480996,-0.46013299615480996
597,-0.4710271940595202,-0.4710271940595202
598,-0.4840701339449462,-0.4840701339449462
599,-0.5500149854364975,-0.5500149854364975
600,-0.5064223410112905,-0.5064223410112905
601,-0.446287471272328,-0.446287471272328
602,-0.432653905278684,-0.432653905278684
603,-0.445789466329938,-0.445789466329938
604,-0.4648022702562304,-0.4648022702562304
605,-0.4507484380833284,-0.4507484380833284
606,-0.39360095382235977,-0.39360095382235977
607,-0.4196899210879063,-0.4196899210879063
608,-0.6138333847587848,-0.6138333847587848
609,-0.49203561322751505,-0.49203561322751505
610,-0.6467263178859392,-0.6467263178859392
611,-0.6745816761363241,-0.6745816761363241
612,-0.8365134110150777,-0.8365134110150777
613,-0.8929059900501071,-0.8929059900501071
614,-0.8942601634054855,-0.8942601634054855
615,-0.8286612159977167,-0.8286612159977167
616,-0.6935830185688902,-0.6935830185688902
617,-0.8053792383166986,-0.8053792383166986
618,-0.8888530444683012,-0.8888530444683012
619,-0.911646903772398,-0.911646903772398
620,-0.8857695563710699,-0.8857695563710699
621,-0.8164830429811435,-0.8164830429811435
622,-0.6273244652016079,-0.6273244652016079
623,-0.795649025957731,-0.795649025957731
624,-0.9372314307191328,-0.9372314307191328
625,-0.8988259529117524,-0.8988259529117524
626,-0.9479527004135403,-0.9479527004135403
627,-0.9770717965473044,-0.9770717965473044
628,-1.022241450627923,-1.022241450627923
629,-1.1351258388990888,-1.1351258388990888
630,-1.1459346780819013,-1.1459346780819013
631,-1.2287755251572055,-1.2287755251572055
632,-1.1650645054651618,-1.1650645054651618
633,-1.2568683520667354,-1.2568683520667354
634,-1.3652298688654199,-1.3652298688654199
635,-1.2518602242436412,-1.2518602242436412
636,-1.278819126155128,-1.278819126155128
637,-1.2753313619589974,-1.2753313619589974
638,-1.3010886632941836,-1.3010886632941836
639,-1.250104856231921,-1.250104856231921
640,-1.2728976687815228,-1.2728976687815228
641,-1.3047027464730863,-1.3047027464730863
642,-1.3108972344700343,-1.3108972344700343
643,-1.3849481340744834,-1.3849481340744834
644,-1.4400556283456993,-1.4400556283456993
645,-1.352888795444433,-1.352888795444433
646,-1.3577413475697382,-1.3577413475697382
647,-1.3145297642936042,-1.3145297642936042
648,-1.3719865659450492,-1.3719865659450492
649,-1.40196214635699,-1.40196214635699
650,-1.311974837766949,-1.311974837766949
651,-1.447736581542836,-1.447736581542836
652,-1.46790210600776,-1.46790210600776
653,-1.567744082298464,-1.567744082298464
654,-1.4155395450421255,-1.4155395450421255
655,-1.3427043424852563,-1.3427043424852563
656,-1.3761269824605653,-1.3761269824605653
657,-1.4261235328665012,-1.4261235328665012
658,-1.453745527631802,-1.453745527631802
659,-1.5401227925435268,-1.5401227925435268
660,-1.797448410243483,-1.797448410243483
661,-1.534198501540723,-1.534198501540723
662,-1.7846997331013554,-1.7846997331013554
663,-1.5732896020502962,-1.5732896020502962
664,-1.4100987863529688,-1.4100987863529688
665,-1.4169479249438408,-1.4169479249438408
666,-1.3786670700904284,-1.3786670700904284
667,-1.2873637081975449,-1.2873637081975449
668,-1.3088227770745657,-1.3088227770745657
669,-1.3614661317681007,-1.3614661317681007
670,-1.4237269218764756,-1.4237269218764756
671,-1.5550356629303852,-1.5550356629303852
672,-1.5110140901304667,-1.5110140901304667
673,-1.6213241354150525,-1.6213241354150525
674,-1.638089999322493,-1.638089999322493
675,-1.6434513985683865,-1.6434513985683865
676,-1.4963714999089772,-1.4963714999089772
677,-1.5461920495025805,-1.5461920495025805
678,-1.43788982789097,-1.43788982789097
679,-1.26051411356698,-1.26051411356698
680,-1.2498288112812805,-1.2498288112812805
681,-1.2239007479871895,-1.2239007479871895
682,-1.23895280995655,-1.23895280995655
683,-1.253565865330769,-1.253565865330769
684,-1.2387097914722394,-1.2387097914722394
685,-1.2378621846619218,-1.2378621846619218
686,-1.3677092714786607,-1.3677092714786607
687,-1.4246788800023744,-1.4246788800023744
688,-1.48905247866381,-1.48905247866381
689,-1.350911904076226,-1.350911904076226
690,-1.2949656080178458,-1.2949656080178458
691,-1.3810022644018145,-1.3810022644018145
692,-1.3648188923644977,-1.3648188923644977
693,-1.5136383681052745,-1.5136383681052745
694,-1.4529469101190964,-1.4529469101190964
695,-1.438331105216684,-1.438331105216684
696,-1.452719551892302,-1.452719551892302
697,-1.395621544730635,-1.395621544730635
698,-1.4608128415170105,-1.4608128415170105
699,-1.432233891904604,-1.432233891904604
700,-1.4262582615386084,-1.4262582615386084
701,-1.4714717035220932,-1.4714717035220932
702,-1.4565188809155731,-1.4565188809155731
703,-1.6281293231792169,-1.6281293231792169
704,-1.6001012598263586,-1.6001012598263586
705,-1.5545257437478082,-1.5545257437478082
706,-1.5505467528556136,-1.5505467528556136
707,-1.6928495635430187,-1.6928495635430187
708,-1.728711835230434,-1.728711835230434
709,-1.5787747880570102,-1.5787747880570102
710,-2.011060913172052,-2.011060913172052
711,-1.8634745722046104,-1.8634745722046104
712,-1.679685119370571,-1.679685119370571
713,-1.800092105246973,-1.800092105246973
714,-1.708204888270695,-1.708204888270695
715,-1.664859326727249,-1.664859326727249
716,-1.6710838057850566,-1.6710838057850566
717,-1.685686342633749,-1.685686342633749
718,-1.5568189910257848,-1.5568189910257848
719,-1.3563285944924968,-1.3563285944924968
720,-1.3879297627698066,-1.3879297627698066
721,-1.2912531143442243,-1.2912531143442243
722,-1.2466878104763608,-1.2466878104763608
723,-1.1870547631085426,-1.1870547631085426
724,-1.086694207242861,-1.086694207242861
725,-1.2053692105308695,-1.2053692105308695
726,-1.2108658157221799,-1.2108658157221799
727,-1.1775225268317013,-1.1775225268317013
728,-1.2141259386867345,-1.2141259386867345
729,-1.159111719404325,-1.159111719404325
730,-1.293639374157875,-1.293639374157875
731,-1.270498713001556,-1.270498713001556
732,-1.3823271184010364,-1.3823271184010364
733,-1.4209033226594803,-1.4209033226594803
734,-1.4026329036076692,-1.4026329036076692
735,-1.4186876284879761,-1.4186876284879761
736,-1.4260259703604174,-1.4260259703604174
737,-1.4340121206097987,-1.4340121206097987
738,-1.466213168150244,-1.466213168150244
739,-1.3568089423462666,-1.3568089423462666
740,-1.3770978153649285,-1.3770978153649285
741,-1.4524296092640676,-1.4524296092640676
742,-1.2547586244228526,-1.2547586244228526
743,-1.3241402545227356,-1.3241402545227356
744,-1.2806730540627214,-1.2806730540627214
745,-1.3097681370179026,-1.3097681370179026
746,-1.3563562601725385,-1.3563562601725385
747,-1.3423885143253753,-1.3423885143253753
748,-1.353666312178156,-1.353666312178156
749,-1.2445704309282686,-1.2445704309282686
750,-1.2778697939695118,-1.2778697939695118
751,-1.334599153244506,-1.334599153244506
752,-1.366677262754623,-1.366677262754623
753,-1.3884720884990964,-1.3884720884990964
754,-1.4872272421798294,-1.4872272421798294
755,-1.5064418923554184,-1.5064418923554184
756,-1.5058616374075953,-1.5058616374075953
757,-1.4662198505087087,-1.4662198505087087
758,-1.416771013553697,-1.416771013553697
759,-1.3751596802540127,-1.3751596802540127
760,-1.462388328199539,-1.462388328199539
761,-1.5074062000190787,-1.5074062000190787
762,-1.5735649819723452,-1.5735649819723452
763,-1.3897184978732011,-1.3897184978732011
764,-1.4522909914643185,-1.4522909914643185
765,-1.543560504642486,-1.543560504642486
766,-1.570952045608297,-1.570952045608297
767,-1.5603306800958427,-1.5603306800958427
768,-1.454731081076711,-1.454731081076711
769,-1.3618213098397154,-1.3618213098397154
770,-1.4484276995560694,-1.4484276995560694
771,-1.6510407766162125,-1.6510407766162125
772,-1.6123372015309103,-1.6123372015309103
773,-1.6094765066492855,-1.6094765066492855
774,-1.6877203504314797,-1.6877203504314797
775,-1.8056194400829821,-1.8056194400829821
776,-1.9031681751419356,-1.9031681751419356
777,-1.878640965417834,-1.878640965417834
778,-1.6701692133308217,-1.6701692133308217
779,-1.5678561247862586,-1.5678561247862586
780,-1.531720454905222,-1.531720454905222
781,-1.5854431718831614,-1.5854431718831614
782,-1.6918647895789989,-1.6918647895789989
783,-1.6640237618273812,-1.6640237618273812
784,-1.7594006056347191,-1.7594006056347191
785,-1.763643636956786,-1.763643636956786
786,-1.6541832418628426,-1.6541832418628426
787,-1.7506442269082525,-1.7506442269082525
788,-1.7734018246050978,-1.7734018246050978
789,-2.0087259732438145,-2.0087259732438145
790,-1.9165028291268635,-1.9165028291268635
791,-1.8163009075367667,-1.8163009075367667
792,-1.6510846149759453,-1.6510846149759453
793,-1.5273274031647799,-1.5273274031647799
794,-1.510442042839239,-1.510442042839239
795,-1.5253298074903867,-1.5253298074903867
796,-1.9094240864787535,-1.9094240864787535
797,-1.729972101381725,-1.729972101381725
798,-1.6764316988784982,-1.6764316988784982
799,-1.785582641432418,-1.785582641432418
800,-1.889802101577143,-1.889802101577143
801,-1.9709822969291713,-1.9709822969291713
802,-2.1627867522724227,-2.1627867522724227
803,-1.9553194421368696,-1.9553194421368696
804,-1.7573672474602389,-1.7573672474602389
805,-1.7849365557118637,-1.7849365557118637
806,-1.7971994168527754,-1.7971994168527754
807,-2.0282770473131175,-2.0282770473131175
808,-1.9703422640006147,-1.9703422640006147
809,-1.9420587277102146,-1.9420587277102146
810,-1.9842928693347899,-1.9842928693347899
811,-2.0469998578621618,-2.0469998578621618
812,-1.6947517880611067,-1.6947517880611067
813,-1.5325918362337811,-1.5325918362337811
814,-1.5892607097205156,-1.5892607097205156
815,-1.5950635382315324,-1.5950635382315324
816,-1.6540874981099483,-1.6540874981099483
817,-1.6338393432828473,-1.6338393432828473
818,-1.5764338039594135,-1.5764338039594135
819,-1.7627869675046168,-1.7627869675046168
820,-1.67195237891765,-1.67195237891765
821,-1.7110649511503095,-1.7110649511503095
822,-1.689287720127068,-1.689287720127068
823,-1.6597153709270884,-1.6597153709270884
824,-1.61615555051991,-1.61615555051991
825,-1.5637612799386416,-1.5637612799386416
826,-1.636319752072674,-1.636319752072674
827,-1.6910720598660758,-1.6910720598660758
828,-1.7191338653106514,-1.7191338653106514
829,-1.7570045832601429,-1.7570045832601429
830,-1.814429648027833,-1.814429648027833
831,-1.8874973352620865,-1.8874973352620865
832,-1.873423353521067,-1.873423353521067
833,-2.0632048706379065,-2.0632048706379065
834,-1.9125352729100487,-1.9125352729100487
835,-2.0342385138175247,-2.0342385138175247
836,-2.0680953158991433,-2.0680953158991433
837,-2.1261038849932294,-2.1261038849932294
838,-2.150955606038684,-2.150955606038684
839,-2.0762116165837603,-2.0762116165837603
840,-2.0878050587354293,-2.0878050587354293
841,-2.030199301342376,-2.030199301342376
842,-1.9174844758387142,-1.9174844758387142
843,-1.9858461667615217,-1.9858461667615217
844,-1.9798754283629076,-1.9798754283629076
845,-1.9705004168140172,-1.9705004168140172
846,-2.0743865487997377,-2.0743865487997377
847,-1.9758150451796896,-1.9758150451796896
848,-1.9378971293449039,-1.9378971293449039
849,-1.9529854710973586,-1.9529854710973586
850,-1.950900966685347,-1.950900966685347
851,-1.9209164319013465,-1.9209164319013465
852,-2.0573505692831073,-2.0573505692831073
853,-2.257580252823303,-2.257580252823303
854,-2.0064754824229083,-2.0064754824229083
855,-2.030418815841903,-2.030418815841903
856,-1.8598030048075784,-1.8598030048075784
857,-1.8324963469441227,-1.8324963469441227
858,-1.9066879950174351,-1.9066879950174351
859,-1.9677238645272825,-1.9677238645272825
860,-1.9919856968589988,-1.9919856968589988
861,-1.8750861097355374,-1.8750861097355374
862,-1.914963221430507,-1.914963221430507
863,-2.05483778071628,-2.05483778071628
864,-2.188201397729788,-2.188201397729788
865,-2.4934730605555075,-2.4934730605555075
866,-2.071264250737695,-2.071264250737695
867,-2.106388265533822,-2.106388265533822
868,-2.1093038229783074,-2.1093038229783074
869,-1.8951999347609467,-1.8951999347609467
870,-2.003965907516288,-2.003965907516288
871,-2.0329961596563426,-2.0329961596563426
872,-1.904763537591632,-1.904763537591632
873,-1.8383213433421803,-1.8383213433421803
874,-1.9090600463457648,-1.9090600463457648
875,-1.8766206348503776,-1.8766206348503776
876,-1.9083316914420467,-1.9083316914420467
877,-1.8863177663369755,-1.8863177663369755
878,-1.9305742263973238,-1.9305742263973238
879,-1.9139745898447103,-1.9139745898447103
880,-1.921698786355697,-1.921698786355697
881,-1.7861135767810632,-1.7861135767810632
882,-1.7806975265939078,-1.7806975265939078
883,-1.7990964594738488,-1.7990964594738488
884,-1.9247648909303834,-1.9247648909303834
885,-1.889857091173659,-1.889857091173659
886,-1.8841588500331132,-1.8841588500331132
887,-1.9319472073567159,-1.9319472073567159
888,-1.8131147937639864,-1.8131147937639864
889,-1.8541309940818513,-1.8541309940818513
890,-2.038034408997187,-2.038034408997187
891,-2.083321612832763,-2.083321612832763
892,-2.0199604101241553,-2.0199604101241553
893,-2.106996557902117,-2.106996557902117
894,-2.202854394500326,-2.202854394500326
895,-1.9357946057893265,-1.9357946057893265
896,-1.9272262392965347,-1.9272262392965347
897,-1.9583162025915528,-1.9583162025915528
898,-1.81010199723063,-1.81010199723063
899,-1.8231380722472923,-1.8231380722472923
900,-1.8403244357507376,-1.8403244357507376
901,-1.8084952275587411,-1.8084952275587411
902,-1.9219990976689436,-1.9219990976689436
903,-1.9677819536075356,-1.9677819536075356
904,-2.1711764944460326,-2.1711764944460326
905,-2.1943467487783095,-2.1943467487783095
906,-2.1174621738022825,-2.1174621738022825
907,-2.1582555758638,-2.1582555758638
908,-2.1760302839494097,-2.1760302839494097
909,-2.319069118935996,-2.319069118935996
910,-2.1083669107277503,-2.1083669107277503
911,-2.076986734870509,-2.076986734870509
912,-2.2142030521667935,-2.2142030521667935
913,-2.1820333943747103,-2.1820333943747103
914,-2.2071015601969215,-2.2071015601969215
915,-2.05406695315377,-2.05406695315377
916,-2.135875527415523,-2.135875527415523
917,-2.0623790212275357,-2.0623790212275357
918,-2.060278836113581,-2.060278836113581
919,-2.1161079746394225,-2.1161079746394225
920,-2.2479476061835357,-2.2479476061835357
921,-2.162802355375449,-2.162802355375449
922,-2.2881524626731022,-2.2881524626731022
923,-2.300217516549616,-2.300217516549616
924,-2.2913266297395665,-2.2913266297395665
925,-2.3678396358679414,-2.3678396358679414
926,-2.332116774737079,-2.332116774737079
927,-2.4496978043058983,-2.4496978043058983
928,-2.3534874379950246,-2.3534874379950246
929,-2.3400683118653642,-2.3400683118653642
930,-2.2277023820303383,-2.2277023820303383
931,-2.161994647035667,-2.161994647035667
932,-2.1998582373728333,-2.1998582373728333
933,-2.275390861520565,-2.275390861520565
934,-2.244026380089932,-2.244026380089932
935,-2.193500140319502,-2.193500140319502
936,-2.149174079036292,-2.149174079036292
937,-2.133039974729621,-2.133039974729621
938,-2.0856927371531957,-2.0856927371531957
939,-1.9730850618885782,-1.9730850618885782
940,-2.136771208317054,-2.136771208317054
941,-2.109357388387279,-2.109357388387279
942,-2.1197457908945454,-2.1197457908945454
943,-2.145637387614175,-2.145637387614175
944,-2.2139671501286085,-2.2139671501286085
945,-2.1450168237736595,-2.1450168237736595
946,-2.089534424139999,-2.089534424139999
947,-2.1241505692424614,-2.1241505692424614
948,-2.206084365227015,-2.206084365227015
949,-2.307852482777703,-2.307852482777703
950,-2.270916575448672,-2.270916575448672
951,-2.142838145155309,-2.142838145155309
952,-2.2485060426267434,-2.2485060426267434
953,-2.5331624820447387,-2.5331624820447387
954,-2.5074257353569718,-2.5074257353569718
955,-2.2576762559535557,-2.2576762559535557
956,-2.098026670382641,-2.098026670382641
957,-2.1344505680902004,-2.1344505680902004
958,-2.225323640742182,-2.225323640742182
959,-2.2945533409947365,-2.2945533409947365
960,-2.3255439036212207,-2.3255439036212207
961,-2.265375381631865,-2.265375381631865
962,-2.2185756755312664,-2.2185756755312664
963,-2.1825241339727426,-2.1825241339727426
964,-2.136657751261687,-2.136657751261687
965,-2.4032406479874884,-2.4032406479874884
966,-2.5121579989790668,-2.5121579989790668
967,-2.6362382678591008,-2.6362382678591008
968,-2.5492123082305027,-2.5492123082305027
969,-2.5570562948577553,-2.5570562948577553
970,-2.538703778542026,-2.538703778542026
971,-2.3659507124478374,-2.3659507124478374
972,-2.3001169225032188,-2.3001169225032188
973,-2.2258306292955057,-2.2258306292955057
974,-2.2388431415011905,-2.2388431415011905
975,-2.3063294061188198,-2.3063294061188198
976,-2.2085775897436046,-2.2085775897436046
977,-2.190601922408587,-2.190601922408587
978,-2.274353573415937,-2.274353573415937
979,-2.2952172193472618,-2.2952172193472618
980,-2.2796246182450863,-2.2796246182450863
981,-2.29292017632176,-2.29292017632176
982,-2.3889775965990716,-2.3889775965990716
983,-2.4010026933922264,-2.4010026933922264
984,-2.3779757123224017,-2.3779757123224017
985,-2.4760155281034004,-2.4760155281034004
986,-2.399317958206244,-2.399317958206244
987,-2.5249060361539093,-2.5249060361539093
988,-2.3902122989134402,-2.3902122989134402
989,-2.287607716834623,-2.287607716834623
990,-2.2338854298064788,-2.2338854298064788
991,-2.317004438424833,-2.317004438424833
992,-2.379367504958838,-2.379367504958838
993,-2.35780874690804,-2.35780874690804
994,-2.1838805369383114,-2.1838805369383114
995,-2.1037047870472514,-2.1037047870472514
996,-2.0811886220567963,-2.0811886220567963
997,-2.1570099866739767,-2.1570099866739767
998,-2.3016517903717513,-2.3016517903717513
999,-2.3067235697993973,-2.3067235697993973
1000,-2.300745886074287,-2.300745886074287
1001,-2.2715988314474598,-2.2715988314474598
1002,-2.2168432118212746,-2.2168432118212746
1003,-2.3469165979149036,-2.3469165979149036
1004,-2.327061509064765,-2.327061509064765
1005,-2.3219510987556764,-2.3219510987556764
1006,-2.3616032737061263,-2.3616032737061263
1007,-2.4770666899899045,-2.4770666899899045
1008,-2.333253030529935,-2.333253030529935
1009,-2.2661814327257335,-2.2661814327257335
1010,-2.2676186057511836,-2.2676186057511836
1011,-2.122594642889705,-2.122594642889705
1012,-2.1127944955485027,-2.1127944955485027
1013,-2.157596257463955,-2.157596257463955
1014,-2.2456455417208905,-2.2456455417208905
1015,-2.3076806191663275,-2.3076806191663275
1016,-2.2513001818966045,-2.2513001818966045
1017,-2.2933578976553735,-2.2933578976553735
1018,-2.334960802943749,-2.334960802943749
1019,-2.4915311116241456,-2.4915311116241456
1020,-2.5197978653304567,-2.5197978653304567
1021,-2.454040070093475,-2.454040070093475
1022,-2.505729634734054,-2.505729634734054
1023,-2.4093391349584947,-2.4093391349584947
1024,-2.335245445555711,-2.335245445555711
1025,-2.1982189253198925,-2.1982189253198925
1026,-2.2277244331749766,-2.2277244331749766
1027,-2.128762455949825,-2.128762455949825
1028,-2.2165393377755667,-2.2165393377755667
1029,-2.169039067071027,-2.169039067071027
1030,-2.1752368335477654,-2.1752368335477654
1031,-2.204315568642675,-2.204315568642675
1032,-2.236461065081646,-2.236461065081646
1033,-2.2691819320928137,-2.2691819320928137
1034,-2.273688421458259,-2.273688421458259
1035,-2.358523620226012,-2.358523620226012
1036,-2.245141118453913,-2.245141118453913
1037,-2.2904509555622536,-2.2904509555622536
1038,-2.2501950883923634,-2.2501950883923634
1039,-2.386893946382285,-2.386893946382285
1040,-2.6797861533627274,-2.6797861533627274
1041,-2.6061002673330886,-2.6061002673330886
1042,-2.5938397199518533,-2.5938397199518533
1043,-2.486185886715953,-2.486185886715953
1044,-2.4749630923843666,-2.4749630923843666
1045,-2.5284472237872935,-2.5284472237872935
1046,-2.578493417164875,-2.578493417164875
1047,-2.586584819290016,-2.586584819290016
1048,-2.567790669252814,-2.567790669252814
1049,-2.588798573998482,-2.588798573998482
1050,-2.566895388228107,-2.566895388228107
1051,-2.5195064390106605,-2.5195064390106605
1052,-2.550124002295938,-2.550124002295938
1053,-2.2689326007815978,-2.2689326007815978
1054,-2.3289548429978955,-2.3289548429978955
1055,-2.346757498027598,-2.346757498027598
1056,-2.4592495593044994,-2.4592495593044994
1057,-2.426637370852278,-2.426637370852278
1058,-2.3197432797737134,-2.3197432797737134
1059,-2.2470997756188336,-2.2470997756188336
1060,-2.2866591097599525,-2.2866591097599525
1061,-2.3903475606490088,-2.3903475606490088
1062,-2.4989683483434644,-2.4989683483434644
1063,-2.4447863729896757,-2.4447863729896757
1064,-2.4882071538276156,-2.4882071538276156
1065,-2.4957577039537604,-2.4957577039537604
1066,-2.6012036966561176,-2.6012036966561176
1067,-2.6063880257475422,-2.6063880257475422
1068,-2.5375948086814644,-2.5375948086814644
1069,-2.3347977402186437,-2.3347977402186437
1070,-2.3663636288270964,-2.3663636288270964
1071,-2.3695213386415888,-2.3695213386415888
1072,-2.5244427817393653,-2.5244427817393653
1073,-2.5657632235351184,-2.5657632235351184
1074,-2.5404457406461387,-2.5404457406461387
1075,-2.819071114524631,-2.819071114524631
1076,-2.442616309261078,-2.442616309261078
1077,-2.479629932495036,-2.479629932495036
1078,-2.3987344770007213,-2.3987344770007213
1079,-2.3746974392755797,-2.3746974392755797
1080,-2.4942434230196193,-2.4942434230196193
1081,-2.3742732114753387,-2.3742732114753387
1082,-2.2783175628538292,-2.2783175628538292
1083,-2.3177910040300542,-2.3177910040300542
1084,-2.2003200487303984,-2.2003200487303984
1085,-2.240237189302889,-2.240237189302889
1086,-2.4102475495988926,-2.4102475495988926
1087,-2.344390877942108,-2.344390877942108
1088,-2.3685952474453322,-2.3685952474453322
1089,-2.373158021452745,-2.373158021452745
1090,-2.26252324467382,-2.26252324467382
1091,-2.3016058965426494,-2.3016058965426494
1092,-2.3622870655357384,-2.3622870655357384
1093,-2.390336478519952,-2.390336478519952
1094,-2.4044636278833296,-2.4044636278833296
1095,-2.3912784160240843,-2.3912784160240843
1096,-2.3410191192441037,-2.3410191192441037
1097,-2.2279596553142693,-2.2279596553142693
1098,-2.222563419206903,-2.222563419206903
1099,-2.27491374630812,-2.27491374630812
1100,-2.393484845969511,-2.393484845969511
1101,-2.4047440075362463,-2.4047440075362463
1102,-2.294413870328276,-2.294413870328276
1103,-2.346540578728116,-2.346540578728116
1104,-2.431564036812231,-2.431564036812231
1105,-2.2466018163458235,-2.2466018163458235
1106,-2.323997912583512,-2.323997912583512
1107,-2.3906121002281133,-2.3906121002281133
1108,-2.4171954916332763,-2.4171954916332763
1109,-2.4716792248872492,-2.4716792248872492
1110,-2.4191259016754385,-2.4191259016754385
1111,-2.4318885940972743,-2.4318885940972743
1112,-2.403738328018039,-2.403738328018039
1113,-2.447312041053499,-2.447312041053499
1114,-2.3470387492083766,-2.3470387492083766
1115,-2.3985703305367347,-2.3985703305367347
1116,-2.3381996518233694,-2.3381996518233694
1117,-2.5697707284600178,-2.5697707284600178
1118,-2.616303025368692,-2.616303025368692
1119,-2.450508105662032,-2.450508105662032
1120,-2.5097021618970867,-2.5097021618970867
1121,-2.6033736507806258,-2.6033736507806258
1122,-2.5743451133989,-2.5743451133989
1123,-2.804001938726673,-2.804001938726673
1124,-2.6506927258168376,-2.6506927258168376
1125,-2.6315796416281096,-2.6315796416281096
1126,-2.6724073414893077,-2.6724073414893077
1127,-2.6609414259846824,-2.6609414259846824
1128,-2.398602187002345,-2.398602187002345
1129,-2.4117303712118208,-2.4117303712118208
1130,-2.432125594687161,-2.432125594687161
1131,-2.5217670846863713,-2.5217670846863713
1132,-2.6158766861156715,-2.6158766861156715
1133,-2.55178407950869,-2.55178407950869
1134,-2.533896169737219,-2.533896169737219
1135,-2.545081520232032,-2.545081520232032
1136,-2.595637282187143,-2.595637282187143
1137,-2.528354107413023,-2.528354107413023
1138,-2.3818990900469927,-2.3818990900469927
1139,-2.3287740967231687,-2.3287740967231687
1140,-2.4598514796327096,-2.4598514796327096
1141,-2.462900228977968,-2.462900228977968
1142,-2.3962988075048077,-2.3962988075048077
1143,-2.4156884621555323,-2.4156884621555323
1144,-2.407619788648055,-2.407619788648055
1145,-2.3623859580435562,-2.3623859580435562
1146,-2.346584887989474,-2.346584887989474
1147,-2.3481538899927803,-2.3481538899927803
1148,-2.312854926806409,-2.312854926806409
1149,-2.300043559444164,-2.300043559444164
1150,-2.4464940789917997,-2.4464940789917997
1151,-2.45078112243601,-2.45078112243601
1152,-2.534380886551941,-2.534380886551941
1153,-2.533486458905211,-2.533486458905211
1154,-2.475588341372911,-2.475588341372911
1155,-2.5858587153707124,-2.5858587153707124
1156,-2.596426451815993,-2.596426451815993
1157,-2.5761473034322595,-2.5761473034322595
1158,-2.533424875385897,-2.533424875385897
1159,-2.5737189240854086,-2.5737189240854086
1160,-2.6661666169847096,-2.6661666169847096
1161,-2.411304494678325,-2.411304494678325
1162,-2.44075894586414,-2.44075894586414
1163,-2.5753906033154736,-2.5753906033154736
1164,-2.500528631436742,-2.500528631436742
1165,-2.512311770072615,-2.512311770072615
1166,-2.401738103967374,-2.401738103967374
1167,-2.3695491226688383,-2.3695491226688383
1168,-2.3173614196409864,-2.3173614196409864
1169,-2.307058378583373,-2.307058378583373
1170,-2.3562716543814104,-2.3562716543814104
1171,-2.3644535742121424,-2.3644535742121424
1172,-2.381541453539807,-2.381541453539807
1173,-2.42528256583432,-2.42528256583432
1174,-2.4391337526116454,-2.4391337526116454
1175,-2.47931285782152,-2.47931285782152
1176,-2.5099333459157496,-2.5099333459157496
1177,-2.526891039999997,-2.526891039999997
1178,-2.5544590633287725,-2.5544590633287725
1179,-2.5888126249355907,-2.5888126249355907
1180,-2.53740191529598,-2.53740191529598
1181,-2.6283187123406115,-2.6283187123406115
1182,-2.6253453665868953,-2.6253453665868953
1183,-2.6526690619445477,-2.6526690619445477
1184,-2.637258227518886,-2.637258227518886
1185,-2.605370264001069,-2.605370264001069
1186,-2.512891004223821,-2.512891004223821
1187,-2.596317005017693,-2.596317005017693
1188,-2.619964097068159,-2.619964097068159
1189,-2.542092574129524,-2.542092574129524
1190,-2.5757144384359543,-2.5757144384359543
1191,-2.530116618381962,-2.530116618381962
1192,-2.552978384010355,-2.552978384010355
1193,-2.5741415307066755,-2.5741415307066755
1194,-2.551082242516317,-2.551082242516317
1195,-2.542722253056656,-2.542722253056656
1196,-2.6034777466861017,-2.6034777466861017
1197,-2.679092298076677,-2.679092298076677
1198,-2.6108137326629346,-2.6108137326629346
1199,-2.624446747431577,-2.624446747431577
1200,-2.4390931831597977,-2.4390931831597977
1201,-2.451682125405368,-2.451682125405368
1202,-2.4756911374918964,-2.4756911374918964
1203,-2.5159105412886453,-2.5159105412886453
1204,-2.503758434463454,-2.503758434463454
1205,-2.4590822795612413,-2.4590822795612413
1206,-2.4824151207304017,-2.4824151207304017
1207,-2.4727461317868067,-2.4727461317868067
1208,-2.419475390471976,-2.419475390471976
1209,-2.396826759127489,-2.396826759127489
1210,-2.367769113764256,-2.367769113764256
1211,-2.439578246694771,-2.439578246694771
1212,-2.4121629177057153,-2.4121629177057153
1213,-2.498584921969995,-2.498584921969995
1214,-2.4592325872043506,-2.4592325872043506
1215,-2.292790047786643,-2.292790047786643
1216,-2.316504638411097,-2.316504638411097
1217,-2.5096447161033115,-2.5096447161033115
1218,-2.5332778167568923,-2.5332778167568923
1219,-2.489309980769508,-2.489309980769508
1220,-2.4908985742536753,-2.4908985742536753
1221,-2.5732819346625218,-2.5732819346625218
1222,-2.5095476919481565,-2.5095476919481565
1223,-2.4523106921748745,-2.4523106921748745
1224,-2.4916550658798444,-2.4916550658798444
1225,-2.5361763062527523,-2.5361763062527523
1226,-2.545523876703123,-2.545523876703123
1227,-2.350105295194058,-2.350105295194058
1228,-2.509166335544306,-2.509166335544306
1229,-2.4499064410399423,-2.4499064410399423
1230,-2.4655996552651254,-2.4655996552651254
1231,-2.499556545115314,-2.499556545115314
1232,-2.6044772112521355,-2.6044772112521355
1233,-2.7290964764281402,-2.7290964764281402
1234,-2.6411149128561755,-2.6411149128561755
1235,-2.5927936052795117,-2.5927936052795117
1236,-2.6036336095183072,-2.6036336095183072
1237,-2.6574302908443457,-2.6574302908443457
1238,-2.5068628784757574,-2.5068628784757574
1239,-2.577093342198729,-2.577093342198729
1240,-2.585079060002493,-2.585079060002493
1241,-2.683266122932393,-2.683266122932393
1242,-2.402258871857888,-2.402258871857888
1243,-2.485672677013538,-2.485672677013538
1244,-2.46440433318189,-2.46440433318189
1245,-2.4451178515846257,-2.4451178515846257
1246,-2.4022401502113353,-2.4022401502113353
1247,-2.478699973962226,-2.478699973962226
1248,-2.494156876599365,-2.494156876599365
1249,-2.5954858432692163,-2.5954858432692163
1250,-2.515728960684429,-2.515728960684429
1251,-2.4850796431930933,-2.4850796431930933
1252,-2.465198542773798,-2.465198542773798
1253,-2.6088386173069664,-2.6088386173069664
1254,-2.583451469744121,-2.583451469744121
1255,-2.4444020277984095,-2.4444020277984095
1256,-2.4317706638426055,-2.4317706638426055
1257,-2.468658087666106,-2.468658087666106
1258,-2.538074614449329,-2.538074614449329
1259,-2.6504002501737913,-2.6504002501737913
1260,-2.654510741287578,-2.654510741287578
1261,-2.619272865828201,-2.619272865828201
1262,-2.5549035047423754,-2.5549035047423754
1263,-2.6105735029303987,-2.6105735029303987
1264,-2.6208224346224847,-2.6208224346224847
1265,-2.655161651449382,-2.655161651449382
1266,-2.6718464708080942,-2.6718464708080942
1267,-2.872091243585568,-2.872091243585568
1268,-2.9084593149452775,-2.9084593149452775
1269,-2.953690925464822,-2.953690925464822
1270,-3.064043471593678,-3.064043471593678
1271,-2.9164160144862477,-2.9164160144862477
1272,-2.770109537730737,-2.770109537730737
1273,-2.909178784054549,-2.909178784054549
1274,-3.0305775382720257,-3.0305775382720257
1275,-2.768916148776893,-2.768916148776893
1276,-2.713575936646576,-2.713575936646576
1277,-2.654739860613227,-2.654739860613227
1278,-2.6303214198554397,-2.6303214198554397
1279,-2.628597254526005,-2.628597254526005
1280,-2.6511520959336856,-2.6511520959336856
1281,-2.6721317792315515,-2.6721317792315515
1282,-2.6632570286113935,-2.6632570286113935
1283,-2.6602406518865376,-2.6602406518865376
1284,-2.7383419539005724,-2.7383419539005724
1285,-2.6680081484864524,-2.6680081484864524
1286,-2.7288088368370613,-2.7288088368370613
1287,-2.687996713253989,-2.687996713253989
1288,-2.648004136997887,-2.648004136997887
1289,-2.832465919520203,-2.832465919520203
1290,-2.6802365378207633,-2.6802365378207633
1291,-2.763194469920669,-2.763194469920669
1292,-2.7168558653552775,-2.7168558653552775
1293,-2.767308491197702,-2.767308491197702
1294,-2.66959586667056,-2.66959586667056
1295,-2.788131632275415,-2.788131632275415
1296,-2.7342931285739733,-2.7342931285739733
1297,-2.6333487319146043,-2.6333487319146043
1298,-2.5983431904959713,-2.5983431904959713
1299,-2.540382371646437,-2.540382371646437
1300,-2.488239051741482,-2.488239051741482
1301,-2.48842995425948,-2.48842995425948
1302,-2.4393530863479698,-2.4393530863479698
1303,-2.473552218156987,-2.473552218156987
1304,-2.470198953215762,-2.470198953215762
1305,-2.5081113269473616,-2.5081113269473616
1306,-2.5054176610745924,-2.5054176610745924
1307,-2.4726995211349663,-2.4726995211349663
1308,-2.4141270025341566,-2.4141270025341566
1309,-2.4528263896533207,-2.4528263896533207
1310,-2.5139409192609925,-2.5139409192609925
1311,-2.5593833165372306,-2.5593833165372306
1312,-2.457730381467903,-2.457730381467903
1313,-2.489546440610165,-2.489546440610165
1314,-2.5345855971509104,-2.5345855971509104
1315,-2.5702865449214225,-2.5702865449214225
1316,-2.628727610452683,-2.628727610452683
1317,-2.606773088876584,-2.606773088876584
1318,-2.639269798355096,-2.639269798355096
1319,-2.612287439364761,-2.612287439364761
1320,-2.587342888222027,-2.587342888222027
1321,-2.62180670625849,-2.62180670625849
1322,-2.618351215504294,-2.618351215504294
1323,-2.607898164182821,-2.607898164182821
1324,-2.6408456633523945,-2.6408456633523945
1325,-2.6443138658814878,-2.6443138658814878
1326,-2.598883526232234,-2.598883526232234
1327,-2.5479930103932618,-2.5479930103932618
1328,-2.6019518820576963,-2.6019518820576963
1329,-2.545466787062306,-2.545466787062306
1330,-2.636087290790787,-2.636087290790787
1331,-2.7184968680273274,-2.7184968680273274
1332,-2.730017874655878,-2.730017874655878
1333,-2.751992853109684,-2.751992853109684
1334,-2.852151443654121,-2.852151443654121
1335,-2.8367593928331325,-2.8367593928331325
1336,-2.824694407595173,-2.824694407595173
1337,-2.8117269545825083,-2.8117269545825083
1338,-2.682796555318051,-2.682796555318051
1339,-2.76266513859644,-2.76266513859644
1340,-2.767216839439757,-2.767216839439757
1341,-2.7459259805432095,-2.7459259805432095
1342,-2.89495828067042,-2.89495828067042
1343,-2.876384378041161,-2.876384378041161
1344,-2.7660875848286817,-2.7660875848286817
1345,-2.7779594111715364,-2.7779594111715364
1346,-2.81429932010313,-2.81429932010313
1347,-2.794178406580369,-2.794178406580369
1348,-2.7749413743278355,-2.7749413743278355
1349,-2.858934690835061,-2.858934690835061
1350,-2.7975190859763632,-2.7975190859763632
1351,-2.8673294693372107,-2.8673294693372107
1352,-2.8872751516666555,-2.8872751516666555
1353,-2.8106936052921014,-2.8106936052921014
1354,-2.774161114087062,-2.774161114087062
1355,-2.785098668157206,-2.785098668157206
1356,-2.8125484824774976,-2.8125484824774976
1357,-2.758398381939427,-2.758398381939427
1358,-2.7726167307989122,-2.7726167307989122
1359,-2.7955291022114492,-2.7955291022114492
1360,-2.8140783084180123,-2.8140783084180123
1361,-2.722782225257169,-2.722782225257169
1362,-2.768931214908042,-2.768931214908042
1363,-2.805253112483097,-2.805253112483097
1364,-2.8914071625729436,-2.8914071625729436
1365,-2.943438429960441,-2.943438429960441
1366,-3.2006683881496927,-3.2006683881496927
1367,-3.127206679410163,-3.127206679410163
1368,-3.103272749790068,-3.103272749790068
1369,-2.935516277909166,-2.935516277909166
1370,-2.882926768086028,-2.882926768086028
1371,-2.959049757296862,-2.959049757296862
1372,-2.9587275651289837,-2.9587275651289837
1373,-2.9762030678581395,-2.9762030678581395
1374,-2.971444156320805,-2.971444156320805
1375,-2.8199729350907425,-2.8199729350907425
1376,-2.7725242905958574,-2.7725242905958574
1377,-2.8226034214927718,-2.8226034214927718
1378,-2.8399686648965754,-2.8399686648965754
1379,-2.8393442260104056,-2.8393442260104056
1380,-2.902058905244424,-2.902058905244424
1381,-2.8833980451193013,-2.8833980451193013
1382,-2.931595731599236,-2.931595731599236
1383,-2.924355094918219,-2.924355094918219
1384,-2.9051335959753515,-2.9051335959753515
1385,-2.9017701641361997,-2.9017701641361997
1386,-2.914453356748214,-2.914453356748214
1387,-2.8582796584996895,-2.8582796584996895
1388,-2.8389612979350485,-2.8389612979350485
1389,-2.8183064427661044,-2.8183064427661044
1390,-2.863808989310522,-2.863808989310522
1391,-2.9499412918428307,-2.9499412918428307
1392,-3.035622810154662,-3.035622810154662
1393,-3.040638661086532,-3.040638661086532
1394,-2.99742265068164,-2.99742265068164
1395,-2.9809871228727816,-2.9809871228727816
1396,-2.864898425932013,-2.864898425932013
1397,-2.8465250519319825,-2.8465250519319825
1398,-2.8109952304542287,-2.8109952304542287
1399,-2.9376847239947055,-2.9376847239947055
1400,-2.9432180664071392,-2.9432180664071392
1401,-2.9061525543410003,-2.9061525543410003
1402,-2.8311149455456057,-2.8311149455456057
1403,-2.8868951649994012,-2.8868951649994012
1404,-2.962621549379906,-2.962621549379906
1405,-3.0162463944917595,-3.0162463944917595
1406,-2.921753045027259,-2.921753045027259
1407,-2.876580158102174,-2.876580158102174
1408,-2.778142107720303,-2.778142107720303
1409,-2.770922685958417,-2.770922685958417
1410,-2.833244894192959,-2.833244894192959
1411,-2.8105233961253573,-2.8105233961253573
1412,-2.7972242617819387,-2.7972242617819387
1413,-2.842574865151214,-2.842574865151214
1414,-2.836902773178464,-2.836902773178464
1415,-2.925056965151527,-2.925056965151527
1416,-2.9453792798817777,-2.9453792798817777
1417,-2.923181712948497,-2.923181712948497
1418,-3.07985416759903,-3.07985416759903
1419,-2.9205536710050986,-2.9205536710050986
1420,-2.9621413431092325,-2.9621413431092325
1421,-2.9875752010762495,-2.9875752010762495
1422,-2.896213449402459,-2.896213449402459
1423,-2.9249552835195676,-2.9249552835195676
1424,-2.8811780863057357,-2.8811780863057357
1425,-2.9047438991485133,-2.9047438991485133
1426,-2.9535570011777694,-2.9535570011777694
1427,-2.860678252104512,-2.860678252104512
1428,-2.8459332034053757,-2.8459332034053757
1429,-2.7364689403273736,-2.7364689403273736
1430,-2.697517345718516,-2.697517345718516
1431,-2.7807660314826577,-2.7807660314826577
1432,-2.780424364118155,-2.780424364118155
1433,-2.709490042051957,-2.709490042051957
1434,-2.7977882480610248,-2.7977882480610248
1435,-2.8129551529474157,-2.8129551529474157
1436,-3.0041952119170037,-3.0041952119170037
1437,-3.0502407320329388,-3.0502407320329388
1438,-3.0125141105524778,-3.0125141105524778
1439,-2.972611683190438,-2.972611683190438
1440,-2.908931033818286,-2.908931033818286
1441,-2.932221532596789,-2.932221532596789
1442,-3.0651348847896775,-3.0651348847896775
1443,-3.1359728378887244,-3.1359728378887244
1444,-3.0903943879893547,-3.0903943879893547
1445,-2.9681248123563324,-2.9681248123563324
1446,-3.090123930375279,-3.090123930375279
1447,-3.1009079946994444,-3.1009079946994444
1448,-3.073413328514009,-3.073413328514009
1449,-2.83592629097488,-2.83592629097488
1450,-2.8383132221336367,-2.8383132221336367
1451,-2.931155943961306,-2.931155943961306
1452,-2.895805992692807,-2.895805992692807
1453,-3.1693707059757,-3.1693707059757
1454,-3.169083459803373,-3.169083459803373
1455,-3.1676952462776553,-3.1676952462776553
1456,-3.1463364068506667,-3.1463364068506667
1457,-2.836714996458959,-2.836714996458959
1458,-2.8340999941039775,-2.8340999941039775
1459,-2.9577212947720066,-2.9577212947720066
1460,-2.8643585159387897,-2.8643585159387897
1461,-2.848263064495737,-2.848263064495737
1462,-2.95500541023582,-2.95500541023582
1463,-3.0697855623638373,-3.0697855623638373
1464,-3.0965694478900914,-3.0965694478900914
1465,-3.092564037441036,-3.092564037441036
1466,-3.0612069078322857,-3.0612069078322857
1467,-2.9311390117331597,-2.9311390117331597
1468,-2.973985276147258,-2.973985276147258
1469,-3.0730919132218633,-3.0730919132218633
1470,-3.0604790788256246,-3.0604790788256246
1471,-2.9736816360959692,-2.9736816360959692
1472,-2.9135538616064722,-2.9135538616064722
1473,-2.983404122464474,-2.983404122464474
1474,-2.8821213425193526,-2.8821213425193526
1475,-2.8823541119639615,-2.8823541119639615
1476,-2.9609087863876202,-2.9609087863876202
1477,-2.994397391126806,-2.994397391126806
1478,-2.8617604328496173,-2.8617604328496173
1479,-2.8775461426381326,-2.8775461426381326
1480,-2.870574134941009,-2.870574134941009
1481,-2.864581213952205,-2.864581213952205
1482,-2.918272950699711,-2.918272950699711
1483,-2.8392785730595467,-2.8392785730595467
1484,-2.9356953973522097,-2.9356953973522097
1485,-2.9859274894595846,-2.9859274894595846
1486,-2.982264626449848,-2.982264626449848
1487,-3.028059783353399,-3.028059783353399
1488,-3.00537338986595,-3.00537338986595
1489,-3.0112325368965327,-3.0112325368965327
1490,-3.0382948454524428,-3.0382948454524428
1491,-3.0382769729779397,-3.0382769729779397
1492,-3.027369575023112,-3.027369575023112
1493,-3.1201614041156893,-3.1201614041156893
1494,-3.1324961939107276,-3.1324961939107276
1495,-3.1089257521865328,-3.1089257521865328
1496,-3.053448005898667,-3.053448005898667
1497,-3.211546060402964,-3.211546060402964
1498,-3.388164311985558,-3.388164311985558
1499,-3.219606859069503,-3.219606859069503


==> figures/critic_noise_p01.dat <==
iteration,mean,std
0,3.422608060566552,3.422608060566552
1,3.4178937165092287,3.4178937165092287
2,3.4098871285176333,3.4098871285176333
3,3.398230230323912,3.398230230323912
4,3.3842414737605524,3.3842414737605524
5,3.369709832011173,3.369709832011173
6,3.3541905395253826,3.3541905395253826
7,3.3372650394934094,3.3372650394934094
8,3.3202076944637833,3.3202076944637833
9,3.2933689488843676,3.2933689488843676
10,3.2744171974349374,3.2744171974349374
11,3.256520636903252,3.256520636903252
12,3.2231949233775543,3.2231949233775543
13,3.19408791301988,3.19408791301988
14,3.1595390029889425,3.1595390029889425
15,3.135509787338671,3.135509787338671
16,3.097816331093051,3.097816331093051
17,3.059474556253879,3.059474556253879
18,3.022523847191783,3.022523847191783
19,2.983324769291794,2.983324769291794
20,2.939527603547729,2.939527603547729
21,2.8973663083911925,2.8973663083911925
22,2.8492332477292392,2.8492332477292392
23,2.7860611697116635,2.7860611697116635
24,2.7288491264182295,2.7288491264182295
25,2.648544248202029,2.648544248202029
26,2.594752163004313,2.594752163004313
27,2.444745455763717,2.444745455763717
28,2.4053314877621923,2.4053314877621923
29,2.356651453355844,2.356651453355844
30,2.310546764377371,2.310546764377371
31,2.232959138271714,2.232959138271714
32,2.1444860946891966,2.1444860946891966
33,1.9855994910014372,1.9855994910014372
34,1.8103004531959153,1.8103004531959153
35,1.6942811076859305,1.6942811076859305
36,1.3842773185790735,1.3842773185790735
37,1.2976112599384027,1.2976112599384027
38,1.1877705960299227,1.1877705960299227
39,1.0943564549386173,1.0943564549386173
40,1.0950115423091349,1.0950115423091349
41,1.0370587125462647,1.0370587125462647
42,0.826862399392574,0.826862399392574
43,0.8536269594675171,0.8536269594675171
44,0.9095105807926042,0.9095105807926042
45,0.8607183690241436,0.8607183690241436
46,0.7869996652189112,0.7869996652189112
47,0.6097279997926683,0.6097279997926683
48,0.47745011863761005,0.47745011863761005
49,0.5886240291970146,0.5886240291970146
50,0.503052495214239,0.503052495214239
51,0.4075008149324175,0.4075008149324175
52,0.5071115598096347,0.5071115598096347
53,0.7321122539521652,0.7321122539521652
54,0.7866071794548614,0.7866071794548614
55,0.8242770346695315,0.8242770346695315
56,0.6713228937975794,0.6713228937975794
57,0.8045540771523605,0.8045540771523605
58,0.8840158396870241,0.8840158396870241
59,0.8209983478255666,0.8209983478255666
60,1.0995553536363603,1.0995553536363603
61,1.0937259733583884,1.0937259733583884
62,1.2823049044256856,1.2823049044256856
63,1.4268912765081285,1.4268912765081285
64,1.3307925605792748,1.3307925605792748
65,1.4048456691680573,1.4048456691680573
66,1.523941188954042,1.523941188954042
67,1.647489461700809,1.647489461700809
68,1.7648310357299533,1.7648310357299533
69,2.0081337788912155,2.0081337788912155
70,2.179267906556805,2.179267906556805
71,2.2584161235318603,2.2584161235318603
72,2.3808496367306513,2.3808496367306513
73,2.4230805956906827,2.4230805956906827
74,2.4520246586192256,2.4520246586192256
75,2.61404086084631,2.61404086084631
76,2.671024508125809,2.671024508125809
77,2.7242003620686273,2.7242003620686273
78,2.7767301225393144,2.7767301225393144
79,2.799028769856049,2.799028769856049
80,2.851322679627426,2.851322679627426
81,2.889838328604182,2.889838328604182
82,2.895102184291695,2.895102184291695
83,2.9529289587788385,2.9529289587788385
84,2.9956375268236943,2.9956375268236943
85,3.0283039466120254,3.0283039466120254
86,3.0512424363800954,3.0512424363800954
87,3.0838079816953763,3.0838079816953763
88,3.119872662724722,3.119872662724722
89,3.1492367202030906,3.1492367202030906
90,3.17653642852179,3.17653642852179
91,3.2093217073485234,3.2093217073485234
92,3.229048827905436,3.229048827905436
93,3.2499380902167045,3.2499380902167045
94,3.269884238368426,3.269884238368426
95,3.3065334518664247,3.3065334518664247
96,3.3186991802057713,3.3186991802057713
97,3.3274018427751946,3.3274018427751946
98,3.345133711282779,3.345133711282779
99,3.358880989503852,3.358880989503852
100,3.367118284052152,3.367118284052152
101,3.3742339805030985,3.3742339805030985
102,3.3805043394264165,3.3805043394264165
103,3.3917384962761936,3.3917384962761936
104,3.401749775824855,3.401749775824855
105,3.4083538302118352,3.4083538302118352
106,3.416785445915424,3.416785445915424
107,3.4277359305918065,3.4277359305918065
108,3.4307535426287568,3.4307535426287568
109,3.45646147079715,3.45646147079715
110,3.4694955776006715,3.4694955776006715
111,3.472846238398822,3.472846238398822
112,3.4755666786499666,3.4755666786499666
113,3.477667668412734,3.477667668412734
114,3.481585015671566,3.481585015671566
115,3.488022809777838,3.488022809777838
116,3.489306747019628,3.489306747019628
117,3.4927992506851746,3.4927992506851746
118,3.493658154766963,3.493658154766963
119,3.493631337690171,3.493631337690171
120,3.4938586660594506,3.4938586660594506
121,3.4943656928730142,3.4943656928730142
122,3.495392942601113,3.495392942601113
123,3.4957311538190954,3.4957311538190954
124,3.495544501306531,3.495544501306531
125,3.4945416072457487,3.4945416072457487
126,3.49498480925263,3.49498480925263
127,3.4917419182277745,3.4917419182277745
128,3.48821197428286,3.48821197428286
129,3.4849023938609345,3.4849023938609345
130,3.481922437879655,3.481922437879655
131,3.4758891891507258,3.4758891891507258
132,3.4735707989971427,3.4735707989971427
133,3.4707353961248315,3.4707353961248315
134,3.4661806151018117,3.4661806151018117
135,3.461039198162199,3.461039198162199
136,3.455637085596536,3.455637085596536
137,3.4476020784802484,3.4476020784802484
138,3.4403694467991683,3.4403694467991683
139,3.431261114978646,3.431261114978646
140,3.4267796665682244,3.4267796665682244
141,3.4205138913551356,3.4205138913551356
142,3.4155990817344253,3.4155990817344253
143,3.4080738955648373,3.4080738955648373
144,3.401982232840359,3.401982232840359
145,3.3901543334122795,3.3901543334122795
146,3.382034016101877,3.382034016101877
147,3.37432048617701,3.37432048617701
148,3.3633321715994686,3.3633321715994686
149,3.3553044745560636,3.3553044745560636
150,3.342865962945766,3.342865962945766
151,3.331786345715803,3.331786345715803
152,3.322954075283091,3.322954075283091
153,3.3128936036792127,3.3128936036792127
154,3.2949607491483084,3.2949607491483084
155,3.280990998215158,3.280990998215158
156,3.255385639077716,3.255385639077716
157,3.2369174723172933,3.2369174723172933
158,3.22237571583543,3.22237571583543
159,3.2012760299817353,3.2012760299817353
160,3.184978111791371,3.184978111791371
161,3.1416083142703957,3.1416083142703957
162,3.12046001690611,3.12046001690611
163,3.0808137270239473,3.0808137270239473
164,3.047634397802049,3.047634397802049
165,2.992266006657226,2.992266006657226
166,2.9322838326548033,2.9322838326548033
167,2.891683098169267,2.891683098169267
168,2.872681793660405,2.872681793660405
169,2.7766047281580306,2.7766047281580306
170,2.7458474713681973,2.7458474713681973
171,2.7116422471341037,2.7116422471341037
172,2.675505831851043,2.675505831851043
173,2.7050569704119134,2.7050569704119134
174,2.671215315510432,2.671215315510432
175,2.5764520458446607,2.5764520458446607
176,2.518368095650648,2.518368095650648
177,2.337278574299718,2.337278574299718
178,2.1594339782737064,2.1594339782737064
179,2.1137651508733954,2.1137651508733954
180,2.177446289427063,2.177446289427063
181,2.070612737970574,2.070612737970574
182,2.0608476054426195,2.0608476054426195
183,2.1460956121031454,2.1460956121031454
184,2.1292205666625024,2.1292205666625024
185,2.044206307893196,2.044206307893196
186,2.035616899054246,2.035616899054246
187,2.01906672056647,2.01906672056647
188,1.8932292057423732,1.8932292057423732
189,1.9674292245449436,1.9674292245449436
190,1.8727632657536657,1.8727632657536657
191,1.9137412757561056,1.9137412757561056
192,2.051970734566461,2.051970734566461
193,2.013175459583493,2.013175459583493
194,2.00677252186192,2.00677252186192
195,2.0525341964411385,2.0525341964411385
196,2.0553366606324235,2.0553366606324235
197,2.0839828601125827,2.0839828601125827
198,2.019978165002846,2.019978165002846
199,1.8406693307764095,1.8406693307764095
200,1.7237930434437518,1.7237930434437518
201,1.6709294558959342,1.6709294558959342
202,1.6793629385155138,1.6793629385155138
203,1.6343895870061216,1.6343895870061216
204,1.609192343058109,1.609192343058109
205,1.6327754287961158,1.6327754287961158
206,1.400430831779631,1.400430831779631
207,1.313342058163474,1.313342058163474
208,1.240219038123234,1.240219038123234
209,1.2589072962287218,1.2589072962287218
210,1.2065579792483037,1.2065579792483037
211,1.2696226797017878,1.2696226797017878
212,1.2107170500470212,1.2107170500470212
213,1.3752539692290362,1.3752539692290362
214,1.3537287353577037,1.3537287353577037
215,1.4280657370425232,1.4280657370425232
216,1.4445662755511348,1.4445662755511348
217,1.4546765003603594,1.4546765003603594
218,1.4751822966531438,1.4751822966531438
219,1.4804758949573869,1.4804758949573869
220,1.502719483905009,1.502719483905009
221,1.524287931133774,1.524287931133774
222,1.5505523645640944,1.5505523645640944
223,1.3459976971627714,1.3459976971627714
224,1.3112371464954935,1.3112371464954935
225,1.3801757024623629,1.3801757024623629
226,1.3766743711701646,1.3766743711701646
227,1.1047218368554903,1.1047218368554903
228,1.3048631766466543,1.3048631766466543
229,1.3657359612469724,1.3657359612469724
230,1.3748683216196376,1.3748683216196376
231,1.3323619610693964,1.3323619610693964
232,1.282224004475518,1.282224004475518
233,1.359982498952879,1.359982498952879
234,1.359230491333486,1.359230491333486
235,1.348370386887405,1.348370386887405
236,1.339366974046386,1.339366974046386
237,1.2461160049263933,1.2461160049263933
238,1.3289494439071006,1.3289494439071006
239,1.2732610743921307,1.2732610743921307
240,1.2033829857763383,1.2033829857763383
241,1.2402099844536714,1.2402099844536714
242,1.2897207291030568,1.2897207291030568
243,1.2470580547278607,1.2470580547278607
244,1.2113367021000772,1.2113367021000772
245,1.3071169867700028,1.3071169867700028
246,1.1863170187345036,1.1863170187345036
247,1.108738351285638,1.108738351285638
248,1.0969315010847043,1.0969315010847043
249,0.9184175982858716,0.9184175982858716
250,0.7813547770715698,0.7813547770715698
251,0.9988509209764179,0.9988509209764179
252,1.0666762223721635,1.0666762223721635
253,0.8886307583024063,0.8886307583024063
254,1.014579644757615,1.014579644757615
255,1.1343980118122994,1.1343980118122994
256,1.1579756924767894,1.1579756924767894
257,1.2099832708400888,1.2099832708400888
258,1.0318325325960713,1.0318325325960713
259,1.2311958326129386,1.2311958326129386
260,1.3328417213548918,1.3328417213548918
261,1.328023580728472,1.328023580728472
262,1.2583944606794386,1.2583944606794386
263,1.3781584616767182,1.3781584616767182
264,1.5129708232945667,1.5129708232945667
265,1.5774972303683727,1.5774972303683727
266,1.5974177639181468,1.5974177639181468
267,1.6072874565135933,1.6072874565135933
268,1.6180247285636424,1.6180247285636424
269,1.640000142606441,1.640000142606441
270,1.6625048592237304,1.6625048592237304
271,1.6949640661489929,1.6949640661489929
272,1.7175190560660745,1.7175190560660745
273,1.7327069020249442,1.7327069020249442
274,1.7870585930200833,1.7870585930200833
275,1.8439474096069688,1.8439474096069688
276,1.8705929796890735,1.8705929796890735
277,1.9115677706612666,1.9115677706612666
278,1.9641238823320637,1.9641238823320637
279,1.9731638583107618,1.9731638583107618
280,1.999223182603688,1.999223182603688
281,1.9949500726649803,1.9949500726649803
282,1.985994403506812,1.985994403506812
283,2.0100098702050535,2.0100098702050535
284,2.0192388746677135,2.0192388746677135
285,1.9908104907791957,1.9908104907791957
286,1.9851391809884478,1.9851391809884478
287,1.9755763593385176,1.9755763593385176
288,2.034744154216083,2.034744154216083
289,2.047509485314863,2.047509485314863
290,2.120950145157136,2.120950145157136
291,2.1639080473315375,2.1639080473315375
292,2.1792085448396388,2.1792085448396388
293,2.190576421596894,2.190576421596894
294,2.1900293339616415,2.1900293339616415
295,2.186966624191356,2.186966624191356
296,2.1852949415747673,2.1852949415747673
297,2.192011290712891,2.192011290712891
298,2.210479049871897,2.210479049871897
299,2.198766870431175,2.198766870431175
300,2.2039593840867524,2.2039593840867524
301,2.2144500582545343,2.2144500582545343
302,2.2139696683204355,2.2139696683204355
303,2.190781553364001,2.190781553364001
304,2.183798502965944,2.183798502965944
305,2.1520226781298866,2.1520226781298866
306,2.1746964803206366,2.1746964803206366
307,2.2286010572723414,2.2286010572723414
308,2.2453640050589216,2.2453640050589216
309,2.2418949108319115,2.2418949108319115
310,2.2361784080907396,2.2361784080907396
311,2.3226904657990697,2.3226904657990697
312,2.38290320052568,2.38290320052568
313,2.4040695330970454,2.4040695330970454
314,2.4137619157207433,2.4137619157207433
315,2.4016236441041916,2.4016236441041916
316,2.4135297071455155,2.4135297071455155
317,2.4202582296611412,2.4202582296611412
318,2.4196998058084467,2.4196998058084467
319,2.4117209303436455,2.4117209303436455
320,2.412594008714913,2.412594008714913
321,2.4258520600041793,2.4258520600041793
322,2.436171282750296,2.436171282750296
323,2.4414963261565745,2.4414963261565745
324,2.442761423786681,2.442761423786681
325,2.44046624672234,2.44046624672234
326,2.4505851426033973,2.4505851426033973
327,2.4548957445008397,2.4548957445008397
328,2.4581312054558375,2.4581312054558375
329,2.46908095530742,2.46908095530742
330,2.4678006073519096,2.4678006073519096
331,2.4672145472785085,2.4672145472785085
332,2.463680826106378,2.463680826106378
333,2.470082349008483,2.470082349008483
334,2.4636769461072476,2.4636769461072476
335,2.4602745354773985,2.4602745354773985
336,2.4737024463442174,2.4737024463442174
337,2.4778764619790046,2.4778764619790046
338,2.4848702098765454,2.4848702098765454
339,2.49510803239442,2.49510803239442
340,2.4834397722313297,2.4834397722313297
341,2.4790508374883666,2.4790508374883666
342,2.474396324660248,2.474396324660248
343,2.4771623753836662,2.4771623753836662
344,2.4761718859050204,2.4761718859050204
345,2.465018035370753,2.465018035370753
346,2.460600997324184,2.460600997324184
347,2.4473607525950727,2.4473607525950727
348,2.433091831662197,2.433091831662197
349,2.4282537486934994,2.4282537486934994
350,2.432186359712131,2.432186359712131
351,2.4201784260353363,2.4201784260353363
352,2.4085693134904655,2.4085693134904655
353,2.4087602448949985,2.4087602448949985
354,2.3629481088466417,2.3629481088466417
355,2.311780543439593,2.311780543439593
356,2.3329190492216845,2.3329190492216845
357,2.32483117173844,2.32483117173844
358,2.3126712661095525,2.3126712661095525
359,2.31003829271946,2.31003829271946
360,2.287674538881316,2.287674538881316
361,2.2826483517907694,2.2826483517907694
362,2.283573433536424,2.283573433536424
363,2.2760412923220947,2.2760412923220947
364,2.176955422835723,2.176955422835723
365,2.1702006159279024,2.1702006159279024
366,2.195350599205188,2.195350599205188
367,2.2123570463659528,2.2123570463659528
368,2.2147893684085256,2.2147893684085256
369,2.1843431842276404,2.1843431842276404
370,2.1413805673734263,2.1413805673734263
371,2.121338498285101,2.121338498285101
372,2.0873888277465573,2.0873888277465573
373,2.0840557914765885,2.0840557914765885
374,2.080243748085776,2.080243748085776
375,2.067415176235832,2.067415176235832
376,2.0576191583944126,2.0576191583944126
377,2.0545951775058864,2.0545951775058864
378,2.0517754691449213,2.0517754691449213
379,2.044936297181796,2.044936297181796
380,2.0266019449798667,2.0266019449798667
381,2.0365996705382154,2.0365996705382154
382,1.995421118327546,1.995421118327546
383,1.9817509196669638,1.9817509196669638
384,1.963482369638594,1.963482369638594
385,1.972634394200747,1.972634394200747
386,1.9352911621781386,1.9352911621781386
387,1.8702098048408513,1.8702098048408513
388,1.8354569379996166,1.8354569379996166
389,1.8051393066722177,1.8051393066722177
390,1.8063225799047224,1.8063225799047224
391,1.8002202189027023,1.8002202189027023
392,1.7732181722593245,1.7732181722593245
393,1.672927294458014,1.672927294458014
394,1.6686998002264415,1.6686998002264415
395,1.643597247157202,1.643597247157202
396,1.6882420238048548,1.6882420238048548
397,1.6652273004911007,1.6652273004911007
398,1.692637770689169,1.692637770689169
399,1.6552440252990641,1.6552440252990641
400,1.6419719720441206,1.6419719720441206
401,1.5892847079502823,1.5892847079502823
402,1.5714414835204606,1.5714414835204606
403,1.47079028135197,1.47079028135197
404,1.5218649558381818,1.5218649558381818
405,1.545607750279365,1.545607750279365
406,1.5111159309956912,1.5111159309956912
407,1.4976578919788686,1.4976578919788686
408,1.4868877556576388,1.4868877556576388
409,1.434069061477072,1.434069061477072
410,1.4175717365755376,1.4175717365755376
411,1.3498710874030946,1.3498710874030946
412,1.313383170503458,1.313383170503458
413,1.2787872084377774,1.2787872084377774
414,1.3427937515719903,1.3427937515719903
415,1.3110484581374076,1.3110484581374076
416,1.239235348539912,1.239235348539912
417,1.213853343572056,1.213853343572056
418,1.2007019810931099,1.2007019810931099
419,1.150950898587366,1.150950898587366
420,1.135650236431835,1.135650236431835
421,1.06094774178094,1.06094774178094
422,1.0103357595929416,1.0103357595929416
423,0.962583848330582,0.962583848330582
424,0.9422819187277964,0.9422819187277964
425,0.8738227255728439,0.8738227255728439
426,0.7721967537577423,0.7721967537577423
427,0.7423628498994028,0.7423628498994028
428,0.7684571421876727,0.7684571421876727
429,0.617094719721164,0.617094719721164
430,0.6251155965894504,0.6251155965894504
431,0.49067958279207874,0.49067958279207874
432,0.6429288787919871,0.6429288787919871
433,0.5822557457188492,0.5822557457188492
434,0.609642224044797,0.609642224044797
435,0.5478097143646465,0.5478097143646465
436,0.679587454257491,0.679587454257491
437,0.44643993321698694,0.44643993321698694
438,0.5990427854762722,0.5990427854762722
439,0.577289439842748,0.577289439842748
440,0.7300085475242365,0.7300085475242365
441,0.7039685853132567,0.7039685853132567
442,0.6718367961746003,0.6718367961746003
443,0.6557073780237868,0.6557073780237868
444,0.6000717752033273,0.6000717752033273
445,0.5094943308456247,0.5094943308456247
446,0.4918703920470571,0.4918703920470571
447,0.6075995412468825,0.6075995412468825
448,0.5364889196285952,0.5364889196285952
449,0.5219096061495214,0.5219096061495214
450,0.5643591842601775,0.5643591842601775
451,0.5252016426947637,0.5252016426947637
452,0.6434447688081226,0.6434447688081226
453,0.5769659092440115,0.5769659092440115
454,0.5500543041145554,0.5500543041145554
455,0.40221817811936716,0.40221817811936716
456,0.4678421204208081,0.4678421204208081
457,0.4681176757183602,0.4681176757183602
458,0.35117591584996993,0.35117591584996993
459,0.32715958701476827,0.32715958701476827
460,0.3682114972614795,0.3682114972614795
461,0.3291371178233453,0.3291371178233453
462,0.2502368168762062,0.2502368168762062
463,0.3043605045703092,0.3043605045703092
464,0.17630468531160903,0.17630468531160903
465,0.1456289313688046,0.1456289313688046
466,0.1767843149785115,0.1767843149785115
467,0.07030583920977306,0.07030583920977306
468,0.11961811723716505,0.11961811723716505
469,0.022663038637209115,0.022663038637209115
470,0.2536953964762077,0.2536953964762077
471,0.20470118214626237,0.20470118214626237
472,0.18462967902210636,0.18462967902210636
473,0.17921455307247036,0.17921455307247036
474,0.13054896865910914,0.13054896865910914
475,0.13879638597468158,0.13879638597468158
476,0.09208903935198107,0.09208903935198107
477,0.12351971822471912,0.12351971822471912
478,0.1396361985045214,0.1396361985045214
479,0.1935124962115639,0.1935124962115639
480,0.21040361874397917,0.21040361874397917
481,0.2194428532985868,0.2194428532985868
482,0.22521060034548954,0.22521060034548954
483,0.2393380456943662,0.2393380456943662
484,0.2457611182220672,0.2457611182220672
485,0.26327197692113113,0.26327197692113113
486,0.19601792478396476,0.19601792478396476
487,0.16978648651331066,0.16978648651331066
488,0.21404543401249668,0.21404543401249668
489,0.23233785799706105,0.23233785799706105
490,0.20968802215952065,0.20968802215952065
491,0.1634928534410291,0.1634928534410291
492,0.10149457247345736,0.10149457247345736
493,0.1040193543881017,0.1040193543881017
494,0.11853482095056417,0.11853482095056417
495,0.10682228340233003,0.10682228340233003
496,0.05531024883182255,0.05531024883182255
497,0.09103943627359459,0.09103943627359459
498,0.10037348521594232,0.10037348521594232
499,0.017845663560878595,0.017845663560878595
500,-0.01023201144228648,-0.01023201144228648
501,0.05621004986492808,0.05621004986492808
502,0.030800047064608684,0.030800047064608684
503,0.0392624441491521,0.0392624441491521
504,0.0347359321120579,0.0347359321120579
505,-0.005759983045344432,-0.005759983045344432
506,-0.04755187435802138,-0.04755187435802138
507,-0.15311531200466508,-0.15311531200466508
508,-0.16051492150370733,-0.16051492150370733
509,-0.24522292625672915,-0.24522292625672915
510,-0.27886076361836165,-0.27886076361836165
511,-0.4379389948030161,-0.4379389948030161
512,-0.5398372783583639,-0.5398372783583639
513,-0.5995732254999859,-0.5995732254999859
514,-0.42942560131826096,-0.42942560131826096
515,-0.4881717483801581,-0.4881717483801581
516,-0.4488524596933487,-0.4488524596933487
517,-0.28659927686547837,-0.28659927686547837
518,-0.10807772709538044,-0.10807772709538044
519,-0.11875449874800242,-0.11875449874800242
520,-0.1281648206201789,-0.1281648206201789
521,-0.12990086415960034,-0.12990086415960034
522,-0.2892703935689855,-0.2892703935689855
523,-0.3455582074825706,-0.3455582074825706
524,-0.23696095150573676,-0.23696095150573676
525,-0.32860499811858956,-0.32860499811858956
526,-0.4146110033160564,-0.4146110033160564
527,-0.31960744261263324,-0.31960744261263324
528,-0.3093384051993123,-0.3093384051993123
529,-0.37866280806705643,-0.37866280806705643
530,-0.4601755006139805,-0.4601755006139805
531,-0.6006372935962876,-0.6006372935962876
532,-0.8109585553362642,-0.8109585553362642
533,-0.5951826146053923,-0.5951826146053923
534,-0.68220213920823,-0.68220213920823
535,-0.6431463576817056,-0.6431463576817056
536,-0.5802185969064836,-0.5802185969064836
537,-0.6371999483422445,-0.6371999483422445
538,-0.5834235619508505,-0.5834235619508505
539,-0.5809552669391586,-0.5809552669391586
540,-0.5904042821927384,-0.5904042821927384
541,-0.6732654483402513,-0.6732654483402513
542,-0.6645713725991789,-0.6645713725991789
543,-0.5544705498457644,-0.5544705498457644
544,-0.5308812011037076,-0.5308812011037076
545,-0.5482493481295634,-0.5482493481295634
546,-0.6678430327243831,-0.6678430327243831
547,-0.6847959438864861,-0.6847959438864861
548,-0.6698674588356722,-0.6698674588356722
549,-0.7117282872538085,-0.7117282872538085
550,-0.9151643567333353,-0.9151643567333353
551,-0.7244633225355137,-0.7244633225355137
552,-0.8956247593798154,-0.8956247593798154
553,-0.9166395541946913,-0.9166395541946913
554,-1.0523290801999323,-1.0523290801999323
555,-1.1760145099559038,-1.1760145099559038
556,-1.2338203442929576,-1.2338203442929576
557,-1.1804042688791783,-1.1804042688791783
558,-1.2296927258989883,-1.2296927258989883
559,-1.0675046505017862,-1.0675046505017862
560,-1.1399935261002165,-1.1399935261002165
561,-1.0386442619067384,-1.0386442619067384
562,-1.0136028434966193,-1.0136028434966193
563,-0.8650251618248548,-0.8650251618248548
564,-0.8014740868931082,-0.8014740868931082
565,-1.0568884060674437,-1.0568884060674437
566,-0.7089744293939342,-0.7089744293939342
567,-0.7387287265704363,-0.7387287265704363
568,-0.778824506339991,-0.778824506339991
569,-1.0422514247344987,-1.0422514247344987
570,-1.1399895219160343,-1.1399895219160343
571,-1.2100929148267316,-1.2100929148267316
572,-1.086998402535652,-1.086998402535652
573,-1.0929665679914131,-1.0929665679914131
574,-0.9654126392844702,-0.9654126392844702
575,-0.9643805952587913,-0.9643805952587913
576,-1.030515484948594,-1.030515484948594
577,-1.080265578273934,-1.080265578273934
578,-1.1099368955510682,-1.1099368955510682
579,-1.1688216260369473,-1.1688216260369473
580,-1.241993302143526,-1.241993302143526
581,-0.9984799778314678,-0.9984799778314678
582,-1.0580547054169844,-1.0580547054169844
583,-0.9810578053024703,-0.9810578053024703
584,-0.9833365287187449,-0.9833365287187449
585,-0.8980589713345983,-0.8980589713345983
586,-0.8776221624807099,-0.8776221624807099
587,-0.9140381885840769,-0.9140381885840769
588,-0.9028693778778859,-0.9028693778778859
589,-0.9388351057311892,-0.9388351057311892
590,-1.017008516143598,-1.017008516143598
591,-1.010533894606596,-1.010533894606596
592,-1.1105796318686902,-1.1105796318686902
593,-1.0913286244356062,-1.0913286244356062
594,-1.0315101544332066,-1.0315101544332066
595,-1.034484339714655,-1.034484339714655
596,-1.0925063809342874,-1.0925063809342874
597,-1.0795117191125632,-1.0795117191125632
598,-1.052735168850178,-1.052735168850178
599,-1.2293381218623798,-1.2293381218623798
600,-1.330729876254203,-1.330729876254203
601,-1.4073887583728841,-1.4073887583728841
602,-1.3475234619653436,-1.3475234619653436
603,-1.391018340466451,-1.391018340466451
604,-1.3935977321590733,-1.3935977321590733
605,-1.2384574637653822,-1.2384574637653822
606,-1.2099775505834878,-1.2099775505834878
607,-1.1995079917058131,-1.1995079917058131
608,-1.205677898575714,-1.205677898575714
609,-1.539030548116641,-1.539030548116641
610,-1.3459267301113482,-1.3459267301113482
611,-1.2857066161300914,-1.2857066161300914
612,-1.3045715583227582,-1.3045715583227582
613,-1.3480031579277647,-1.3480031579277647
614,-1.4590315042787894,-1.4590315042787894
615,-1.4011967695426737,-1.4011967695426737
616,-1.5217984667690319,-1.5217984667690319
617,-1.4709641453017477,-1.4709641453017477
618,-1.5378975253403135,-1.5378975253403135
619,-1.493743041161088,-1.493743041161088
620,-1.6552100472149582,-1.6552100472149582
621,-1.611899676666855,-1.611899676666855
622,-1.4505114282969649,-1.4505114282969649
623,-1.3779644236719577,-1.3779644236719577
624,-1.3530287790761,-1.3530287790761
625,-1.43804616986666,-1.43804616986666
626,-1.432793831499609,-1.432793831499609
627,-1.4028847046315809,-1.4028847046315809
628,-1.4077387587113244,-1.4077387587113244
629,-1.437170502615339,-1.437170502615339
630,-1.4459561868319852,-1.4459561868319852
631,-1.6338554446599525,-1.6338554446599525
632,-1.6088768855764326,-1.6088768855764326
633,-1.6534019262614483,-1.6534019262614483
634,-1.6229333397434822,-1.6229333397434822
635,-1.548766504602587,-1.548766504602587
636,-1.4410432042261294,-1.4410432042261294
637,-1.5173746945635178,-1.5173746945635178
638,-1.3940965306754736,-1.3940965306754736
639,-1.448775058945919,-1.448775058945919
640,-1.4509323316546994,-1.4509323316546994
641,-1.4639875161247247,-1.4639875161247247
642,-1.355129423890875,-1.355129423890875
643,-1.3616834890897025,-1.3616834890897025
644,-1.4916090714458532,-1.4916090714458532
645,-1.5062581041416288,-1.5062581041416288
646,-1.466909300073879,-1.466909300073879
647,-1.4381890749257635,-1.4381890749257635
648,-1.4778479983337585,-1.4778479983337585
649,-1.4672982688898164,-1.4672982688898164
650,-1.3901811088490124,-1.3901811088490124
651,-1.3103197413971412,-1.3103197413971412
652,-1.3324226917857707,-1.3324226917857707
653,-1.5134776772648846,-1.5134776772648846
654,-1.4166880312506869,-1.4166880312506869
655,-1.3611071565427142,-1.3611071565427142
656,-1.352970643532921,-1.352970643532921
657,-1.4907429782378094,-1.4907429782378094
658,-1.4999093731657005,-1.4999093731657005
659,-1.3730421248044757,-1.3730421248044757
660,-1.3573014253287679,-1.3573014253287679
661,-1.3820119970913236,-1.3820119970913236
662,-1.3283920694222835,-1.3283920694222835
663,-1.4035040617262902,-1.4035040617262902
664,-1.4446139437433754,-1.4446139437433754
665,-1.4529706516520333,-1.4529706516520333
666,-1.4178979969807555,-1.4178979969807555
667,-1.4822366632221744,-1.4822366632221744
668,-1.4537682224863817,-1.4537682224863817
669,-1.2620783636715598,-1.2620783636715598
670,-1.2617581908456657,-1.2617581908456657
671,-1.3665718962634623,-1.3665718962634623
672,-1.364067625863498,-1.364067625863498
673,-1.3412527806266934,-1.3412527806266934
674,-1.4346124021355502,-1.4346124021355502
675,-1.4767209527248042,-1.4767209527248042
676,-1.5696454964929976,-1.5696454964929976
677,-1.651464749638955,-1.651464749638955
678,-1.7518414555254858,-1.7518414555254858
679,-1.622876592499779,-1.622876592499779
680,-1.5823403939248022,-1.5823403939248022
681,-1.5784652235562342,-1.5784652235562342
682,-1.619505699909417,-1.619505699909417
683,-1.4460257524254374,-1.4460257524254374
684,-1.487569103900464,-1.487569103900464
685,-1.4473930888616584,-1.4473930888616584
686,-1.4464930987320834,-1.4464930987320834
687,-1.4497455943093513,-1.4497455943093513
688,-1.5924537867685495,-1.5924537867685495
689,-1.5558826207093346,-1.5558826207093346
690,-1.5128606422409414,-1.5128606422409414
691,-1.4792717702381182,-1.4792717702381182
692,-1.5000037382166707,-1.5000037382166707
693,-1.4269030820874518,-1.4269030820874518
694,-1.3869551519692342,-1.3869551519692342
695,-1.327785519032559,-1.327785519032559
696,-1.2932510594893944,-1.2932510594893944
697,-1.3154608126027731,-1.3154608126027731
698,-1.317632846956697,-1.317632846956697
699,-1.3324490969246054,-1.3324490969246054
700,-1.4061581948935449,-1.4061581948935449
701,-1.4223755834491363,-1.4223755834491363
702,-1.5433591651331062,-1.5433591651331062
703,-1.6299524348442775,-1.6299524348442775
704,-1.5329764911451582,-1.5329764911451582
705,-1.3226421280132832,-1.3226421280132832
706,-1.3854200151887417,-1.3854200151887417
707,-1.6476072334185585,-1.6476072334185585
708,-1.483361255930981,-1.483361255930981
709,-1.6444562381799381,-1.6444562381799381
710,-1.8419594747058403,-1.8419594747058403
711,-1.6693464778497287,-1.6693464778497287
712,-1.5204957048215977,-1.5204957048215977
713,-1.5253273184398508,-1.5253273184398508
714,-1.434151542596002,-1.434151542596002
715,-1.4594036452621102,-1.4594036452621102
716,-1.6235671746313056,-1.6235671746313056
717,-1.6541307108485614,-1.6541307108485614
718,-1.8115020919458598,-1.8115020919458598
719,-1.844769602676121,-1.844769602676121
720,-1.8373228014649008,-1.8373228014649008
721,-1.7866771364406215,-1.7866771364406215
722,-1.9721334926886067,-1.9721334926886067
723,-1.9797031961348488,-1.9797031961348488
724,-2.028988050628983,-2.028988050628983
725,-2.084856152781747,-2.084856152781747
726,-2.0723365502840103,-2.0723365502840103
727,-1.8555870906176801,-1.8555870906176801
728,-1.9284664728748513,-1.9284664728748513
729,-1.947379939453824,-1.947379939453824
730,-1.7705339935192472,-1.7705339935192472
731,-1.6490334452810904,-1.6490334452810904
732,-1.605260380652648,-1.605260380652648
733,-1.610695339865668,-1.610695339865668
734,-1.6612660303795324,-1.6612660303795324
735,-1.6893936551786197,-1.6893936551786197
736,-1.729311202258186,-1.729311202258186
737,-1.727358877630596,-1.727358877630596
738,-1.6703585470709295,-1.6703585470709295
739,-1.6897138455673457,-1.6897138455673457
740,-1.6678229083447895,-1.6678229083447895
741,-1.6521807824789603,-1.6521807824789603
742,-1.8730775161325897,-1.8730775161325897
743,-1.867872596107633,-1.867872596107633
744,-1.7201405972038486,-1.7201405972038486
745,-1.8950687414498828,-1.8950687414498828
746,-1.8855697538862308,-1.8855697538862308
747,-1.6888682723000212,-1.6888682723000212
748,-1.751139512845536,-1.751139512845536
749,-1.8049314462945585,-1.8049314462945585
750,-1.7434168551352718,-1.7434168551352718
751,-1.7857617107588164,-1.7857617107588164
752,-1.8479775614802247,-1.8479775614802247
753,-1.9958172560739293,-1.9958172560739293
754,-2.0025935401468016,-2.0025935401468016
755,-2.00286965918364,-2.00286965918364
756,-2.0248854035195336,-2.0248854035195336
757,-2.0028021130442615,-2.0028021130442615
758,-1.8968338586988664,-1.8968338586988664
759,-1.8290911230476394,-1.8290911230476394
760,-1.8445539090069685,-1.8445539090069685
761,-1.829666117497766,-1.829666117497766
762,-1.790540709327446,-1.790540709327446
763,-1.9633943217480867,-1.9633943217480867
764,-1.849081690241689,-1.849081690241689
765,-1.9189616064503239,-1.9189616064503239
766,-1.925273651779879,-1.925273651779879
767,-2.0356573682216874,-2.0356573682216874
768,-1.83716842997174,-1.83716842997174
769,-1.8438511127660668,-1.8438511127660668
770,-1.9283997402134185,-1.9283997402134185
771,-1.8262127348958004,-1.8262127348958004
772,-1.8771762916058317,-1.8771762916058317
773,-1.8500279865752287,-1.8500279865752287
774,-1.8434788427265345,-1.8434788427265345
775,-1.8089574476144294,-1.8089574476144294
776,-1.8379896311906325,-1.8379896311906325
777,-1.870361641454973,-1.870361641454973
778,-1.7817121713101391,-1.7817121713101391
779,-1.7909246235047076,-1.7909246235047076
780,-2.0007465266315236,-2.0007465266315236
781,-1.8380411757401744,-1.8380411757401744
782,-1.8374717322529945,-1.8374717322529945
783,-1.7675254573715042,-1.7675254573715042
784,-1.8565066532209988,-1.8565066532209988
785,-1.8044114541503666,-1.8044114541503666
786,-1.858126712672342,-1.858126712672342
787,-1.8471381421727417,-1.8471381421727417
788,-1.7938118116772261,-1.7938118116772261
789,-1.715751921351873,-1.715751921351873
790,-1.7720937163114476,-1.7720937163114476
791,-1.8052360905762523,-1.8052360905762523
792,-1.7319417306809965,-1.7319417306809965
793,-1.791652094826148,-1.791652094826148
794,-1.835205919711483,-1.835205919711483
795,-1.6904085866779903,-1.6904085866779903
796,-1.6350728112777972,-1.6350728112777972
797,-1.7154976403795192,-1.7154976403795192
798,-1.7302548881942352,-1.7302548881942352
799,-1.7180350277825909,-1.7180350277825909
800,-1.703044511054661,-1.703044511054661
801,-1.7159846541730122,-1.7159846541730122
802,-1.7890070677440577,-1.7890070677440577
803,-1.8388749080653566,-1.8388749080653566
804,-1.841319240693049,-1.841319240693049
805,-1.8930562678438543,-1.8930562678438543
806,-2.1497576119159527,-2.1497576119159527
807,-2.0447032524296493,-2.0447032524296493
808,-2.0269544231416803,-2.0269544231416803
809,-2.0322272103278736,-2.0322272103278736
810,-2.1100345849570514,-2.1100345849570514
811,-2.002629554180713,-2.002629554180713
812,-2.080064644593802,-2.080064644593802
813,-2.168295169027646,-2.168295169027646
814,-2.404318077413249,-2.404318077413249
815,-2.3769088671884653,-2.3769088671884653
816,-2.3604057568302914,-2.3604057568302914
817,-2.309957970849708,-2.309957970849708
818,-2.3526875645374075,-2.3526875645374075
819,-2.3927071614533633,-2.3927071614533633
820,-2.187443051935958,-2.187443051935958
821,-2.222381937421975,-2.222381937421975
822,-2.1860830251757846,-2.1860830251757846
823,-2.0961290505017502,-2.0961290505017502
824,-2.20452586315715,-2.20452586315715
825,-2.457823628566089,-2.457823628566089
826,-2.3371351842924506,-2.3371351842924506
827,-2.3283982210431584,-2.3283982210431584
828,-2.383788073655063,-2.383788073655063
829,-2.424625072903823,-2.424625072903823
830,-2.36825868292243,-2.36825868292243
831,-2.3451990856389795,-2.3451990856389795
832,-2.2864354416880417,-2.2864354416880417
833,-2.3478607435985306,-2.3478607435985306
834,-2.4315558589951944,-2.4315558589951944
835,-2.212336883193615,-2.212336883193615
836,-2.311039747944161,-2.311039747944161
837,-2.2585618794406646,-2.2585618794406646
838,-2.3748327193282885,-2.3748327193282885
839,-2.298124811961584,-2.298124811961584
840,-2.3865537676669533,-2.3865537676669533
841,-2.325804835041679,-2.325804835041679
842,-2.207358894426479,-2.207358894426479
843,-2.2115127830580854,-2.2115127830580854
844,-2.187695524975397,-2.187695524975397
845,-2.131858063841886,-2.131858063841886
846,-2.4408930064208945,-2.4408930064208945
847,-2.2606934867186217,-2.2606934867186217
848,-2.320006865514062,-2.320006865514062
849,-2.099164635436783,-2.099164635436783
850,-2.151816078529566,-2.151816078529566
851,-2.173538867219441,-2.173538867219441
852,-2.257349626967577,-2.257349626967577
853,-2.2600898127125233,-2.2600898127125233
854,-2.1949012735093523,-2.1949012735093523
855,-2.222443694206794,-2.222443694206794
856,-2.3697058403982503,-2.3697058403982503
857,-2.4264627910479204,-2.4264627910479204
858,-2.4668500557278814,-2.4668500557278814
859,-2.4899311211570434,-2.4899311211570434
860,-2.549713473094373,-2.549713473094373
861,-2.619519002535036,-2.619519002535036
862,-2.5939582825947336,-2.5939582825947336
863,-2.5493547665426246,-2.5493547665426246
864,-2.530781504094681,-2.530781504094681
865,-2.4704024875098787,-2.4704024875098787
866,-2.3794131061626245,-2.3794131061626245
867,-2.391521738110403,-2.391521738110403
868,-2.346528754878248,-2.346528754878248
869,-2.406046977575358,-2.406046977575358
870,-2.403838240144136,-2.403838240144136
871,-2.4300321434548113,-2.4300321434548113
872,-2.501407111232727,-2.501407111232727
873,-2.535418999849287,-2.535418999849287
874,-2.477178035569481,-2.477178035569481
875,-2.3137665279791637,-2.3137665279791637
876,-2.43985587948783,-2.43985587948783
877,-2.4571078452401536,-2.4571078452401536
878,-2.4344803901276553,-2.4344803901276553
879,-2.4870194678834867,-2.4870194678834867
880,-2.5541684472490833,-2.5541684472490833
881,-2.6438334434191684,-2.6438334434191684
882,-2.836221011514058,-2.836221011514058
883,-2.800483915010614,-2.800483915010614
884,-2.7470445788002915,-2.7470445788002915
885,-2.77352617175201,-2.77352617175201
886,-2.5313643026313057,-2.5313643026313057
887,-2.5384891644549694,-2.5384891644549694
888,-2.5913811470368024,-2.5913811470368024
889,-2.542579009240118,-2.542579009240118
890,-2.4685753246309026,-2.4685753246309026
891,-2.4063619850691125,-2.4063619850691125
892,-2.39815801835565,-2.39815801835565
893,-2.40343651844672,-2.40343651844672
894,-2.3373975037613492,-2.3373975037613492
895,-2.3415076278673363,-2.3415076278673363
896,-2.3752919072163747,-2.3752919072163747
897,-2.412488112822735,-2.412488112822735
898,-2.4583500651177195,-2.4583500651177195
899,-2.3182075325812224,-2.3182075325812224
900,-2.250159209711066,-2.250159209711066
901,-2.2985673679476157,-2.2985673679476157
902,-2.3398241640682933,-2.3398241640682933
903,-2.372403065301612,-2.372403065301612
904,-2.407118262430651,-2.407118262430651
905,-2.2091500726725575,-2.2091500726725575
906,-2.251554256907726,-2.251554256907726
907,-2.2570629395063944,-2.2570629395063944
908,-2.2072229027398436,-2.2072229027398436
909,-2.2448755109545844,-2.2448755109545844
910,-2.212439045261734,-2.212439045261734
911,-2.1861876690630124,-2.1861876690630124
912,-2.1570924122305035,-2.1570924122305035
913,-2.1475149505845716,-2.1475149505845716
914,-2.201943104319293,-2.201943104319293
915,-2.385021648388421,-2.385021648388421
916,-2.3493939919930686,-2.3493939919930686
917,-2.3129332245131353,-2.3129332245131353
918,-2.4431939038180888,-2.4431939038180888
919,-2.327842764038876,-2.327842764038876
920,-2.3962956887932383,-2.3962956887932383
921,-2.4929032233884327,-2.4929032233884327
922,-2.458662846818728,-2.458662846818728
923,-2.599283937506974,-2.599283937506974
924,-2.8222306580438175,-2.8222306580438175
925,-2.979772519649178,-2.979772519649178
926,-2.825206094267451,-2.825206094267451
927,-2.937577516754432,-2.937577516754432
928,-2.7098779883962867,-2.7098779883962867
929,-2.784900547045312,-2.784900547045312
930,-2.7561332108203613,-2.7561332108203613
931,-2.92054367367695,-2.92054367367695
932,-2.73406674353222,-2.73406674353222
933,-2.832581521366431,-2.832581521366431
934,-2.42174392743433,-2.42174392743433
935,-2.444068981168731,-2.444068981168731
936,-2.450146535762458,-2.450146535762458
937,-2.507623557357007,-2.507623557357007
938,-2.677917531870851,-2.677917531870851
939,-2.952695000057511,-2.952695000057511
940,-2.903531748959192,-2.903531748959192
941,-2.9546183171191664,-2.9546183171191664
942,-2.847470169292032,-2.847470169292032
943,-2.6702383687628015,-2.6702383687628015
944,-2.5326829031293503,-2.5326829031293503
945,-2.5547694968206502,-2.5547694968206502
946,-2.3791868932266755,-2.3791868932266755
947,-2.3512289811856903,-2.3512289811856903
948,-2.215576713863606,-2.215576713863606
949,-2.324412128680995,-2.324412128680995
950,-2.353072406976314,-2.353072406976314
951,-2.3367450239708796,-2.3367450239708796
952,-2.411742114858104,-2.411742114858104
953,-2.7407578200002733,-2.7407578200002733
954,-2.5586923532372,-2.5586923532372
955,-2.591756457429108,-2.591756457429108
956,-2.554166120040724,-2.554166120040724
957,-2.5165299399032692,-2.5165299399032692
958,-2.5526313009861865,-2.5526313009861865
959,-2.6344177024973305,-2.6344177024973305
960,-2.6792375577461502,-2.6792375577461502
961,-2.690646875365472,-2.690646875365472
962,-2.636251033669659,-2.636251033669659
963,-2.627281872633717,-2.627281872633717
964,-2.6559092972328178,-2.6559092972328178
965,-2.679713509169421,-2.679713509169421
966,-2.644782240474671,-2.644782240474671
967,-2.6404991461515572,-2.6404991461515572
968,-2.7023914027180367,-2.7023914027180367
969,-2.779560485587828,-2.779560485587828
970,-2.8272153413704904,-2.8272153413704904
971,-2.7560315915422406,-2.7560315915422406
972,-2.6089279954106837,-2.6089279954106837
973,-2.511091708073087,-2.511091708073087
974,-2.456933219788858,-2.456933219788858
975,-2.4940633135373513,-2.4940633135373513
976,-2.463877592324204,-2.463877592324204
977,-2.5101936629016075,-2.5101936629016075
978,-2.527413953068322,-2.527413953068322
979,-2.6252493048792847,-2.6252493048792847
980,-2.726770434572936,-2.726770434572936
981,-2.5978280521026687,-2.5978280521026687
982,-2.6156844504545917,-2.6156844504545917
983,-2.5624470353480353,-2.5624470353480353
984,-2.6457414998288664,-2.6457414998288664
985,-2.5320929762639603,-2.5320929762639603
986,-2.4969171893805147,-2.4969171893805147
987,-2.55921382079794,-2.55921382079794
988,-2.535473036832655,-2.535473036832655
989,-2.6566084012742732,-2.6566084012742732
990,-2.6059076164680754,-2.6059076164680754
991,-2.5245774713702636,-2.5245774713702636
992,-2.445940050937434,-2.445940050937434
993,-2.686753130616695,-2.686753130616695
994,-2.4507415043331786,-2.4507415043331786
995,-2.3298578778003214,-2.3298578778003214
996,-2.2698495473684765,-2.2698495473684765
997,-2.378129903879453,-2.378129903879453
998,-2.414749118699911,-2.414749118699911
999,-2.401377617205342,-2.401377617205342
1000,-2.395226918735227,-2.395226918735227
1001,-2.4233008331501296,-2.4233008331501296
1002,-2.673774250493059,-2.673774250493059
1003,-2.63134201450242,-2.63134201450242
1004,-2.6930412641350245,-2.6930412641350245
1005,-2.6350917253725545,-2.6350917253725545
1006,-2.6345141257175357,-2.6345141257175357
1007,-2.7256467988848927,-2.7256467988848927
1008,-2.633254015526493,-2.633254015526493
1009,-2.5943580613650026,-2.5943580613650026
1010,-2.6645845100503305,-2.6645845100503305
1011,-2.608800119264559,-2.608800119264559
1012,-2.8758154316660813,-2.8758154316660813
1013,-2.839036825026602,-2.839036825026602
1014,-2.681993012910801,-2.681993012910801
1015,-2.68478381789904,-2.68478381789904
1016,-2.690168617933517,-2.690168617933517
1017,-2.6496424018966214,-2.6496424018966214
1018,-2.6183993355676414,-2.6183993355676414
1019,-2.701092021310921,-2.701092021310921
1020,-2.648510404181554,-2.648510404181554
1021,-2.8086972180247654,-2.8086972180247654
1022,-2.804543393592385,-2.804543393592385
1023,-2.7313726471697595,-2.7313726471697595
1024,-2.7187309676112994,-2.7187309676112994
1025,-2.885841327350314,-2.885841327350314
1026,-2.8911958804223166,-2.8911958804223166
1027,-2.7263520524921847,-2.7263520524921847
1028,-2.8109380506249435,-2.8109380506249435
1029,-3.017325910865637,-3.017325910865637
1030,-2.9736670931863625,-2.9736670931863625
1031,-3.07435239934726,-3.07435239934726
1032,-3.0374687767433914,-3.0374687767433914
1033,-3.0417344892273532,-3.0417344892273532
1034,-2.9554930887369553,-2.9554930887369553
1035,-2.8987549556406065,-2.8987549556406065
1036,-2.859337449709738,-2.859337449709738
1037,-2.7451748182774924,-2.7451748182774924
1038,-2.7485706682006543,-2.7485706682006543
1039,-2.8288697827139035,-2.8288697827139035
1040,-3.0402404020434646,-3.0402404020434646
1041,-3.25345752024806,-3.25345752024806
1042,-3.0723878692830398,-3.0723878692830398
1043,-2.9648117080101017,-2.9648117080101017
1044,-2.861674157505903,-2.861674157505903
1045,-2.825182146036978,-2.825182146036978
1046,-2.8750557017540905,-2.8750557017540905
1047,-2.9088612640291256,-2.9088612640291256
1048,-2.962217944712516,-2.962217944712516
1049,-3.0017183888671584,-3.0017183888671584
1050,-2.930136673559091,-2.930136673559091
1051,-2.8291266665048234,-2.8291266665048234
1052,-2.7005326106817114,-2.7005326106817114
1053,-2.7065283958851576,-2.7065283958851576
1054,-2.7838546685026966,-2.7838546685026966
1055,-2.76467274976687,-2.76467274976687
1056,-2.8089012151110238,-2.8089012151110238
1057,-2.7573335489192243,-2.7573335489192243
1058,-2.8541155389922737,-2.8541155389922737
1059,-2.8239853422115164,-2.8239853422115164
1060,-2.982706812235887,-2.982706812235887
1061,-2.9122658757885573,-2.9122658757885573
1062,-2.812914648892749,-2.812914648892749
1063,-2.8101881887066007,-2.8101881887066007
1064,-2.7887557052894234,-2.7887557052894234
1065,-2.8649792880251477,-2.8649792880251477
1066,-2.7867714725462567,-2.7867714725462567
1067,-2.7854109829647076,-2.7854109829647076
1068,-2.8054866507825444,-2.8054866507825444
1069,-2.81728320606243,-2.81728320606243
1070,-2.686906554772895,-2.686906554772895
1071,-2.5630739238513627,-2.5630739238513627
1072,-2.61141417012296,-2.61141417012296
1073,-2.6122325708239473,-2.6122325708239473
1074,-2.604995594328699,-2.604995594328699
1075,-2.5429625694887084,-2.5429625694887084
1076,-2.6005561811149733,-2.6005561811149733
1077,-2.5406760564326536,-2.5406760564326536
1078,-2.654010252381698,-2.654010252381698
1079,-2.688422348948139,-2.688422348948139
1080,-2.7020055756211776,-2.7020055756211776
1081,-2.7374517197907084,-2.7374517197907084
1082,-2.7311785384496825,-2.7311785384496825
1083,-2.759153117303516,-2.759153117303516
1084,-2.5875833518382825,-2.5875833518382825
1085,-2.5341521373852025,-2.5341521373852025
1086,-2.4727954355747186,-2.4727954355747186
1087,-2.499358944513158,-2.499358944513158
1088,-2.569639714470359,-2.569639714470359
1089,-2.4332974366853386,-2.4332974366853386
1090,-2.4846984720594727,-2.4846984720594727
1091,-2.62618538887881,-2.62618538887881
1092,-2.717067104672377,-2.717067104672377
1093,-2.7651490692478196,-2.7651490692478196
1094,-2.766357469632573,-2.766357469632573
1095,-2.897139630007059,-2.897139630007059
1096,-2.7979855441975996,-2.7979855441975996
1097,-2.776864070279095,-2.776864070279095
1098,-2.6216444222760082,-2.6216444222760082
1099,-2.8043719970200454,-2.8043719970200454
1100,-2.627592175246113,-2.627592175246113
1101,-2.6233742576315193,-2.6233742576315193
1102,-2.6596384358993594,-2.6596384358993594
1103,-2.721582799799535,-2.721582799799535
1104,-2.8279998493744243,-2.8279998493744243
1105,-2.769584470744464,-2.769584470744464
1106,-2.910939257317157,-2.910939257317157
1107,-2.7512477720371216,-2.7512477720371216
1108,-2.7105305104340975,-2.7105305104340975
1109,-2.6853991040556418,-2.6853991040556418
1110,-2.665989466872444,-2.665989466872444
1111,-2.695841709126614,-2.695841709126614
1112,-2.630529830422558,-2.630529830422558
1113,-2.786721648239619,-2.786721648239619
1114,-2.750619898719442,-2.750619898719442
1115,-2.596405199466642,-2.596405199466642
1116,-2.6194448644520167,-2.6194448644520167
1117,-2.640239107245065,-2.640239107245065
1118,-2.6789453867102617,-2.6789453867102617
1119,-2.6980485701621935,-2.6980485701621935
1120,-2.7813222966154596,-2.7813222966154596
1121,-2.734282393206252,-2.734282393206252
1122,-2.743706004643357,-2.743706004643357
1123,-2.6929628704163533,-2.6929628704163533
1124,-2.8150159078258485,-2.8150159078258485
1125,-2.9330047838906994,-2.9330047838906994
1126,-2.899575592890581,-2.899575592890581
1127,-3.003811322509435,-3.003811322509435
1128,-2.8414439976170187,-2.8414439976170187
1129,-2.8416322817271653,-2.8416322817271653
1130,-2.831197029676211,-2.831197029676211
1131,-2.775119363444192,-2.775119363444192
1132,-2.7713143910199163,-2.7713143910199163
1133,-2.7624522139073737,-2.7624522139073737
1134,-2.662131046277444,-2.662131046277444
1135,-2.8273785593945804,-2.8273785593945804
1136,-2.8390248872464796,-2.8390248872464796
1137,-2.8837269228542004,-2.8837269228542004
1138,-2.7854534019400945,-2.7854534019400945
1139,-2.7491882431928176,-2.7491882431928176
1140,-2.7428028762546495,-2.7428028762546495
1141,-2.7508680746558976,-2.7508680746558976
1142,-2.752289637640769,-2.752289637640769
1143,-2.746408596448939,-2.746408596448939
1144,-2.758489794711965,-2.758489794711965
1145,-2.7464056260113185,-2.7464056260113185
1146,-2.760131721818443,-2.760131721818443
1147,-2.74032239848524,-2.74032239848524
1148,-2.698342835064955,-2.698342835064955
1149,-2.8711412383588115,-2.8711412383588115
1150,-2.837048115541233,-2.837048115541233
1151,-2.619041024388383,-2.619041024388383
1152,-2.6877399459093656,-2.6877399459093656
1153,-2.776570262660127,-2.776570262660127
1154,-2.9302624859611415,-2.9302624859611415
1155,-2.878002029765452,-2.878002029765452
1156,-2.918772116008273,-2.918772116008273
1157,-2.952081872277442,-2.952081872277442
1158,-2.900997993334507,-2.900997993334507
1159,-2.849210907703818,-2.849210907703818
1160,-2.8248548823032325,-2.8248548823032325
1161,-2.862336138877718,-2.862336138877718
1162,-3.1402645824392583,-3.1402645824392583
1163,-3.264476043889997,-3.264476043889997
1164,-3.2389757733073496,-3.2389757733073496
1165,-3.1671396037025246,-3.1671396037025246
1166,-3.080269667318015,-3.080269667318015
1167,-3.0319831680758274,-3.0319831680758274
1168,-3.142481763844409,-3.142481763844409
1169,-3.1109486975693916,-3.1109486975693916
1170,-3.0044353316553134,-3.0044353316553134
1171,-2.9212651168741854,-2.9212651168741854
1172,-2.862898554957747,-2.862898554957747
1173,-2.738121311484186,-2.738121311484186
1174,-2.7150174236328284,-2.7150174236328284
1175,-2.5844925836997072,-2.5844925836997072
1176,-2.5362712635907,-2.5362712635907
1177,-2.6314193698105384,-2.6314193698105384
1178,-2.6533409615324928,-2.6533409615324928
1179,-2.7541831449127785,-2.7541831449127785
1180,-2.9611952752981607,-2.9611952752981607
1181,-2.9392403264307942,-2.9392403264307942
1182,-3.003902786549343,-3.003902786549343
1183,-2.8984558065674886,-2.8984558065674886
1184,-2.9397899740537734,-2.9397899740537734
1185,-2.8829777808083787,-2.8829777808083787
1186,-2.7754444756644627,-2.7754444756644627
1187,-2.8853338816268304,-2.8853338816268304
1188,-2.799887785577768,-2.799887785577768
1189,-2.7612019192965898,-2.7612019192965898
1190,-2.725695966776306,-2.725695966776306
1191,-2.6355620316145814,-2.6355620316145814
1192,-2.619905900296538,-2.619905900296538
1193,-2.60471349769125,-2.60471349769125
1194,-2.6233715553630104,-2.6233715553630104
1195,-2.64010349491052,-2.64010349491052
1196,-2.6000149877946064,-2.6000149877946064
1197,-2.628205659350522,-2.628205659350522
1198,-2.619014475397198,-2.619014475397198
1199,-2.5723733165972664,-2.5723733165972664
1200,-2.595391977601706,-2.595391977601706
1201,-2.519540680926202,-2.519540680926202
1202,-2.5419906557216456,-2.5419906557216456
1203,-2.5685953412684643,-2.5685953412684643
1204,-2.570028015201638,-2.570028015201638
1205,-2.5534002985571655,-2.5534002985571655
1206,-2.582208151586015,-2.582208151586015
1207,-2.5016497898123413,-2.5016497898123413
1208,-2.4793532294533,-2.4793532294533
1209,-2.461771732429979,-2.461771732429979
1210,-2.4795731292541863,-2.4795731292541863
1211,-2.4356025094254496,-2.4356025094254496
1212,-2.56973918692261,-2.56973918692261
1213,-2.523068358559672,-2.523068358559672
1214,-2.5545334757342455,-2.5545334757342455
1215,-2.5241495773632865,-2.5241495773632865
1216,-2.524748273538049,-2.524748273538049
1217,-2.610248605618058,-2.610248605618058
1218,-2.653272015406348,-2.653272015406348
1219,-2.608533606405729,-2.608533606405729
1220,-2.6496875063919254,-2.6496875063919254
1221,-2.654466405629504,-2.654466405629504
1222,-2.6164449687007623,-2.6164449687007623
1223,-2.707078827433924,-2.707078827433924
1224,-2.8922235193083576,-2.8922235193083576
1225,-2.914018090414661,-2.914018090414661
1226,-3.1978524988135275,-3.1978524988135275
1227,-3.190682147682627,-3.190682147682627
1228,-3.28436934828639,-3.28436934828639
1229,-3.1105063273848206,-3.1105063273848206
1230,-3.001673104393282,-3.001673104393282
1231,-3.0558008500377993,-3.0558008500377993
1232,-3.215281992226619,-3.215281992226619
1233,-3.168700707640021,-3.168700707640021
1234,-3.1333050238511855,-3.1333050238511855
1235,-3.1583546384766445,-3.1583546384766445
1236,-3.063464670406024,-3.063464670406024
1237,-2.9210394718750803,-2.9210394718750803
1238,-2.927386710696205,-2.927386710696205
1239,-2.9732820504255413,-2.9732820504255413
1240,-2.909710584652883,-2.909710584652883
1241,-2.8236498855228094,-2.8236498855228094
1242,-2.8300031093949145,-2.8300031093949145
1243,-2.9210523397978876,-2.9210523397978876
1244,-2.9634085170712994,-2.9634085170712994
1245,-2.938377559223947,-2.938377559223947
1246,-2.9325672395366755,-2.9325672395366755
1247,-2.975483992146726,-2.975483992146726
1248,-2.8417050055356885,-2.8417050055356885
1249,-2.7568061397307715,-2.7568061397307715
1250,-2.8898337856831957,-2.8898337856831957
1251,-2.8033392473657353,-2.8033392473657353
1252,-2.859066127196831,-2.859066127196831
1253,-2.812644242874286,-2.812644242874286
1254,-2.7407890640491996,-2.7407890640491996
1255,-2.725204713031527,-2.725204713031527
1256,-2.6882802153406096,-2.6882802153406096
1257,-2.733947012426748,-2.733947012426748
1258,-2.818771409360521,-2.818771409360521
1259,-2.789318331764977,-2.789318331764977
1260,-2.822152828617175,-2.822152828617175
1261,-2.7968820358382005,-2.7968820358382005
1262,-2.7442008846396715,-2.7442008846396715
1263,-2.7441224384026013,-2.7441224384026013
1264,-2.8355814081328448,-2.8355814081328448
1265,-2.827926680432122,-2.827926680432122
1266,-2.965474905276102,-2.965474905276102
1267,-2.79052717462691,-2.79052717462691
1268,-2.955808268562032,-2.955808268562032
1269,-2.923203418201542,-2.923203418201542
1270,-2.9001296650400006,-2.9001296650400006
1271,-2.8572296077509884,-2.8572296077509884
1272,-2.781738476074103,-2.781738476074103
1273,-2.869526483737392,-2.869526483737392
1274,-3.106951875104165,-3.106951875104165
1275,-2.9530208784112277,-2.9530208784112277
1276,-2.9839930074962795,-2.9839930074962795
1277,-2.8589335061822876,-2.8589335061822876
1278,-2.8646159178610895,-2.8646159178610895
1279,-2.8481487665545626,-2.8481487665545626
1280,-2.9952979608692165,-2.9952979608692165
1281,-3.0012202538520967,-3.0012202538520967
1282,-3.1268722618020246,-3.1268722618020246
1283,-2.9585340756323926,-2.9585340756323926
1284,-2.8397310245429694,-2.8397310245429694
1285,-2.8406384704864194,-2.8406384704864194
1286,-2.8405963183441303,-2.8405963183441303
1287,-2.8698957313976057,-2.8698957313976057
1288,-2.745876721095483,-2.745876721095483
1289,-2.87222065611453,-2.87222065611453
1290,-2.889140103003149,-2.889140103003149
1291,-2.7850531266224205,-2.7850531266224205
1292,-2.8198595464902945,-2.8198595464902945
1293,-2.814685160697349,-2.814685160697349
1294,-2.824130864306386,-2.824130864306386
1295,-2.869415378911145,-2.869415378911145
1296,-2.8477920612869103,-2.8477920612869103
1297,-2.9639475734664615,-2.9639475734664615
1298,-3.074327311177797,-3.074327311177797
1299,-3.0445156682754013,-3.0445156682754013
1300,-3.0895709326632823,-3.0895709326632823
1301,-2.9143572892587173,-2.9143572892587173
1302,-2.8612693071102866,-2.8612693071102866
1303,-2.856405966578291,-2.856405966578291
1304,-2.8152589328128954,-2.8152589328128954
1305,-2.837412761135155,-2.837412761135155
1306,-2.784760945852466,-2.784760945852466
1307,-2.8454840138575617,-2.8454840138575617
1308,-2.6638624904665575,-2.6638624904665575
1309,-2.5992901170203884,-2.5992901170203884
1310,-2.5983432405386115,-2.5983432405386115
1311,-2.76864774458179,-2.76864774458179
1312,-2.6010068833582425,-2.6010068833582425
1313,-2.592553507343265,-2.592553507343265
1314,-2.799773783057982,-2.799773783057982
1315,-2.7936856565915082,-2.7936856565915082
1316,-2.7265143581781395,-2.7265143581781395
1317,-2.70898820116259,-2.70898820116259
1318,-2.6980049717042105,-2.6980049717042105
1319,-2.7280817625470024,-2.7280817625470024
1320,-2.715834541550763,-2.715834541550763
1321,-2.7773247051462824,-2.7773247051462824
1322,-2.815269950836659,-2.815269950836659
1323,-2.9924087165639435,-2.9924087165639435
1324,-2.895367227546972,-2.895367227546972
1325,-2.9552737066306864,-2.9552737066306864
1326,-2.8253160312526284,-2.8253160312526284
1327,-2.7737715967090533,-2.7737715967090533
1328,-2.785043212030373,-2.785043212030373
1329,-2.8184655706314006,-2.8184655706314006
1330,-2.7453966275114783,-2.7453966275114783
1331,-2.8286268953120146,-2.8286268953120146
1332,-2.840588429284438,-2.840588429284438
1333,-2.955934679490743,-2.955934679490743
1334,-2.881458828196888,-2.881458828196888
1335,-2.9206547359128763,-2.9206547359128763
1336,-2.9362228492799134,-2.9362228492799134
1337,-2.9230546584334114,-2.9230546584334114
1338,-2.8986264225221032,-2.8986264225221032
1339,-2.7384011506295134,-2.7384011506295134
1340,-3.0096100319926427,-3.0096100319926427
1341,-2.9650846548108496,-2.9650846548108496
1342,-2.94433742997019,-2.94433742997019
1343,-2.970924555568532,-2.970924555568532
1344,-3.001046426544512,-3.001046426544512
1345,-2.9762876398246414,-2.9762876398246414
1346,-3.0608444052889583,-3.0608444052889583
1347,-3.0366637455542747,-3.0366637455542747
1348,-3.1151406732959668,-3.1151406732959668
1349,-3.106613661581916,-3.106613661581916
1350,-2.98473191839346,-2.98473191839346
1351,-2.9725603862478254,-2.9725603862478254
1352,-3.010242892962,-3.010242892962
1353,-3.0724525454376383,-3.0724525454376383
1354,-3.0091458584528765,-3.0091458584528765
1355,-2.810987186343191,-2.810987186343191
1356,-2.7748806584227843,-2.7748806584227843
1357,-2.745876282985965,-2.745876282985965
1358,-2.7538977820471757,-2.7538977820471757
1359,-2.791371432594608,-2.791371432594608
1360,-2.8661960623073655,-2.8661960623073655
1361,-2.851701156134664,-2.851701156134664
1362,-2.7869807001496953,-2.7869807001496953
1363,-2.795718740849971,-2.795718740849971
1364,-2.7379395986339348,-2.7379395986339348
1365,-2.7654529244860284,-2.7654529244860284
1366,-2.816267373723138,-2.816267373723138
1367,-2.8960904700815173,-2.8960904700815173
1368,-2.928065099889977,-2.928065099889977
1369,-2.998126280294612,-2.998126280294612
1370,-2.8054494403848893,-2.8054494403848893
1371,-2.94364122056293,-2.94364122056293
1372,-2.927335682487972,-2.927335682487972
1373,-2.869753766150371,-2.869753766150371
1374,-2.8564277998078427,-2.8564277998078427
1375,-3.0529281089749487,-3.0529281089749487
1376,-3.0374918042312102,-3.0374918042312102
1377,-2.961941847192769,-2.961941847192769
1378,-2.9513598988399514,-2.9513598988399514
1379,-2.99583884653386,-2.99583884653386
1380,-3.078861573236962,-3.078861573236962
1381,-3.0422844524791297,-3.0422844524791297
1382,-3.0249870815722453,-3.0249870815722453
1383,-3.091113464473161,-3.091113464473161
1384,-3.079363020941638,-3.079363020941638
1385,-3.3169173593352825,-3.3169173593352825
1386,-3.227982315200173,-3.227982315200173
1387,-3.2132222952879874,-3.2132222952879874
1388,-3.1726861693278363,-3.1726861693278363
1389,-3.1910574195045136,-3.1910574195045136
1390,-3.292847371153529,-3.292847371153529
1391,-3.359628504793145,-3.359628504793145
1392,-3.320364335046845,-3.320364335046845
1393,-3.273940462891518,-3.273940462891518
1394,-3.2784220837215408,-3.2784220837215408
1395,-3.23603884441866,-3.23603884441866
1396,-3.3469170901045673,-3.3469170901045673
1397,-3.28562685528055,-3.28562685528055
1398,-3.322717761269887,-3.322717761269887
1399,-3.3807160956106226,-3.3807160956106226
1400,-3.317770922595745,-3.317770922595745
1401,-3.2007387558937803,-3.2007387558937803
1402,-3.280196174310234,-3.280196174310234
1403,-3.267283307996402,-3.267283307996402
1404,-3.1964138188462994,-3.1964138188462994
1405,-3.1373594573691888,-3.1373594573691888
1406,-3.157863116226851,-3.157863116226851
1407,-3.2360784098942132,-3.2360784098942132
1408,-3.2473367466248537,-3.2473367466248537
1409,-3.282801196146751,-3.282801196146751
1410,-3.4107904095877792,-3.4107904095877792
1411,-3.462835797048589,-3.462835797048589
1412,-3.416781640597498,-3.416781640597498
1413,-3.443838724133167,-3.443838724133167
1414,-3.2475479557158327,-3.2475479557158327
1415,-3.308829915867374,-3.308829915867374
1416,-3.267104675865393,-3.267104675865393
1417,-3.400369276465593,-3.400369276465593
1418,-3.1700353171239173,-3.1700353171239173
1419,-3.2732814944241504,-3.2732814944241504
1420,-3.2688249543072745,-3.2688249543072745
1421,-3.3240645781006943,-3.3240645781006943
1422,-3.268093956730957,-3.268093956730957
1423,-3.352955250019907,-3.352955250019907
1424,-3.2382329235456297,-3.2382329235456297
1425,-3.2328583272601192,-3.2328583272601192
1426,-3.200680055459167,-3.200680055459167
1427,-3.1869562971667857,-3.1869562971667857
1428,-3.1822389569175153,-3.1822389569175153
1429,-3.18754541105353,-3.18754541105353
1430,-3.151976693215386,-3.151976693215386
1431,-3.117115828872757,-3.117115828872757
1432,-3.097453275823457,-3.097453275823457
1433,-3.1335625612129046,-3.1335625612129046
1434,-3.337807213372394,-3.337807213372394
1435,-3.3155471969060084,-3.3155471969060084
1436,-3.3747374656819016,-3.3747374656819016
1437,-3.1380058151080785,-3.1380058151080785
1438,-3.380074409439733,-3.380074409439733
1439,-3.398232293011401,-3.398232293011401
1440,-3.414379450168834,-3.414379450168834
1441,-3.3995117930883008,-3.3995117930883008
1442,-3.4046513986307176,-3.4046513986307176
1443,-3.403399316909072,-3.403399316909072
1444,-3.3786526060292505,-3.3786526060292505
1445,-3.343884824746855,-3.343884824746855
1446,-3.3544163043828457,-3.3544163043828457
1447,-3.6512110378598943,-3.6512110378598943
1448,-3.279116300777646,-3.279116300777646
1449,-3.170409462872535,-3.170409462872535
1450,-3.192234807186067,-3.192234807186067
1451,-3.1078563040345024,-3.1078563040345024
1452,-3.1594795207428366,-3.1594795207428366
1453,-3.1568546372860773,-3.1568546372860773
1454,-3.021161466625029,-3.021161466625029
1455,-3.0065633042492497,-3.0065633042492497
1456,-3.0052572411492036,-3.0052572411492036
1457,-3.0026354825846777,-3.0026354825846777
1458,-2.9960760749564845,-2.9960760749564845
1459,-3.004929147343986,-3.004929147343986
1460,-2.93259192799314,-2.93259192799314
1461,-2.9923587722980436,-2.9923587722980436
1462,-2.995998650081018,-2.995998650081018
1463,-2.980505699036156,-2.980505699036156
1464,-2.9725151816123914,-2.9725151816123914
1465,-2.970853839539243,-2.970853839539243
1466,-3.0035743466286613,-3.0035743466286613
1467,-2.985775885913075,-2.985775885913075
1468,-2.9882136988962538,-2.9882136988962538
1469,-3.09947306001021,-3.09947306001021
1470,-3.0998565693988427,-3.0998565693988427
1471,-3.0691199668328606,-3.0691199668328606
1472,-3.158593915391649,-3.158593915391649
1473,-3.217143007662086,-3.217143007662086
1474,-3.1198106098395173,-3.1198106098395173
1475,-3.1184216548872854,-3.1184216548872854
1476,-3.3512448109519966,-3.3512448109519966
1477,-3.135131441262094,-3.135131441262094
1478,-3.212789486750655,-3.212789486750655
1479,-3.142305922508164,-3.142305922508164
1480,-3.128433202177652,-3.128433202177652
1481,-3.2051074062981626,-3.2051074062981626
1482,-3.3137015736220934,-3.3137015736220934
1483,-3.305103936030079,-3.305103936030079
1484,-3.230474363237432,-3.230474363237432
1485,-3.09480807845449,-3.09480807845449
1486,-3.0651101635625095,-3.0651101635625095
1487,-3.2009359762055762,-3.2009359762055762
1488,-3.150970421729829,-3.150970421729829
1489,-3.073204978890321,-3.073204978890321
1490,-3.0118839563029205,-3.0118839563029205
1491,-3.0042882553596697,-3.0042882553596697
1492,-2.984552428280245,-2.984552428280245
1493,-2.979220473426243,-2.979220473426243
1494,-3.0070434128798995,-3.0070434128798995
1495,-2.986225724862463,-2.986225724862463
1496,-2.936788670338014,-2.936788670338014
1497,-2.8967596285769655,-2.8967596285769655
1498,-2.8888820956267796,-2.8888820956267796
1499,-2.9818530103838055,-2.9818530103838055


==> figures/critic_noise_p1.dat <==
iteration,mean,std
0,3.4083768537978427,3.4083768537978427
1,3.40325634464898,3.40325634464898
2,3.393906262299749,3.393906262299749
3,3.384295467720015,3.384295467720015
4,3.3716747314615754,3.3716747314615754
5,3.355853186037798,3.355853186037798
6,3.3409704314762445,3.3409704314762445
7,3.3281277134278464,3.3281277134278464
8,3.3065092919127195,3.3065092919127195
9,3.2778455716298422,3.2778455716298422
10,3.2548950282005804,3.2548950282005804
11,3.216206911760488,3.216206911760488
12,3.1933464875124056,3.1933464875124056
13,3.160258668289676,3.160258668289676
14,3.120361211857203,3.120361211857203
15,3.090013050527092,3.090013050527092
16,3.061490476193937,3.061490476193937
17,3.0318809717688002,3.0318809717688002
18,2.9838665802038595,2.9838665802038595
19,2.9431785231564276,2.9431785231564276
20,2.897878997423597,2.897878997423597
21,2.861804324447369,2.861804324447369
22,2.813693536161746,2.813693536161746
23,2.761437303156312,2.761437303156312
24,2.6994459447649373,2.6994459447649373
25,2.6299451269550724,2.6299451269550724
26,2.5573215134666394,2.5573215134666394
27,2.502607226545457,2.502607226545457
28,2.432538422965798,2.432538422965798
29,2.3527992981609924,2.3527992981609924
30,2.2545221444663297,2.2545221444663297
31,2.0482108459076387,2.0482108459076387
32,1.8393700615230557,1.8393700615230557
33,1.8039761299992427,1.8039761299992427
34,1.9680851513641013,1.9680851513641013
35,1.897569710461304,1.897569710461304
36,1.6963636758352647,1.6963636758352647
37,1.5756821999466901,1.5756821999466901
38,1.5473920841805262,1.5473920841805262
39,1.479432667851734,1.479432667851734
40,1.2826858385642401,1.2826858385642401
41,1.2669681098135006,1.2669681098135006
42,1.2160893573352198,1.2160893573352198
43,1.1587955219297392,1.1587955219297392
44,1.0861465551075742,1.0861465551075742
45,0.818598858500533,0.818598858500533
46,0.8302853243735843,0.8302853243735843
47,0.6426811020313042,0.6426811020313042
48,0.13985978460971407,0.13985978460971407
49,0.2607334351552392,0.2607334351552392
50,0.251860889516678,0.251860889516678
51,0.29256796335021706,0.29256796335021706
52,-0.1886896686122016,-0.1886896686122016
53,0.01810937144319204,0.01810937144319204
54,0.5463137252172181,0.5463137252172181
55,0.8118144043331276,0.8118144043331276
56,0.943679980417413,0.943679980417413
57,0.9778601629537432,0.9778601629537432
58,1.1136319367752094,1.1136319367752094
59,1.1001039677952449,1.1001039677952449
60,1.0933792890761305,1.0933792890761305
61,1.342840029988273,1.342840029988273
62,1.5667222298495913,1.5667222298495913
63,1.6737677017683197,1.6737677017683197
64,1.798181562039189,1.798181562039189
65,1.8259052169191161,1.8259052169191161
66,1.8786510858187264,1.8786510858187264
67,2.1239202060626834,2.1239202060626834
68,2.286069572837511,2.286069572837511
69,2.300220258293061,2.300220258293061
70,2.420368458947039,2.420368458947039
71,2.5544956940624344,2.5544956940624344
72,2.6285566160815184,2.6285566160815184
73,2.711671662312438,2.711671662312438
74,2.7882302088966124,2.7882302088966124
75,2.8487921007904875,2.8487921007904875
76,2.9023930425015227,2.9023930425015227
77,2.959484901770683,2.959484901770683
78,2.9962822167706067,2.9962822167706067
79,3.030804553675833,3.030804553675833
80,3.057665038277695,3.057665038277695
81,3.1051644283080724,3.1051644283080724
82,3.1423788997173903,3.1423788997173903
83,3.1689940552557823,3.1689940552557823
84,3.1895522880542155,3.1895522880542155
85,3.211270243585308,3.211270243585308
86,3.226048747803868,3.226048747803868
87,3.2426562191140267,3.2426562191140267
88,3.2661328385633954,3.2661328385633954
89,3.299670747126246,3.299670747126246
90,3.316750335240396,3.316750335240396
91,3.32915749154172,3.32915749154172
92,3.340832314090504,3.340832314090504
93,3.3539277581518094,3.3539277581518094
94,3.3730894838842964,3.3730894838842964
95,3.3813098460387265,3.3813098460387265
96,3.395698018904058,3.395698018904058
97,3.407715782843973,3.407715782843973
98,3.4196049669003674,3.4196049669003674
99,3.428526073254136,3.428526073254136
100,3.4366411654724742,3.4366411654724742
101,3.444251160366115,3.444251160366115
102,3.450128859051152,3.450128859051152
103,3.46278076224709,3.46278076224709
104,3.467532260832229,3.467532260832229
105,3.470604762154894,3.470604762154894
106,3.47853448930373,3.47853448930373
107,3.482936476630942,3.482936476630942
108,3.490624661022579,3.490624661022579
109,3.4941943474917623,3.4941943474917623
110,3.495556151531127,3.495556151531127
111,3.496479824483667,3.496479824483667
112,3.499463931858685,3.499463931858685
113,3.50217793099907,3.50217793099907
114,3.503997730592778,3.503997730592778
115,3.5001603113269995,3.5001603113269995
116,3.5030269733911235,3.5030269733911235
117,3.5044406799352608,3.5044406799352608
118,3.503875959362475,3.503875959362475
119,3.5019947474463016,3.5019947474463016
120,3.5060862686691707,3.5060862686691707
121,3.5034266190539496,3.5034266190539496
122,3.5025648960019606,3.5025648960019606
123,3.496719899899934,3.496719899899934
124,3.491273578610926,3.491273578610926
125,3.4910141936099444,3.4910141936099444
126,3.487240504792071,3.487240504792071
127,3.485180842964862,3.485180842964862
128,3.4833540219075108,3.4833540219075108
129,3.4823437103711683,3.4823437103711683
130,3.476166068909716,3.476166068909716
131,3.4701725107792267,3.4701725107792267
132,3.4667490088778625,3.4667490088778625
133,3.4624202768674435,3.4624202768674435
134,3.4550970048507734,3.4550970048507734
135,3.443231803967002,3.443231803967002
136,3.4259537098590487,3.4259537098590487
137,3.419841806289664,3.419841806289664
138,3.407345011860557,3.407345011860557
139,3.4002662455008124,3.4002662455008124
140,3.3873098976672473,3.3873098976672473
141,3.369969482024442,3.369969482024442
142,3.3593390311238376,3.3593390311238376
143,3.3259003306788566,3.3259003306788566
144,3.301811156561856,3.301811156561856
145,3.1384594055293826,3.1384594055293826
146,3.2051376519634935,3.2051376519634935
147,3.2073669920082093,3.2073669920082093
148,3.1816028910554155,3.1816028910554155
149,3.1206143837430966,3.1206143837430966
150,3.10599579435744,3.10599579435744
151,3.1008015237848996,3.1008015237848996
152,3.107799354207852,3.107799354207852
153,3.107215380933375,3.107215380933375
154,3.0942854275722063,3.0942854275722063
155,3.0950691932612013,3.0950691932612013
156,3.0847263917909284,3.0847263917909284
157,3.072740188283276,3.072740188283276
158,3.061228474500843,3.061228474500843
159,3.051394613661361,3.051394613661361
160,3.0497666982169456,3.0497666982169456
161,2.9910191524979086,2.9910191524979086
162,2.917544940813913,2.917544940813913
163,2.90933008965029,2.90933008965029
164,2.906002949182226,2.906002949182226
165,2.955525134026139,2.955525134026139
166,2.929291682653012,2.929291682653012
167,2.902526516489823,2.902526516489823
168,2.8944783887966814,2.8944783887966814
169,2.8549890325276808,2.8549890325276808
170,2.858002888657652,2.858002888657652
171,2.84568126124644,2.84568126124644
172,2.825184091982146,2.825184091982146
173,2.8272045062350135,2.8272045062350135
174,2.784835570528982,2.784835570528982
175,2.746710929865032,2.746710929865032
176,2.709646852439026,2.709646852439026
177,2.5706843362489162,2.5706843362489162
178,2.4573395822428474,2.4573395822428474
179,2.460688013674205,2.460688013674205
180,2.4662661407872655,2.4662661407872655
181,2.42364082047188,2.42364082047188
182,2.3844154451547706,2.3844154451547706
183,2.316462297486415,2.316462297486415
184,2.2437999553473107,2.2437999553473107
185,2.182789174348094,2.182789174348094
186,2.19974552040042,2.19974552040042
187,2.1885785165976284,2.1885785165976284
188,2.1222133290356613,2.1222133290356613
189,2.1139648400117714,2.1139648400117714
190,2.016686584241338,2.016686584241338
191,1.9971976948121988,1.9971976948121988
192,1.7806600038275378,1.7806600038275378
193,1.7948391008670301,1.7948391008670301
194,1.7118622653813889,1.7118622653813889
195,1.6855959041992055,1.6855959041992055
196,1.6438832783593784,1.6438832783593784
197,1.722047749177938,1.722047749177938
198,1.7026544963631094,1.7026544963631094
199,1.792616165997458,1.792616165997458
200,1.6912901393761899,1.6912901393761899
201,1.7359656726917356,1.7359656726917356
202,1.6137740991297624,1.6137740991297624
203,1.4556025060677227,1.4556025060677227
204,1.4736173964693398,1.4736173964693398
205,1.3416323344699836,1.3416323344699836
206,1.3362102058772611,1.3362102058772611
207,1.4715919071305086,1.4715919071305086
208,1.5438553738508443,1.5438553738508443
209,1.5113764805649952,1.5113764805649952
210,1.502397008940629,1.502397008940629
211,1.4518569809530106,1.4518569809530106
212,1.4766679372911893,1.4766679372911893
213,1.4428275052287554,1.4428275052287554
214,1.4159299570654003,1.4159299570654003
215,1.3551203649927097,1.3551203649927097
216,1.128339636947176,1.128339636947176
217,1.0006935822814917,1.0006935822814917
218,1.1211495557098912,1.1211495557098912
219,1.201804311163998,1.201804311163998
220,1.2634899644923565,1.2634899644923565
221,1.1246881668610451,1.1246881668610451
222,1.23984715006046,1.23984715006046
223,1.2165674813641156,1.2165674813641156
224,1.1757848726131839,1.1757848726131839
225,1.0823783461798517,1.0823783461798517
226,1.1234209106978603,1.1234209106978603
227,1.0939060863160064,1.0939060863160064
228,0.9317106416293974,0.9317106416293974
229,1.0259853610124847,1.0259853610124847
230,1.0616624010405373,1.0616624010405373
231,1.057392805666596,1.057392805666596
232,1.1744855294801644,1.1744855294801644
233,1.163917486405505,1.163917486405505
234,1.0971941959465452,1.0971941959465452
235,1.034054009946893,1.034054009946893
236,0.9112991667075312,0.9112991667075312
237,1.1347212694129287,1.1347212694129287
238,1.1318678774340165,1.1318678774340165
239,1.0629547602596738,1.0629547602596738
240,1.17528261277476,1.17528261277476
241,1.2389330605146762,1.2389330605146762
242,1.2424953267882843,1.2424953267882843
243,1.2868603195676558,1.2868603195676558
244,1.3861656968084686,1.3861656968084686
245,1.472968145239756,1.472968145239756
246,1.5020616884206526,1.5020616884206526
247,1.530285913171721,1.530285913171721
248,1.5554274774673698,1.5554274774673698
249,1.5343414133319238,1.5343414133319238
250,1.558638687722603,1.558638687722603
251,1.5481120861644104,1.5481120861644104
252,1.3457320901253977,1.3457320901253977
253,1.3250193744759442,1.3250193744759442
254,1.314427849793789,1.314427849793789
255,1.3333319376483752,1.3333319376483752
256,1.3756557979238,1.3756557979238
257,1.1347738924883894,1.1347738924883894
258,1.2606654436745763,1.2606654436745763
259,1.2268260471462096,1.2268260471462096
260,1.4043581747972984,1.4043581747972984
261,1.3400840437167154,1.3400840437167154
262,1.5401777016786493,1.5401777016786493
263,1.5546942406696556,1.5546942406696556
264,1.6899783532938104,1.6899783532938104
265,1.703520814989389,1.703520814989389
266,1.6660495232370125,1.6660495232370125
267,1.6939917834679545,1.6939917834679545
268,1.7472635424224352,1.7472635424224352
269,1.8181904245180014,1.8181904245180014
270,1.8354090177585818,1.8354090177585818
271,1.8589100336550046,1.8589100336550046
272,1.8737061153533137,1.8737061153533137
273,1.848119805215941,1.848119805215941
274,1.8285069611953535,1.8285069611953535
275,1.8805381817975104,1.8805381817975104
276,1.9047636212605763,1.9047636212605763
277,1.95428952782258,1.95428952782258
278,2.021466991387216,2.021466991387216
279,2.094711029978777,2.094711029978777
280,2.1304074378958684,2.1304074378958684
281,2.190355931236979,2.190355931236979
282,2.191263823159329,2.191263823159329
283,2.2001358402346822,2.2001358402346822
284,2.2025989846882634,2.2025989846882634
285,2.200003808733709,2.200003808733709
286,2.18652011366882,2.18652011366882
287,2.2332769802152836,2.2332769802152836
288,2.2615492325646542,2.2615492325646542
289,2.2482694378538737,2.2482694378538737
290,2.2529354944370272,2.2529354944370272
291,2.2839797820651606,2.2839797820651606
292,2.267785210959991,2.267785210959991
293,2.2901574924741106,2.2901574924741106
294,2.3084514588227822,2.3084514588227822
295,2.341190438753944,2.341190438753944
296,2.36402434824098,2.36402434824098
297,2.370615540780779,2.370615540780779
298,2.387691206149553,2.387691206149553
299,2.413184894789093,2.413184894789093
300,2.4213832438844394,2.4213832438844394
301,2.4231379181089507,2.4231379181089507
302,2.4410632985960823,2.4410632985960823
303,2.447799709636832,2.447799709636832
304,2.463701858994815,2.463701858994815
305,2.496001535410759,2.496001535410759
306,2.507763295469652,2.507763295469652
307,2.519353857872859,2.519353857872859
308,2.537280846947438,2.537280846947438
309,2.5602348823888197,2.5602348823888197
310,2.5744134311813776,2.5744134311813776
311,2.5850813628191376,2.5850813628191376
312,2.586972222660066,2.586972222660066
313,2.5912050075469777,2.5912050075469777
314,2.605032755951843,2.605032755951843
315,2.600619667345876,2.600619667345876
316,2.597449513163542,2.597449513163542
317,2.5924735848862746,2.5924735848862746
318,2.597931338869813,2.597931338869813
319,2.58959789684716,2.58959789684716
320,2.5948731757610317,2.5948731757610317
321,2.5979316306505673,2.5979316306505673
322,2.594590158468883,2.594590158468883
323,2.594396551813568,2.594396551813568
324,2.583158283005714,2.583158283005714
325,2.5610173125640214,2.5610173125640214
326,2.560586834354895,2.560586834354895
327,2.5562055738123726,2.5562055738123726
328,2.562383616124822,2.562383616124822
329,2.5739373837142154,2.5739373837142154
330,2.5852067312171045,2.5852067312171045
331,2.590210771800683,2.590210771800683
332,2.594730532010035,2.594730532010035
333,2.5966238600024,2.5966238600024
334,2.600222896327364,2.600222896327364
335,2.606353305019047,2.606353305019047
336,2.6122501386086316,2.6122501386086316
337,2.5795610210760116,2.5795610210760116
338,2.5515432068671653,2.5515432068671653
339,2.540597947273696,2.540597947273696
340,2.5400858532441943,2.5400858532441943
341,2.53461216720114,2.53461216720114
342,2.5426788710897426,2.5426788710897426
343,2.5427457280393977,2.5427457280393977
344,2.523853404842731,2.523853404842731
345,2.5246873396421705,2.5246873396421705
346,2.523620009099679,2.523620009099679
347,2.51400033362168,2.51400033362168
348,2.507459677852742,2.507459677852742
349,2.500118687971644,2.500118687971644
350,2.501807971484868,2.501807971484868
351,2.498605674840667,2.498605674840667
352,2.491779343284336,2.491779343284336
353,2.485877637810949,2.485877637810949
354,2.483381294989675,2.483381294989675
355,2.476019295270648,2.476019295270648
356,2.4370904627329937,2.4370904627329937
357,2.418209382280211,2.418209382280211
358,2.396563719062114,2.396563719062114
359,2.374848741341959,2.374848741341959
360,2.2935294645433024,2.2935294645433024
361,2.2700250458073072,2.2700250458073072
362,2.0686975478896477,2.0686975478896477
363,2.125680814928342,2.125680814928342
364,2.1345376936225184,2.1345376936225184
365,2.140934863058601,2.140934863058601
366,2.138522824075764,2.138522824075764
367,2.1338934680281874,2.1338934680281874
368,2.1428441280341586,2.1428441280341586
369,2.088607806407466,2.088607806407466
370,2.0551600339060307,2.0551600339060307
371,2.0128784641716875,2.0128784641716875
372,2.1112373397767037,2.1112373397767037
373,2.167510658349183,2.167510658349183
374,2.159855681274295,2.159855681274295
375,2.1433131836660837,2.1433131836660837
376,2.139896075843386,2.139896075843386
377,2.1362543145612225,2.1362543145612225
378,2.119221803092922,2.119221803092922
379,1.9834738284171194,1.9834738284171194
380,1.9778758622222923,1.9778758622222923
381,2.0173857483976327,2.0173857483976327
382,1.9584557371045739,1.9584557371045739
383,1.9452761071727063,1.9452761071727063
384,1.9768411772942098,1.9768411772942098
385,2.006163414595372,2.006163414595372
386,2.0210668726028644,2.0210668726028644
387,2.03564620907563,2.03564620907563
388,2.026429259123863,2.026429259123863
389,2.019756197772293,2.019756197772293
390,2.0068675302034804,2.0068675302034804
391,2.0066557835278243,2.0066557835278243
392,2.0019584233224013,2.0019584233224013
393,1.9615220310803283,1.9615220310803283
394,1.9132664010870843,1.9132664010870843
395,1.8974879486659082,1.8974879486659082
396,1.8825179074481724,1.8825179074481724
397,1.8446231197419207,1.8446231197419207
398,1.8130122106180702,1.8130122106180702
399,1.775004554161739,1.775004554161739
400,1.7605776953903698,1.7605776953903698
401,1.739302834960136,1.739302834960136
402,1.718236731061223,1.718236731061223
403,1.6862182259352372,1.6862182259352372
404,1.6395654612741652,1.6395654612741652
405,1.620294925380334,1.620294925380334
406,1.6190747405516717,1.6190747405516717
407,1.5943043910834576,1.5943043910834576
408,1.6009641076892533,1.6009641076892533
409,1.5695251852348011,1.5695251852348011
410,1.5089065870627392,1.5089065870627392
411,1.4040670686612324,1.4040670686612324
412,1.338162808467597,1.338162808467597
413,1.2575866191386629,1.2575866191386629
414,1.257542857956308,1.257542857956308
415,1.3162407057081713,1.3162407057081713
416,1.3331559626868759,1.3331559626868759
417,1.2250605264933498,1.2250605264933498
418,1.1795333738898086,1.1795333738898086
419,1.1946975862579983,1.1946975862579983
420,1.101360178150133,1.101360178150133
421,0.8440572503227205,0.8440572503227205
422,0.9444604796131777,0.9444604796131777
423,0.8884871815483397,0.8884871815483397
424,0.9831742463775968,0.9831742463775968
425,0.9971497586585819,0.9971497586585819
426,0.9755248951986876,0.9755248951986876
427,0.9151358870493731,0.9151358870493731
428,0.9258995125513368,0.9258995125513368
429,0.7540653523545834,0.7540653523545834
430,0.6998389677003245,0.6998389677003245
431,0.6205244523781941,0.6205244523781941
432,0.3804994969708564,0.3804994969708564
433,0.38085584715826853,0.38085584715826853
434,0.45423386208590977,0.45423386208590977
435,0.4927899099087207,0.4927899099087207
436,0.4826653331278837,0.4826653331278837
437,0.37893517058676596,0.37893517058676596
438,0.4140007637221856,0.4140007637221856
439,0.4273861007887716,0.4273861007887716
440,0.4395938449317445,0.4395938449317445
441,0.3672041502879505,0.3672041502879505
442,0.36165079287860846,0.36165079287860846
443,0.3188579642344449,0.3188579642344449
444,0.21430900742498527,0.21430900742498527
445,0.2542008520552712,0.2542008520552712
446,0.3252539087129312,0.3252539087129312
447,0.33516580957107517,0.33516580957107517
448,0.33969693811796403,0.33969693811796403
449,0.5766445884262665,0.5766445884262665
450,0.5604586078305264,0.5604586078305264
451,0.5659851523275562,0.5659851523275562
452,0.5468921651038825,0.5468921651038825
453,0.44044701532090064,0.44044701532090064
454,0.3759636627914243,0.3759636627914243
455,0.32032477388679,0.32032477388679
456,0.4232364675240683,0.4232364675240683
457,0.44832087446673957,0.44832087446673957
458,0.45197933386772027,0.45197933386772027
459,0.49261818594241275,0.49261818594241275
460,0.43516416337754266,0.43516416337754266
461,0.46616371093686615,0.46616371093686615
462,0.46226669820865646,0.46226669820865646
463,0.4960530188796763,0.4960530188796763
464,0.4769512090507995,0.4769512090507995
465,0.4914790261927331,0.4914790261927331
466,0.3988426297620179,0.3988426297620179
467,0.3857908387960392,0.3857908387960392
468,0.3282937981755428,0.3282937981755428
469,0.2785880970431027,0.2785880970431027
470,0.2945778177672157,0.2945778177672157
471,0.21821339727833547,0.21821339727833547
472,0.16638875611001175,0.16638875611001175
473,0.09289304738349513,0.09289304738349513
474,0.1315626885192141,0.1315626885192141
475,0.11896691873076723,0.11896691873076723
476,0.12224183860851195,0.12224183860851195
477,0.13373115254651094,0.13373115254651094
478,0.14201307980225983,0.14201307980225983
479,0.09460999058631976,0.09460999058631976
480,0.09419062918373752,0.09419062918373752
481,0.06759124993063186,0.06759124993063186
482,0.03306695082232116,0.03306695082232116
483,0.0064033362166745,0.0064033362166745
484,-0.13572809613891532,-0.13572809613891532
485,-0.09594766942971437,-0.09594766942971437
486,-0.24004019177393976,-0.24004019177393976
487,-0.11365927100734165,-0.11365927100734165
488,-0.07368123441789304,-0.07368123441789304
489,-0.05251694989311191,-0.05251694989311191
490,0.0336975990192975,0.0336975990192975
491,0.014412424696600255,0.014412424696600255
492,0.02763036696061632,0.02763036696061632
493,-0.01769176575899432,-0.01769176575899432
494,0.003690871724431979,0.003690871724431979
495,-0.01667534152484764,-0.01667534152484764
496,-0.12678089482614813,-0.12678089482614813
497,-0.17447235375278944,-0.17447235375278944
498,-0.33562313520704096,-0.33562313520704096
499,-0.27575162781024576,-0.27575162781024576
500,-0.35250585004649615,-0.35250585004649615
501,-0.37393762224949567,-0.37393762224949567
502,-0.32581726434049557,-0.32581726434049557
503,-0.34559565554241717,-0.34559565554241717
504,-0.3436350028510871,-0.3436350028510871
505,-0.48852717505944265,-0.48852717505944265
506,-0.49398623025798005,-0.49398623025798005
507,-0.4943085805781993,-0.4943085805781993
508,-0.5550403351260743,-0.5550403351260743
509,-0.6204023476961282,-0.6204023476961282
510,-0.6065091550392989,-0.6065091550392989
511,-0.5723994545085757,-0.5723994545085757
512,-0.711974470069041,-0.711974470069041
513,-0.6759645370485533,-0.6759645370485533
514,-0.46125346183171123,-0.46125346183171123
515,-0.5738980374431144,-0.5738980374431144
516,-0.5810118606726455,-0.5810118606726455
517,-0.6368924229936677,-0.6368924229936677
518,-0.5572030853764219,-0.5572030853764219
519,-0.529665251546874,-0.529665251546874
520,-0.6487330588199244,-0.6487330588199244
521,-0.524631934266744,-0.524631934266744
522,-0.5171143204832422,-0.5171143204832422
523,-0.5362902287268393,-0.5362902287268393
524,-0.5804794794887382,-0.5804794794887382
525,-0.6279092445727799,-0.6279092445727799
526,-0.7536835784096633,-0.7536835784096633
527,-0.6940178432394863,-0.6940178432394863
528,-0.6888130743307113,-0.6888130743307113
529,-0.7728223444939217,-0.7728223444939217
530,-0.8179395879016966,-0.8179395879016966
531,-1.0763574844819066,-1.0763574844819066
532,-1.1838307966921582,-1.1838307966921582
533,-1.0936741677591713,-1.0936741677591713
534,-1.089379231782333,-1.089379231782333
535,-1.0563482278150103,-1.0563482278150103
536,-1.0730001791196466,-1.0730001791196466
537,-0.8753936745849441,-0.8753936745849441
538,-0.8139718024465976,-0.8139718024465976
539,-0.8339267044905659,-0.8339267044905659
540,-1.0371820851590614,-1.0371820851590614
541,-0.9009111881317782,-0.9009111881317782
542,-0.9245618577849234,-0.9245618577849234
543,-0.9612091424573066,-0.9612091424573066
544,-1.067114786333785,-1.067114786333785
545,-0.9509276052119943,-0.9509276052119943
546,-0.8260251073697001,-0.8260251073697001
547,-0.880394490761584,-0.880394490761584
548,-0.9402391098955409,-0.9402391098955409
549,-1.113374396825208,-1.113374396825208
550,-1.1789858252566565,-1.1789858252566565
551,-1.3264312686821496,-1.3264312686821496
552,-1.2804916047444201,-1.2804916047444201
553,-1.4425343527444667,-1.4425343527444667
554,-1.4182391301958288,-1.4182391301958288
555,-1.3312399652657394,-1.3312399652657394
556,-1.365939177753129,-1.365939177753129
557,-1.406188139231425,-1.406188139231425
558,-1.628196300473134,-1.628196300473134
559,-1.5750592923569633,-1.5750592923569633
560,-1.604641317311904,-1.604641317311904
561,-1.3650053625002747,-1.3650053625002747
562,-1.3463730386644317,-1.3463730386644317
563,-1.2414835746722481,-1.2414835746722481
564,-1.2071101457313427,-1.2071101457313427
565,-1.2941583482635144,-1.2941583482635144
566,-1.3592770530334541,-1.3592770530334541
567,-1.3395637201336392,-1.3395637201336392
568,-1.4048756601529546,-1.4048756601529546
569,-1.5053478665430782,-1.5053478665430782
570,-1.3953381696619152,-1.3953381696619152
571,-1.316781506362044,-1.316781506362044
572,-1.368228239810631,-1.368228239810631
573,-1.4656702988586223,-1.4656702988586223
574,-1.4960815188077579,-1.4960815188077579
575,-1.6089796056712375,-1.6089796056712375
576,-1.6677270252950718,-1.6677270252950718
577,-1.7267424710703032,-1.7267424710703032
578,-1.594441534168552,-1.594441534168552
579,-1.5466147893887014,-1.5466147893887014
580,-1.5367432052270278,-1.5367432052270278
581,-1.4998727549235136,-1.4998727549235136
582,-1.4686103992948623,-1.4686103992948623
583,-1.5325896633834508,-1.5325896633834508
584,-1.487910577536794,-1.487910577536794
585,-1.47297181084779,-1.47297181084779
586,-1.4240293040909873,-1.4240293040909873
587,-1.401222434300189,-1.401222434300189
588,-1.3151604802092607,-1.3151604802092607
589,-1.264938834825095,-1.264938834825095
590,-1.313897668237073,-1.313897668237073
591,-1.285333207142577,-1.285333207142577
592,-1.300250018112087,-1.300250018112087
593,-1.5403905901255173,-1.5403905901255173
594,-1.5108270352050366,-1.5108270352050366
595,-1.5182964058537072,-1.5182964058537072
596,-1.6305021308272734,-1.6305021308272734
597,-1.651860328029797,-1.651860328029797
598,-1.6647545346869532,-1.6647545346869532
599,-1.764694551372301,-1.764694551372301
600,-2.0979026391010676,-2.0979026391010676
601,-1.9661563009729002,-1.9661563009729002
602,-1.9801046016576809,-1.9801046016576809
603,-1.8089604569581363,-1.8089604569581363
604,-1.6996491292082494,-1.6996491292082494
605,-1.6618281423698789,-1.6618281423698789
606,-1.7422003420041696,-1.7422003420041696
607,-1.7035358512286267,-1.7035358512286267
608,-1.6479016713039452,-1.6479016713039452
609,-1.84031431840305,-1.84031431840305
610,-1.7411905240237238,-1.7411905240237238
611,-1.6717865611351965,-1.6717865611351965
612,-1.6159406404639907,-1.6159406404639907
613,-1.6654660642880432,-1.6654660642880432
614,-1.608978517314271,-1.608978517314271
615,-1.8915207164060437,-1.8915207164060437
616,-1.8295552672560211,-1.8295552672560211
617,-1.7891710713504503,-1.7891710713504503
618,-1.7036797104404147,-1.7036797104404147
619,-1.6964160352338162,-1.6964160352338162
620,-1.6209130392832094,-1.6209130392832094
621,-1.5696319268178123,-1.5696319268178123
622,-1.7603781669673488,-1.7603781669673488
623,-1.622803023867666,-1.622803023867666
624,-1.7461689296771963,-1.7461689296771963
625,-1.5885734196749721,-1.5885734196749721
626,-1.55208698497154,-1.55208698497154
627,-1.6391236679324726,-1.6391236679324726
628,-1.7767826448174278,-1.7767826448174278
629,-1.8562429637352227,-1.8562429637352227
630,-1.938244995890783,-1.938244995890783
631,-1.99553319360687,-1.99553319360687
632,-1.962995373725174,-1.962995373725174
633,-2.118232939916624,-2.118232939916624
634,-1.7801999334882839,-1.7801999334882839
635,-1.7495982168122621,-1.7495982168122621
636,-1.5263081116641946,-1.5263081116641946
637,-1.5404654665383217,-1.5404654665383217
638,-1.4796283784477182,-1.4796283784477182
639,-1.5350517680316975,-1.5350517680316975
640,-1.648308791426838,-1.648308791426838
641,-1.5951711597228748,-1.5951711597228748
642,-1.5921028512074198,-1.5921028512074198
643,-1.590387381873487,-1.590387381873487
644,-1.54980903396773,-1.54980903396773
645,-1.665146548908192,-1.665146548908192
646,-1.706435288573602,-1.706435288573602
647,-1.79012514833204,-1.79012514833204
648,-1.8931652840975735,-1.8931652840975735
649,-2.037266395439311,-2.037266395439311
650,-1.887781733408685,-1.887781733408685
651,-1.870152223208181,-1.870152223208181
652,-1.8074772708756865,-1.8074772708756865
653,-1.703559382261118,-1.703559382261118
654,-1.6236389649892757,-1.6236389649892757
655,-1.6451094009057794,-1.6451094009057794
656,-1.756938043014556,-1.756938043014556
657,-1.82301399669951,-1.82301399669951
658,-1.833337562688174,-1.833337562688174
659,-1.7642944072576328,-1.7642944072576328
660,-1.8131474571619253,-1.8131474571619253
661,-1.919327174169371,-1.919327174169371
662,-1.9737237418404086,-1.9737237418404086
663,-1.7748900503272065,-1.7748900503272065
664,-1.777997563567635,-1.777997563567635
665,-1.76014763172933,-1.76014763172933
666,-1.7494114616861176,-1.7494114616861176
667,-1.7781729293240982,-1.7781729293240982
668,-1.7018694084325743,-1.7018694084325743
669,-1.6512926099130987,-1.6512926099130987
670,-1.6465389927016107,-1.6465389927016107
671,-1.6254063340109426,-1.6254063340109426
672,-1.7035944268481626,-1.7035944268481626
673,-1.707444464170219,-1.707444464170219
674,-1.9337688211531148,-1.9337688211531148
675,-1.9715600877597559,-1.9715600877597559
676,-1.8299600292468483,-1.8299600292468483
677,-1.747624426175814,-1.747624426175814
678,-1.8655600377495034,-1.8655600377495034
679,-1.8809497652749136,-1.8809497652749136
680,-1.8391080057382498,-1.8391080057382498
681,-1.806277649311082,-1.806277649311082
682,-1.7375242059613203,-1.7375242059613203
683,-1.7338778524320673,-1.7338778524320673
684,-1.730768527637246,-1.730768527637246
685,-1.7688015738658986,-1.7688015738658986
686,-1.7733685219132902,-1.7733685219132902
687,-1.8889458696488648,-1.8889458696488648
688,-1.8164566851218091,-1.8164566851218091
689,-1.7718822912235794,-1.7718822912235794
690,-1.7360551125369585,-1.7360551125369585
691,-1.8299875207881817,-1.8299875207881817
692,-1.84184948408289,-1.84184948408289
693,-1.8602185364043877,-1.8602185364043877
694,-2.250374494291593,-2.250374494291593
695,-2.346502528362476,-2.346502528362476
696,-2.3345666910455494,-2.3345666910455494
697,-2.327200906696103,-2.327200906696103
698,-2.297684011392211,-2.297684011392211
699,-2.3011972800422407,-2.3011972800422407
700,-2.246428151103542,-2.246428151103542
701,-2.132082385202431,-2.132082385202431
702,-2.045109582370863,-2.045109582370863
703,-2.0648750395048565,-2.0648750395048565
704,-2.0426810760755747,-2.0426810760755747
705,-2.039557841440785,-2.039557841440785
706,-2.0850197175699328,-2.0850197175699328
707,-2.1221877734112695,-2.1221877734112695
708,-2.323133480824002,-2.323133480824002
709,-2.0969029829048567,-2.0969029829048567
710,-1.993149689097578,-1.993149689097578
711,-2.1266066998869784,-2.1266066998869784
712,-2.1566880682201033,-2.1566880682201033
713,-2.135581300669097,-2.135581300669097
714,-2.332395071360423,-2.332395071360423
715,-2.4057208415164073,-2.4057208415164073
716,-2.4812906829533232,-2.4812906829533232
717,-2.703407518039694,-2.703407518039694
718,-2.41878506764889,-2.41878506764889
719,-2.398217524953589,-2.398217524953589
720,-2.299008057205923,-2.299008057205923
721,-2.338985834034998,-2.338985834034998
722,-2.2312679996920908,-2.2312679996920908
723,-2.0688352870329574,-2.0688352870329574
724,-2.1290820749570663,-2.1290820749570663
725,-2.094464424504807,-2.094464424504807
726,-2.106110969044031,-2.106110969044031
727,-2.259201959916827,-2.259201959916827
728,-2.2421732109043684,-2.2421732109043684
729,-2.28803516660332,-2.28803516660332
730,-2.297865958129406,-2.297865958129406
731,-2.0750840949076736,-2.0750840949076736
732,-1.9902895248003045,-1.9902895248003045
733,-1.9285310111487541,-1.9285310111487541
734,-2.2046818946166193,-2.2046818946166193
735,-2.3166423055034393,-2.3166423055034393
736,-2.3813874561298647,-2.3813874561298647
737,-2.2619744454068327,-2.2619744454068327
738,-2.2404483381806823,-2.2404483381806823
739,-2.143576842315596,-2.143576842315596
740,-2.332907076111071,-2.332907076111071
741,-2.433930852408713,-2.433930852408713
742,-2.431282531997896,-2.431282531997896
743,-2.7301767693462136,-2.7301767693462136
744,-2.7076020119259043,-2.7076020119259043
745,-2.9113227326714,-2.9113227326714
746,-2.9009844263175535,-2.9009844263175535
747,-2.9396810263462227,-2.9396810263462227
748,-2.726609837162909,-2.726609837162909
749,-2.666504311841994,-2.666504311841994
750,-2.6606697124507086,-2.6606697124507086
751,-2.5874325636398727,-2.5874325636398727
752,-2.400522165150803,-2.400522165150803
753,-2.35289526060411,-2.35289526060411
754,-2.3491015018437627,-2.3491015018437627
755,-2.4182776470088077,-2.4182776470088077
756,-2.464346297401445,-2.464346297401445
757,-2.3577723432853377,-2.3577723432853377
758,-2.2822972807919073,-2.2822972807919073
759,-2.3443536377967398,-2.3443536377967398
760,-2.2908239951066904,-2.2908239951066904
761,-2.2052496996161857,-2.2052496996161857
762,-2.198474302850069,-2.198474302850069
763,-2.2115702167983553,-2.2115702167983553
764,-2.1479073877913275,-2.1479073877913275
765,-2.1828894623268793,-2.1828894623268793
766,-2.3760150044045005,-2.3760150044045005
767,-2.375697799103669,-2.375697799103669
768,-2.3771062703153034,-2.3771062703153034
769,-2.385049892752193,-2.385049892752193
770,-2.4313989430744276,-2.4313989430744276
771,-2.415707909571663,-2.415707909571663
772,-2.4622799636156514,-2.4622799636156514
773,-2.2491065521183633,-2.2491065521183633
774,-2.371155887587069,-2.371155887587069
775,-2.314474136718482,-2.314474136718482
776,-2.270712241565938,-2.270712241565938
777,-2.3695132873636964,-2.3695132873636964
778,-2.3564346431816596,-2.3564346431816596
779,-2.4126959790215348,-2.4126959790215348
780,-2.440892826347708,-2.440892826347708
781,-2.616142781280149,-2.616142781280149
782,-2.2418592672590676,-2.2418592672590676
783,-2.2885561166450215,-2.2885561166450215
784,-2.3035220389786453,-2.3035220389786453
785,-2.35316509034547,-2.35316509034547
786,-2.239001810016508,-2.239001810016508
787,-2.3867162978417613,-2.3867162978417613
788,-2.2828032571966874,-2.2828032571966874
789,-2.396119635449643,-2.396119635449643
790,-2.3815254583982335,-2.3815254583982335
791,-2.412250923076891,-2.412250923076891
792,-2.509982941098502,-2.509982941098502
793,-2.2266338723612313,-2.2266338723612313
794,-2.1551079375547753,-2.1551079375547753
795,-2.092722667294159,-2.092722667294159
796,-2.051157983746713,-2.051157983746713
797,-2.144267660865186,-2.144267660865186
798,-2.1385732083499915,-2.1385732083499915
799,-2.0942381963731656,-2.0942381963731656
800,-2.3170196820518636,-2.3170196820518636
801,-2.379682654451989,-2.379682654451989
802,-2.474340365970214,-2.474340365970214
803,-2.561586668576262,-2.561586668576262
804,-2.4263284714580506,-2.4263284714580506
805,-2.377323379368067,-2.377323379368067
806,-2.3706504685588867,-2.3706504685588867
807,-2.513450947287152,-2.513450947287152
808,-2.550331607994035,-2.550331607994035
809,-2.6224955579439286,-2.6224955579439286
810,-2.608084277312696,-2.608084277312696
811,-2.7161405613572147,-2.7161405613572147
812,-2.7832455009758177,-2.7832455009758177
813,-2.7115454561485324,-2.7115454561485324
814,-2.7672265044350435,-2.7672265044350435
815,-2.6037257865096417,-2.6037257865096417
816,-2.5648944194131515,-2.5648944194131515
817,-2.554246378295298,-2.554246378295298
818,-2.510229769611289,-2.510229769611289
819,-2.4426184573688756,-2.4426184573688756
820,-2.4628770698857134,-2.4628770698857134
821,-2.462167759931562,-2.462167759931562
822,-2.5044483745592236,-2.5044483745592236
823,-2.488756452070798,-2.488756452070798
824,-2.383050586570882,-2.383050586570882
825,-2.420567129268183,-2.420567129268183
826,-2.5123685029330245,-2.5123685029330245
827,-2.6574000548202337,-2.6574000548202337
828,-2.744364544649504,-2.744364544649504
829,-2.7602664002611124,-2.7602664002611124
830,-2.7227983897343195,-2.7227983897343195
831,-2.66607917648524,-2.66607917648524
832,-2.6180081923369354,-2.6180081923369354
833,-2.634374114050141,-2.634374114050141
834,-2.7027264946553777,-2.7027264946553777
835,-2.8012995927436526,-2.8012995927436526
836,-2.929995892489606,-2.929995892489606
837,-2.6161971124351866,-2.6161971124351866
838,-2.6500625369571282,-2.6500625369571282
839,-2.5715699023069107,-2.5715699023069107
840,-2.6299832334400834,-2.6299832334400834
841,-2.5239826015314417,-2.5239826015314417
842,-2.478468866304538,-2.478468866304538
843,-2.4857999911812514,-2.4857999911812514
844,-2.467847718645926,-2.467847718645926
845,-2.392903990353906,-2.392903990353906
846,-2.6863069166893085,-2.6863069166893085
847,-2.722979405092812,-2.722979405092812
848,-2.6795582510282503,-2.6795582510282503
849,-2.5857848305790556,-2.5857848305790556
850,-2.6604114800666987,-2.6604114800666987
851,-2.6146651125554037,-2.6146651125554037
852,-2.736688234638349,-2.736688234638349
853,-2.746648281188093,-2.746648281188093
854,-2.629184879314075,-2.629184879314075
855,-2.716637722690424,-2.716637722690424
856,-2.559831498343353,-2.559831498343353
857,-2.575347265507807,-2.575347265507807
858,-2.5204555978682417,-2.5204555978682417
859,-2.44831645934655,-2.44831645934655
860,-2.3987363620718454,-2.3987363620718454
861,-2.3968857631822753,-2.3968857631822753
862,-2.419234811689901,-2.419234811689901
863,-2.4437033067874996,-2.4437033067874996
864,-2.5433834340286627,-2.5433834340286627
865,-2.6929686563863338,-2.6929686563863338
866,-2.6422864202403327,-2.6422864202403327
867,-2.7557939462764467,-2.7557939462764467
868,-2.78760975187262,-2.78760975187262
869,-2.899397017785627,-2.899397017785627
870,-2.952616865338493,-2.952616865338493
871,-2.8094608074343896,-2.8094608074343896
872,-2.7656493669287645,-2.7656493669287645
873,-2.6824811026157915,-2.6824811026157915
874,-2.6817120909251053,-2.6817120909251053
875,-2.5642779263065436,-2.5642779263065436
876,-2.43849853565387,-2.43849853565387
877,-2.4402516033024377,-2.4402516033024377
878,-2.4469762204189345,-2.4469762204189345
879,-2.543297191421017,-2.543297191421017
880,-2.5832764829335826,-2.5832764829335826
881,-2.764511066306687,-2.764511066306687
882,-2.844116677876481,-2.844116677876481
883,-2.8012382562596962,-2.8012382562596962
884,-2.784953812653019,-2.784953812653019
885,-2.74534795183805,-2.74534795183805
886,-2.5510184532582563,-2.5510184532582563
887,-2.5623494321444316,-2.5623494321444316
888,-2.5118855905669273,-2.5118855905669273
889,-2.4219821726469757,-2.4219821726469757
890,-2.3915444188675585,-2.3915444188675585
891,-2.421553380169566,-2.421553380169566
892,-2.407232827222087,-2.407232827222087
893,-2.371358574931752,-2.371358574931752
894,-2.3773792724703373,-2.3773792724703373
895,-2.3496326170748545,-2.3496326170748545
896,-2.445050193548253,-2.445050193548253
897,-2.4791174171761647,-2.4791174171761647
898,-2.450899470142686,-2.450899470142686
899,-2.602037258525844,-2.602037258525844
900,-2.4700655122064497,-2.4700655122064497
901,-2.475798283252228,-2.475798283252228
902,-2.4191361989244395,-2.4191361989244395
903,-2.5790649882290317,-2.5790649882290317
904,-2.5694817028182406,-2.5694817028182406
905,-2.621080624920676,-2.621080624920676
906,-2.55481410763109,-2.55481410763109
907,-2.7521054137186503,-2.7521054137186503
908,-2.823022225706934,-2.823022225706934
909,-3.08920405502659,-3.08920405502659
910,-3.0053607895000876,-3.0053607895000876
911,-3.2964413948803086,-3.2964413948803086
912,-3.2641322305654934,-3.2641322305654934
913,-3.033505623361723,-3.033505623361723
914,-3.0075377990753345,-3.0075377990753345
915,-2.933809954429929,-2.933809954429929
916,-2.6955270409456795,-2.6955270409456795
917,-2.8150547376190804,-2.8150547376190804
918,-2.739763543413564,-2.739763543413564
919,-2.6384701901148224,-2.6384701901148224
920,-2.7766980025565577,-2.7766980025565577
921,-2.6375883392862205,-2.6375883392862205
922,-2.7679726839559646,-2.7679726839559646
923,-2.64376546456082,-2.64376546456082
924,-2.6071291362299274,-2.6071291362299274
925,-2.574772842794869,-2.574772842794869
926,-2.524930588415777,-2.524930588415777
927,-2.517913359886224,-2.517913359886224
928,-2.651456260266353,-2.651456260266353
929,-2.796510167387291,-2.796510167387291
930,-2.829334330087823,-2.829334330087823
931,-2.6338895177095707,-2.6338895177095707
932,-2.594328117514019,-2.594328117514019
933,-2.6456178483962742,-2.6456178483962742
934,-2.706041197758448,-2.706041197758448
935,-2.5954693873249077,-2.5954693873249077
936,-2.5517931547695714,-2.5517931547695714
937,-2.4442991057393555,-2.4442991057393555
938,-2.40728278399713,-2.40728278399713
939,-2.5068970661051564,-2.5068970661051564
940,-2.5954322053509817,-2.5954322053509817
941,-2.6925152773941767,-2.6925152773941767
942,-2.8360017765119054,-2.8360017765119054
943,-2.932934022523991,-2.932934022523991
944,-2.8870511948737714,-2.8870511948737714
945,-2.679833608478041,-2.679833608478041
946,-2.699451572339464,-2.699451572339464
947,-2.7574548989316674,-2.7574548989316674
948,-2.8211318040150544,-2.8211318040150544
949,-2.7998213914347274,-2.7998213914347274
950,-2.825145713818047,-2.825145713818047
951,-2.5835554569445036,-2.5835554569445036
952,-2.5572322620418273,-2.5572322620418273
953,-2.7728818110179385,-2.7728818110179385
954,-2.7726146529275844,-2.7726146529275844
955,-2.7851838163510156,-2.7851838163510156
956,-2.6173351613746747,-2.6173351613746747
957,-2.4787099367416925,-2.4787099367416925
958,-2.5686446495831956,-2.5686446495831956
959,-2.711302192794782,-2.711302192794782
960,-2.702123570092486,-2.702123570092486
961,-2.7563170895835407,-2.7563170895835407
962,-2.8132562660943727,-2.8132562660943727
963,-2.7099227413913987,-2.7099227413913987
964,-2.6925012477538353,-2.6925012477538353
965,-2.655363192700932,-2.655363192700932
966,-2.584630888006899,-2.584630888006899
967,-2.712189696146274,-2.712189696146274
968,-2.7395546076322974,-2.7395546076322974
969,-2.7359689237320284,-2.7359689237320284
970,-2.774868125448068,-2.774868125448068
971,-2.781216415030065,-2.781216415030065
972,-2.726154971369094,-2.726154971369094
973,-2.552555540705598,-2.552555540705598
974,-2.624156972094406,-2.624156972094406
975,-2.5441210043939835,-2.5441210043939835
976,-2.5810550227484104,-2.5810550227484104
977,-2.690611648203401,-2.690611648203401
978,-2.6526052893304133,-2.6526052893304133
979,-2.7407275104818685,-2.7407275104818685
980,-2.793758312856291,-2.793758312856291
981,-2.67945145629632,-2.67945145629632
982,-2.6062097396968698,-2.6062097396968698
983,-2.6560644924108967,-2.6560644924108967
984,-2.667747793471953,-2.667747793471953
985,-2.590297974628125,-2.590297974628125
986,-2.7108448246123613,-2.7108448246123613
987,-2.610316941509916,-2.610316941509916
988,-2.5502745584527413,-2.5502745584527413
989,-2.779236161252673,-2.779236161252673
990,-2.9793286293992334,-2.9793286293992334
991,-2.807587690985083,-2.807587690985083
992,-2.8557716027940057,-2.8557716027940057
993,-2.95173353411033,-2.95173353411033
994,-2.955462002928332,-2.955462002928332
995,-3.0302449582810893,-3.0302449582810893
996,-3.4691500141479077,-3.4691500141479077
997,-3.1870082575567875,-3.1870082575567875
998,-3.188267388200623,-3.188267388200623
999,-3.205913329556316,-3.205913329556316
1000,-3.1055143977460555,-3.1055143977460555
1001,-3.036830337974124,-3.036830337974124
1002,-3.092185068663407,-3.092185068663407
1003,-3.040283655707064,-3.040283655707064
1004,-2.9840694209169865,-2.9840694209169865
1005,-3.0219263211647416,-3.0219263211647416
1006,-3.0674691516318706,-3.0674691516318706
1007,-3.1055074536364002,-3.1055074536364002
1008,-3.185563178463306,-3.185563178463306
1009,-3.2009824878290476,-3.2009824878290476
1010,-3.07792726839451,-3.07792726839451
1011,-3.316221429664976,-3.316221429664976
1012,-3.1173211072556386,-3.1173211072556386
1013,-3.074427591681026,-3.074427591681026
1014,-2.980839059004265,-2.980839059004265
1015,-2.8293105710371482,-2.8293105710371482
1016,-2.9750990589444233,-2.9750990589444233
1017,-3.0041235471531547,-3.0041235471531547
1018,-2.9339145597023912,-2.9339145597023912
1019,-3.0626996794222965,-3.0626996794222965
1020,-3.074941417196394,-3.074941417196394
1021,-2.8149140370713512,-2.8149140370713512
1022,-2.9298781927863264,-2.9298781927863264
1023,-2.923208009562202,-2.923208009562202
1024,-2.8634811572549013,-2.8634811572549013
1025,-2.9015488418651874,-2.9015488418651874
1026,-2.9309944761649875,-2.9309944761649875
1027,-2.7611408950972685,-2.7611408950972685
1028,-2.664708026946312,-2.664708026946312
1029,-2.6493966029405542,-2.6493966029405542
1030,-2.7005450015247745,-2.7005450015247745
1031,-2.6957826326320187,-2.6957826326320187
1032,-2.769969970407148,-2.769969970407148
1033,-2.7630979868441017,-2.7630979868441017
1034,-2.6654184552473272,-2.6654184552473272
1035,-2.627826697453799,-2.627826697453799
1036,-2.669542119972613,-2.669542119972613
1037,-2.7490105608117,-2.7490105608117
1038,-2.7964456202112213,-2.7964456202112213
1039,-2.7668128465471677,-2.7668128465471677
1040,-2.6823582260820915,-2.6823582260820915
1041,-2.751572743290485,-2.751572743290485
1042,-2.729218344868635,-2.729218344868635
1043,-2.698693924911708,-2.698693924911708
1044,-2.819514791356895,-2.819514791356895
1045,-2.773996382348407,-2.773996382348407
1046,-2.925656506491565,-2.925656506491565
1047,-2.8035037923154738,-2.8035037923154738
1048,-2.8492617180358635,-2.8492617180358635
1049,-2.770189990350712,-2.770189990350712
1050,-2.9441936096488717,-2.9441936096488717
1051,-2.7726260766205475,-2.7726260766205475
1052,-2.866732121607348,-2.866732121607348
1053,-2.618266384293193,-2.618266384293193
1054,-2.6125028823089864,-2.6125028823089864
1055,-2.5084050926012305,-2.5084050926012305
1056,-2.496350324586994,-2.496350324586994
1057,-2.592903933030588,-2.592903933030588
1058,-2.624900027929878,-2.624900027929878
1059,-2.5953241070224413,-2.5953241070224413
1060,-2.6371610758894843,-2.6371610758894843
1061,-2.654119839262541,-2.654119839262541
1062,-2.626508037106433,-2.626508037106433
1063,-2.7173428708287055,-2.7173428708287055
1064,-2.771150147219907,-2.771150147219907
1065,-2.720987174401322,-2.720987174401322
1066,-2.729080698324654,-2.729080698324654
1067,-2.7192225853525294,-2.7192225853525294
1068,-2.724812898191961,-2.724812898191961
1069,-2.7072300829429,-2.7072300829429
1070,-2.84964257794726,-2.84964257794726
1071,-2.8912840786871215,-2.8912840786871215
1072,-2.934249987911756,-2.934249987911756
1073,-3.0928024744872253,-3.0928024744872253
1074,-3.153219025140203,-3.153219025140203
1075,-3.2062470394128852,-3.2062470394128852
1076,-3.2053679564279527,-3.2053679564279527
1077,-3.211686365321234,-3.211686365321234
1078,-3.1122817410867363,-3.1122817410867363
1079,-3.0603336791412827,-3.0603336791412827
1080,-3.18330604046606,-3.18330604046606
1081,-3.1280940591668305,-3.1280940591668305
1082,-3.089843638182149,-3.089843638182149
1083,-3.0951539766758462,-3.0951539766758462
1084,-3.027567070364778,-3.027567070364778
1085,-3.015777564264864,-3.015777564264864
1086,-2.9785120031476167,-2.9785120031476167
1087,-2.9895416925794667,-2.9895416925794667
1088,-3.0511506083796487,-3.0511506083796487
1089,-3.013221369550525,-3.013221369550525
1090,-3.0346437299777964,-3.0346437299777964
1091,-2.977946324662215,-2.977946324662215
1092,-2.9108929689926475,-2.9108929689926475
1093,-2.9655768152458113,-2.9655768152458113
1094,-2.9335164549874033,-2.9335164549874033
1095,-2.9652728599519276,-2.9652728599519276
1096,-3.050734488963932,-3.050734488963932
1097,-3.0065017156151597,-3.0065017156151597
1098,-3.080154823153177,-3.080154823153177
1099,-2.9802468884999427,-2.9802468884999427
1100,-3.2110360996414395,-3.2110360996414395
1101,-3.168454767216293,-3.168454767216293
1102,-3.2292247958703957,-3.2292247958703957
1103,-3.2628385554834454,-3.2628385554834454
1104,-3.414681516292718,-3.414681516292718
1105,-3.0956390412564514,-3.0956390412564514
1106,-3.038049583986035,-3.038049583986035
1107,-2.8687776852491482,-2.8687776852491482
1108,-2.8537584253566464,-2.8537584253566464
1109,-2.8876032008064207,-2.8876032008064207
1110,-2.802944647786626,-2.802944647786626
1111,-2.923006570429356,-2.923006570429356
1112,-2.694086916723859,-2.694086916723859
1113,-2.6537812202106053,-2.6537812202106053
1114,-2.642523589939427,-2.642523589939427
1115,-2.614262863236716,-2.614262863236716
1116,-2.723282305664901,-2.723282305664901
1117,-2.800175861067016,-2.800175861067016
1118,-2.9051174354564155,-2.9051174354564155
1119,-2.8434904839471944,-2.8434904839471944
1120,-2.8480664016923076,-2.8480664016923076
1121,-3.0627413390926073,-3.0627413390926073
1122,-3.028336531889252,-3.028336531889252
1123,-2.808197230240503,-2.808197230240503
1124,-2.927347906441779,-2.927347906441779
1125,-2.881782530598302,-2.881782530598302
1126,-2.8940142978199477,-2.8940142978199477
1127,-3.0726374415744413,-3.0726374415744413
1128,-3.0616969031777934,-3.0616969031777934
1129,-2.9763234378703256,-2.9763234378703256
1130,-2.9978826672525867,-2.9978826672525867
1131,-3.0774764182848604,-3.0774764182848604
1132,-3.2493279906356127,-3.2493279906356127
1133,-3.2994591714100276,-3.2994591714100276
1134,-3.1449037474686565,-3.1449037474686565
1135,-3.138492237026976,-3.138492237026976
1136,-3.074145739964788,-3.074145739964788
1137,-3.1894515424756715,-3.1894515424756715
1138,-3.130560285822231,-3.130560285822231
1139,-3.186566362841526,-3.186566362841526
1140,-3.2493911024806037,-3.2493911024806037
1141,-3.178746201150339,-3.178746201150339
1142,-3.1348817176671058,-3.1348817176671058
1143,-3.218203354415219,-3.218203354415219
1144,-3.2812347972975466,-3.2812347972975466
1145,-2.9885376069468275,-2.9885376069468275
1146,-2.862921321300125,-2.862921321300125
1147,-2.8633850243766505,-2.8633850243766505
1148,-2.9026832919625285,-2.9026832919625285
1149,-2.970892344765694,-2.970892344765694
1150,-2.8872745246836105,-2.8872745246836105
1151,-2.9888778868730927,-2.9888778868730927
1152,-2.909670249804731,-2.909670249804731
1153,-2.9461291728973604,-2.9461291728973604
1154,-2.9910119431731665,-2.9910119431731665
1155,-2.8805529569840327,-2.8805529569840327
1156,-2.871167113995186,-2.871167113995186
1157,-2.864048174982363,-2.864048174982363
1158,-2.9520450876456716,-2.9520450876456716
1159,-2.8621201906829428,-2.8621201906829428
1160,-2.906092896359126,-2.906092896359126
1161,-2.8631165556402904,-2.8631165556402904
1162,-2.987408250922954,-2.987408250922954
1163,-2.973129211957756,-2.973129211957756
1164,-2.953318866409396,-2.953318866409396
1165,-2.989669841675664,-2.989669841675664
1166,-3.3158277179624815,-3.3158277179624815
1167,-3.277979723969108,-3.277979723969108
1168,-3.2962339038664674,-3.2962339038664674
1169,-2.973757882271189,-2.973757882271189
1170,-2.892140448836676,-2.892140448836676
1171,-3.19317915429084,-3.19317915429084
1172,-3.2795525234648677,-3.2795525234648677
1173,-3.0790175580697987,-3.0790175580697987
1174,-2.9993506094732827,-2.9993506094732827
1175,-3.007843918269487,-3.007843918269487
1176,-3.046177641108173,-3.046177641108173
1177,-3.074082859844126,-3.074082859844126
1178,-3.3533324715278137,-3.3533324715278137
1179,-3.091201716925357,-3.091201716925357
1180,-3.189526977110085,-3.189526977110085
1181,-3.322761902507259,-3.322761902507259
1182,-3.1375621800865985,-3.1375621800865985
1183,-3.1673404915182903,-3.1673404915182903
1184,-3.174278566585017,-3.174278566585017
1185,-3.212675547309875,-3.212675547309875
1186,-3.2476163958039694,-3.2476163958039694
1187,-3.192993372987752,-3.192993372987752
1188,-3.1373008769126187,-3.1373008769126187
1189,-3.332177854335006,-3.332177854335006
1190,-3.3420641246581453,-3.3420641246581453
1191,-3.244559865733117,-3.244559865733117
1192,-3.2638765830426837,-3.2638765830426837
1193,-3.365531521809536,-3.365531521809536
1194,-3.3072105105764624,-3.3072105105764624
1195,-3.3786884144847615,-3.3786884144847615
1196,-3.2844095702412517,-3.2844095702412517
1197,-3.301717255827192,-3.301717255827192
1198,-3.4724266181671304,-3.4724266181671304
1199,-3.3260024656283864,-3.3260024656283864
1200,-3.295459057744705,-3.295459057744705
1201,-3.3512396116255543,-3.3512396116255543
1202,-3.541986792721539,-3.541986792721539
1203,-3.739930656955715,-3.739930656955715
1204,-3.8403429032354928,-3.8403429032354928
1205,-3.7330849358754734,-3.7330849358754734
1206,-3.394108494224987,-3.394108494224987
1207,-3.382172765873307,-3.382172765873307
1208,-3.418238182080369,-3.418238182080369
1209,-3.2999980337747297,-3.2999980337747297
1210,-3.3335791661172345,-3.3335791661172345
1211,-3.26459395651852,-3.26459395651852
1212,-3.323086725111791,-3.323086725111791
1213,-3.386406750113309,-3.386406750113309
1214,-3.4069566082367566,-3.4069566082367566
1215,-3.414412731815672,-3.414412731815672
1216,-3.208010943856032,-3.208010943856032
1217,-3.365399350313713,-3.365399350313713
1218,-3.2428248257231775,-3.2428248257231775
1219,-3.1759443269484353,-3.1759443269484353
1220,-3.0346252552658672,-3.0346252552658672
1221,-2.9861209338470287,-2.9861209338470287
1222,-2.997813224614867,-2.997813224614867
1223,-3.0588056712927068,-3.0588056712927068
1224,-3.1664422532333476,-3.1664422532333476
1225,-3.001381534386007,-3.001381534386007
1226,-2.957858435990862,-2.957858435990862
1227,-3.057029072899965,-3.057029072899965
1228,-2.966999360696886,-2.966999360696886
1229,-3.0268607820580122,-3.0268607820580122
1230,-2.9946324904929917,-2.9946324904929917
1231,-3.06700936103266,-3.06700936103266
1232,-2.9712821486940846,-2.9712821486940846
1233,-3.0152627137920383,-3.0152627137920383
1234,-2.8848968641827897,-2.8848968641827897
1235,-2.9114944228687722,-2.9114944228687722
1236,-2.874075356073247,-2.874075356073247
1237,-2.879276293133525,-2.879276293133525
1238,-2.964268493254138,-2.964268493254138
1239,-2.903557162275464,-2.903557162275464
1240,-2.8853731745623548,-2.8853731745623548
1241,-2.925933125233245,-2.925933125233245
1242,-2.9220982939818843,-2.9220982939818843
1243,-3.0122797525854317,-3.0122797525854317
1244,-3.129548312349703,-3.129548312349703
1245,-2.980814754262136,-2.980814754262136
1246,-3.06013149013516,-3.06013149013516
1247,-2.9293682396832086,-2.9293682396832086
1248,-2.9447694723820774,-2.9447694723820774
1249,-2.9235025162984027,-2.9235025162984027
1250,-2.9690624142078197,-2.9690624142078197
1251,-2.957714797890333,-2.957714797890333
1252,-2.9363581829019463,-2.9363581829019463
1253,-2.8274380480619783,-2.8274380480619783
1254,-2.7909694058245877,-2.7909694058245877
1255,-2.8323406781966862,-2.8323406781966862
1256,-2.9328739938955977,-2.9328739938955977
1257,-2.9740964186153946,-2.9740964186153946
1258,-2.7624678031921155,-2.7624678031921155
1259,-2.7559249402524593,-2.7559249402524593
1260,-2.779426260646042,-2.779426260646042
1261,-2.9613787776132394,-2.9613787776132394
1262,-2.8315625365473345,-2.8315625365473345
1263,-2.7464007369797434,-2.7464007369797434
1264,-2.8446351089322466,-2.8446351089322466
1265,-3.045477323251755,-3.045477323251755
1266,-2.902978834819889,-2.902978834819889
1267,-2.829102771439907,-2.829102771439907
1268,-2.820144387446431,-2.820144387446431
1269,-2.741162832532504,-2.741162832532504
1270,-2.740996655340083,-2.740996655340083
1271,-2.7026151598414576,-2.7026151598414576
1272,-2.7130846774714676,-2.7130846774714676
1273,-2.6773617495173454,-2.6773617495173454
1274,-2.695944841848036,-2.695944841848036
1275,-2.7243510807357776,-2.7243510807357776
1276,-2.722643925788761,-2.722643925788761
1277,-2.8488783844777856,-2.8488783844777856
1278,-2.8779025190325673,-2.8779025190325673
1279,-2.87206860169584,-2.87206860169584
1280,-2.8324398302957237,-2.8324398302957237
1281,-2.898463004900986,-2.898463004900986
1282,-2.8810773569238517,-2.8810773569238517
1283,-2.877985056873577,-2.877985056873577
1284,-2.9902877321638823,-2.9902877321638823
1285,-3.098457506522709,-3.098457506522709
1286,-3.1499545646963902,-3.1499545646963902
1287,-3.2043267873666967,-3.2043267873666967
1288,-3.45888561780732,-3.45888561780732
1289,-3.3564973128140476,-3.3564973128140476
1290,-3.3204012459489665,-3.3204012459489665
1291,-3.3036146895736023,-3.3036146895736023
1292,-3.350222096103648,-3.350222096103648
1293,-3.2480642746207637,-3.2480642746207637
1294,-3.1262861881710844,-3.1262861881710844
1295,-3.1286238074087254,-3.1286238074087254
1296,-3.016986028270204,-3.016986028270204
1297,-2.9051850610047922,-2.9051850610047922
1298,-2.853183351719195,-2.853183351719195
1299,-3.083250214670299,-3.083250214670299
1300,-3.070393555485233,-3.070393555485233
1301,-3.1141071324206884,-3.1141071324206884
1302,-3.004498334958555,-3.004498334958555
1303,-3.145776918024514,-3.145776918024514
1304,-2.930290133049896,-2.930290133049896
1305,-2.8511972169205864,-2.8511972169205864
1306,-2.9309395175212725,-2.9309395175212725
1307,-3.035818417913432,-3.035818417913432
1308,-3.1513560611643037,-3.1513560611643037
1309,-3.156763157886829,-3.156763157886829
1310,-3.0580711785217884,-3.0580711785217884
1311,-3.011942588145037,-3.011942588145037
1312,-3.1165769505196788,-3.1165769505196788
1313,-3.209886195872163,-3.209886195872163
1314,-3.2423768417932375,-3.2423768417932375
1315,-3.161679235290971,-3.161679235290971
1316,-3.100398977061092,-3.100398977061092
1317,-3.1195695946651716,-3.1195695946651716
1318,-3.078404618222697,-3.078404618222697
1319,-3.068571163442537,-3.068571163442537
1320,-3.06329396507338,-3.06329396507338
1321,-3.0244031578792967,-3.0244031578792967
1322,-3.030944119139637,-3.030944119139637
1323,-2.9944444851775756,-2.9944444851775756
1324,-3.086255536168012,-3.086255536168012
1325,-3.011262405982476,-3.011262405982476
1326,-3.0463203639574576,-3.0463203639574576
1327,-2.916119465496919,-2.916119465496919
1328,-2.934167746343864,-2.934167746343864
1329,-2.9797325637212912,-2.9797325637212912
1330,-3.2052292078641256,-3.2052292078641256
1331,-3.1999512479213887,-3.1999512479213887
1332,-3.461072010393033,-3.461072010393033
1333,-3.042046324821483,-3.042046324821483
1334,-3.045357370461537,-3.045357370461537
1335,-3.0960945009162297,-3.0960945009162297
1336,-3.138932228955656,-3.138932228955656
1337,-3.197309613816722,-3.197309613816722
1338,-3.2370222454739626,-3.2370222454739626
1339,-3.0537173014129206,-3.0537173014129206
1340,-2.887239908778207,-2.887239908778207
1341,-2.961139811109268,-2.961139811109268
1342,-2.9332681265489207,-2.9332681265489207
1343,-2.9765280229101387,-2.9765280229101387
1344,-3.0639225592882706,-3.0639225592882706
1345,-3.0096857034408684,-3.0096857034408684
1346,-2.8791298957573788,-2.8791298957573788
1347,-2.9052370191430867,-2.9052370191430867
1348,-2.9379898030485934,-2.9379898030485934
1349,-2.907083597110512,-2.907083597110512
1350,-2.851005146220504,-2.851005146220504
1351,-2.8987891061206015,-2.8987891061206015
1352,-3.1003821074658413,-3.1003821074658413
1353,-3.0726709889067507,-3.0726709889067507
1354,-3.0226998734510806,-3.0226998734510806
1355,-2.9707518839897733,-2.9707518839897733
1356,-3.0111314732208876,-3.0111314732208876
1357,-3.2462190588709787,-3.2462190588709787
1358,-3.111327178285037,-3.111327178285037
1359,-3.051243720434025,-3.051243720434025
1360,-3.079280153534998,-3.079280153534998
1361,-3.096914345489586,-3.096914345489586
1362,-3.0656578037732785,-3.0656578037732785
1363,-3.0402766337350675,-3.0402766337350675
1364,-3.0919989787920037,-3.0919989787920037
1365,-3.0374010008174777,-3.0374010008174777
1366,-3.045533857791259,-3.045533857791259
1367,-3.0385706408008724,-3.0385706408008724
1368,-3.0088781118205192,-3.0088781118205192
1369,-3.0179369424725295,-3.0179369424725295
1370,-3.1724632776286836,-3.1724632776286836
1371,-3.124329970420987,-3.124329970420987
1372,-3.064766878258489,-3.064766878258489
1373,-3.2371096373025825,-3.2371096373025825
1374,-3.248548524610633,-3.248548524610633
1375,-3.20688082501262,-3.20688082501262
1376,-3.173503287538656,-3.173503287538656
1377,-3.1759218332938377,-3.1759218332938377
1378,-3.1518648301796217,-3.1518648301796217
1379,-3.2242579744736486,-3.2242579744736486
1380,-3.0717764934233425,-3.0717764934233425
1381,-3.04627316374423,-3.04627316374423
1382,-2.944631910647851,-2.944631910647851
1383,-2.981992804828928,-2.981992804828928
1384,-2.9950199663284423,-2.9950199663284423
1385,-3.0440957624163367,-3.0440957624163367
1386,-3.0299686355941207,-3.0299686355941207
1387,-3.017024529382229,-3.017024529382229
1388,-3.092302005322673,-3.092302005322673
1389,-3.067789010541891,-3.067789010541891
1390,-3.0696978754346405,-3.0696978754346405
1391,-3.1083421178764503,-3.1083421178764503
1392,-3.1005540742852564,-3.1005540742852564
1393,-3.1456986654928505,-3.1456986654928505
1394,-3.1706412373822768,-3.1706412373822768
1395,-3.200931915629133,-3.200931915629133
1396,-3.3094323511154045,-3.3094323511154045
1397,-3.2838116502689463,-3.2838116502689463
1398,-3.262791496388412,-3.262791496388412
1399,-3.2730663139833536,-3.2730663139833536
1400,-3.1886285221636115,-3.1886285221636115
1401,-3.1061903802423916,-3.1061903802423916
1402,-3.115203429273005,-3.115203429273005
1403,-3.109071023657074,-3.109071023657074
1404,-3.1646855657341852,-3.1646855657341852
1405,-3.1844346180772716,-3.1844346180772716
1406,-3.149272950820507,-3.149272950820507
1407,-3.2936379935037547,-3.2936379935037547
1408,-3.1950466343378805,-3.1950466343378805
1409,-3.2340832934263046,-3.2340832934263046
1410,-3.248236559543429,-3.248236559543429
1411,-3.2103475815463334,-3.2103475815463334
1412,-3.20789638447414,-3.20789638447414
1413,-3.156852213881835,-3.156852213881835
1414,-3.1171114797252164,-3.1171114797252164
1415,-3.120669923229641,-3.120669923229641
1416,-3.135235880505547,-3.135235880505547
1417,-3.143973119616893,-3.143973119616893
1418,-3.2241755498243894,-3.2241755498243894
1419,-3.17010588187552,-3.17010588187552
1420,-3.1519273313162053,-3.1519273313162053
1421,-3.1479013563295375,-3.1479013563295375
1422,-3.1226686466352116,-3.1226686466352116
1423,-3.0874225574596683,-3.0874225574596683
1424,-3.126473079655528,-3.126473079655528
1425,-3.1594701881183984,-3.1594701881183984
1426,-3.13742592656883,-3.13742592656883
1427,-3.279059123000616,-3.279059123000616
1428,-3.142337465502716,-3.142337465502716
1429,-3.0263598200947026,-3.0263598200947026
1430,-3.0423689523192325,-3.0423689523192325
1431,-3.0043196286647644,-3.0043196286647644
1432,-3.099560936811332,-3.099560936811332
1433,-3.0790511494934747,-3.0790511494934747
1434,-3.1822947214181028,-3.1822947214181028
1435,-3.051228831602412,-3.051228831602412
1436,-3.1229837671860197,-3.1229837671860197
1437,-3.1040131699440825,-3.1040131699440825
1438,-2.9938933744712517,-2.9938933744712517
1439,-2.9961100734584813,-2.9961100734584813
1440,-3.0176008643018806,-3.0176008643018806
1441,-2.991035132838115,-2.991035132838115
1442,-3.020096747859323,-3.020096747859323
1443,-2.95579518368057,-2.95579518368057
1444,-2.972003105101038,-2.972003105101038
1445,-3.0338813890650713,-3.0338813890650713
1446,-2.985004254104241,-2.985004254104241
1447,-2.8732150794374185,-2.8732150794374185
1448,-2.7694167736536235,-2.7694167736536235
1449,-2.745290928178702,-2.745290928178702
1450,-2.7893503173972953,-2.7893503173972953
1451,-2.8431171996891567,-2.8431171996891567
1452,-2.830569703863118,-2.830569703863118
1453,-2.866012196603307,-2.866012196603307
1454,-2.8799299752903225,-2.8799299752903225
1455,-2.950815275787478,-2.950815275787478
1456,-2.976798575323075,-2.976798575323075
1457,-2.933155004459266,-2.933155004459266
1458,-2.917246322732839,-2.917246322732839
1459,-2.910279260367903,-2.910279260367903
1460,-2.975297239887309,-2.975297239887309
1461,-2.9797631275413163,-2.9797631275413163
1462,-3.028511488301805,-3.028511488301805
1463,-2.9640716864369185,-2.9640716864369185
1464,-2.848859446847427,-2.848859446847427
1465,-2.8676592226624713,-2.8676592226624713
1466,-2.9152447042403673,-2.9152447042403673
1467,-2.8165020109550882,-2.8165020109550882
1468,-2.873641715174602,-2.873641715174602
1469,-2.7918072971097505,-2.7918072971097505
1470,-2.7612764454807373,-2.7612764454807373
1471,-2.804060904929772,-2.804060904929772
1472,-2.7917233118492093,-2.7917233118492093
1473,-2.902377415891678,-2.902377415891678
1474,-2.884819605363083,-2.884819605363083
1475,-2.9844488732364693,-2.9844488732364693
1476,-3.0043190479386,-3.0043190479386
1477,-2.9431555986100357,-2.9431555986100357
1478,-2.937185074323125,-2.937185074323125
1479,-2.921681489709917,-2.921681489709917
1480,-2.959980250618579,-2.959980250618579
1481,-3.0069657616230243,-3.0069657616230243
1482,-3.15452697155615,-3.15452697155615
1483,-3.286669726279184,-3.286669726279184
1484,-3.121995960499151,-3.121995960499151
1485,-3.248254050986341,-3.248254050986341
1486,-3.327144582802553,-3.327144582802553
1487,-3.428604561745017,-3.428604561745017
1488,-3.3080226659401353,-3.3080226659401353
1489,-3.332269632650627,-3.332269632650627
1490,-3.2640296135866027,-3.2640296135866027
1491,-3.0678890209517906,-3.0678890209517906
1492,-3.242299006651886,-3.242299006651886
1493,-3.1247934007448737,-3.1247934007448737
1494,-3.036106555280948,-3.036106555280948
1495,-3.052044725328291,-3.052044725328291
1496,-3.102533288321121,-3.102533288321121
1497,-3.085182343138645,-3.085182343138645
1498,-3.1758979821348787,-3.1758979821348787
1499,-3.1437608532650403,-3.1437608532650403


==> figures/loss_noise_1p.dat <==
iteration,mean,std
0,6.816137837178933,6.816137837178933
1,6.348744803748632,6.348744803748632
2,5.866386646952859,5.866386646952859
3,5.3713469293585625,5.3713469293585625
4,4.861933911272251,4.861933911272251
5,4.330007516610929,4.330007516610929
6,3.808400913231082,3.808400913231082
7,3.244247667238338,3.244247667238338
8,2.386012339144505,2.386012339144505
9,1.689213958087042,1.689213958087042
10,1.1692489389112746,1.1692489389112746
11,0.19947326143994892,0.19947326143994892
12,0.88286535539778,0.88286535539778
13,1.1832895323016255,1.1832895323016255
14,0.27824454294563006,0.27824454294563006
15,0.8284528362625907,0.8284528362625907
16,0.605490296588732,0.605490296588732
17,1.527296816665986,1.527296816665986
18,1.6874214881715368,1.6874214881715368
19,1.2449351639972757,1.2449351639972757
20,1.579465149164214,1.579465149164214
21,2.0442727731858543,2.0442727731858543
22,2.388935064938911,2.388935064938911
23,1.9564835288041258,1.9564835288041258
24,1.977313062290209,1.977313062290209
25,1.7391787289346952,1.7391787289346952
26,2.297046920811044,2.297046920811044
27,1.6926245128874473,1.6926245128874473
28,2.3660876461094134,2.3660876461094134
29,2.7268460999896638,2.7268460999896638
30,2.257657866665269,2.257657866665269
31,2.614377017475412,2.614377017475412
32,2.8535217995634845,2.8535217995634845
33,2.807708921448795,2.807708921448795
34,2.9809527806520064,2.9809527806520064
35,2.607420398999827,2.607420398999827
36,2.8900547294288863,2.8900547294288863
37,2.9592262220906638,2.9592262220906638
38,3.0204771568714652,3.0204771568714652
39,3.2396022896089893,3.2396022896089893
40,3.363796512710926,3.363796512710926
41,3.143347731646922,3.143347731646922
42,3.184318963657586,3.184318963657586
43,2.621173545003347,2.621173545003347
44,3.3601058283786993,3.3601058283786993
45,3.145606373188892,3.145606373188892
46,3.236487209497471,3.236487209497471
47,3.0998172544430145,3.0998172544430145
48,3.278845902487359,3.278845902487359
49,3.227919031711348,3.227919031711348
50,2.6986613066954357,2.6986613066954357
51,3.68895134978321,3.68895134978321
52,3.0830890999040803,3.0830890999040803
53,3.329681603889977,3.329681603889977
54,3.078145877614554,3.078145877614554
55,3.0443042188152534,3.0443042188152534
56,3.457874547604358,3.457874547604358
57,3.5605153160109406,3.5605153160109406
58,3.0149753863964395,3.0149753863964395
59,3.453134537682406,3.453134537682406
60,2.9029552223535715,2.9029552223535715
61,3.4601900617078734,3.4601900617078734
62,3.4110714732166834,3.4110714732166834
63,2.4936609982030578,2.4936609982030578
64,3.524431224232258,3.524431224232258
65,3.8448897513086426,3.8448897513086426
66,3.3586864611702634,3.3586864611702634
67,3.1058786215365357,3.1058786215365357
68,3.754067131440249,3.754067131440249
69,3.1203148870713076,3.1203148870713076
70,3.960277293369379,3.960277293369379
71,2.841236676573739,2.841236676573739
72,3.2003957936108725,3.2003957936108725
73,2.968237198919172,2.968237198919172
74,3.2871223524366466,3.2871223524366466
75,3.255731252919779,3.255731252919779
76,3.6909554756715193,3.6909554756715193
77,3.297591729155746,3.297591729155746
78,3.5014364032748544,3.5014364032748544
79,3.3536247897494036,3.3536247897494036
80,3.031165381795597,3.031165381795597
81,3.4423998806249845,3.4423998806249845
82,3.482625262213938,3.482625262213938
83,3.971426913228118,3.971426913228118
84,3.2520952579653586,3.2520952579653586
85,3.84185449889336,3.84185449889336
86,3.7811515799640514,3.7811515799640514
87,3.41820068073303,3.41820068073303
88,3.2039287542773214,3.2039287542773214
89,3.8117591000527837,3.8117591000527837
90,3.57372514360013,3.57372514360013
91,3.8595818282302043,3.8595818282302043
92,3.7643342060292047,3.7643342060292047
93,3.5743550155575656,3.5743550155575656
94,3.6751652587524246,3.6751652587524246
95,3.355957510414332,3.355957510414332
96,3.749088403666976,3.749088403666976
97,3.483880359741667,3.483880359741667
98,4.048379571750466,4.048379571750466
99,3.835452026719774,3.835452026719774
100,3.9406933118884826,3.9406933118884826
101,3.951960290705004,3.951960290705004
102,4.350770254692808,4.350770254692808
103,3.692111613862541,3.692111613862541
104,3.4682986923597743,3.4682986923597743
105,4.10684381124008,4.10684381124008
106,3.566755661376693,3.566755661376693
107,4.088185937001123,4.088185937001123
108,4.36459176911811,4.36459176911811
109,3.513790493359699,3.513790493359699
110,3.8852201810884512,3.8852201810884512
111,3.860863383492317,3.860863383492317
112,3.6841129512485393,3.6841129512485393
113,3.602945014342398,3.602945014342398
114,4.187255116331279,4.187255116331279
115,4.024657850667323,4.024657850667323
116,3.6597124673318295,3.6597124673318295
117,3.6206986287949645,3.6206986287949645
118,3.564929432816578,3.564929432816578
119,3.949062132669691,3.949062132669691
120,3.953099206866328,3.953099206866328
121,3.7259259543850924,3.7259259543850924
122,4.0079860538660235,4.0079860538660235
123,3.9335852525261608,3.9335852525261608
124,4.1214934959260985,4.1214934959260985
125,4.099565575004142,4.099565575004142
126,3.562476741158676,3.562476741158676
127,3.5009608053654944,3.5009608053654944
128,4.2564328373891875,4.2564328373891875
129,4.208890366075026,4.208890366075026
130,3.536032568376862,3.536032568376862
131,3.647959019217933,3.647959019217933
132,3.6609622108144344,3.6609622108144344
133,4.06749830192861,4.06749830192861
134,3.610051294560262,3.610051294560262
135,3.7873718211921545,3.7873718211921545
136,3.3512741876612955,3.3512741876612955
137,3.876673767673257,3.876673767673257
138,3.5375361948696065,3.5375361948696065
139,3.578995313823159,3.578995313823159
140,3.6841609693440036,3.6841609693440036
141,3.5354222024351465,3.5354222024351465
142,3.532931426934661,3.532931426934661
143,4.019607851142564,4.019607851142564
144,3.68222759909192,3.68222759909192
145,4.140464261739506,4.140464261739506
146,4.005800855015492,4.005800855015492
147,3.9056018618624733,3.9056018618624733
148,3.6518224981748797,3.6518224981748797
149,3.958800519503133,3.958800519503133
150,3.2889064899864713,3.2889064899864713
151,3.022117374039155,3.022117374039155
152,3.913647662341197,3.913647662341197
153,3.6103894308925546,3.6103894308925546
154,3.1321667202543697,3.1321667202543697
155,2.989665419422372,2.989665419422372
156,3.63991364988055,3.63991364988055
157,3.6129641649808315,3.6129641649808315
158,3.7025399140489164,3.7025399140489164
159,3.5298535028062203,3.5298535028062203
160,3.656639039391337,3.656639039391337
161,3.710558686137822,3.710558686137822
162,3.880032350800625,3.880032350800625
163,3.5056193751847373,3.5056193751847373
164,3.6345923124457227,3.6345923124457227
165,2.9852836826889497,2.9852836826889497
166,3.5655340116370984,3.5655340116370984
167,3.8999503312351833,3.8999503312351833
168,2.9295383292169195,2.9295383292169195
169,3.593340299509503,3.593340299509503
170,3.491103871437509,3.491103871437509
171,3.3744178791059043,3.3744178791059043
172,3.259142285908939,3.259142285908939
173,3.7833443224246333,3.7833443224246333
174,3.599487657535965,3.599487657535965
175,4.000674157720759,4.000674157720759
176,3.3807558107081324,3.3807558107081324
177,3.488449700023194,3.488449700023194
178,3.694066892551025,3.694066892551025
179,3.6242171792680615,3.6242171792680615
180,3.498615265162493,3.498615265162493
181,3.9002180336935117,3.9002180336935117
182,3.5612880716768287,3.5612880716768287
183,3.1889926391583163,3.1889926391583163
184,3.7194247067432955,3.7194247067432955
185,3.7991918291946183,3.7991918291946183
186,3.8451042166623517,3.8451042166623517
187,3.819965275282653,3.819965275282653
188,4.167214346783324,4.167214346783324
189,3.858687377805723,3.858687377805723
190,3.9614480410055375,3.9614480410055375
191,3.905324274662028,3.905324274662028
192,3.519393598830601,3.519393598830601
193,3.5415721369861415,3.5415721369861415
194,3.411953699248117,3.411953699248117
195,4.07803950745047,4.07803950745047
196,2.9838587771794045,2.9838587771794045
197,4.172182880978594,4.172182880978594
198,3.615393147486107,3.615393147486107
199,3.8031929816415824,3.8031929816415824
200,3.5692806614129453,3.5692806614129453
201,3.867464938766808,3.867464938766808
202,3.1240488864893634,3.1240488864893634
203,3.3497657854501584,3.3497657854501584
204,3.5859520675609375,3.5859520675609375
205,3.805400595258641,3.805400595258641
206,3.7909178070276317,3.7909178070276317
207,4.193323215077886,4.193323215077886
208,3.719987127087558,3.719987127087558
209,3.3449354943362812,3.3449354943362812
210,3.709586704005653,3.709586704005653
211,3.955884061995765,3.955884061995765
212,3.47023509978107,3.47023509978107
213,3.4502569077283893,3.4502569077283893
214,4.024981937346209,4.024981937346209
215,3.8940679559444833,3.8940679559444833
216,3.367810932932169,3.367810932932169
217,3.8168601220098486,3.8168601220098486
218,3.611211322474822,3.611211322474822
219,3.7305963815102205,3.7305963815102205
220,3.739138513311654,3.739138513311654
221,3.473616243656412,3.473616243656412
222,4.087207942864515,4.087207942864515
223,3.674421067170378,3.674421067170378
224,3.830134441965111,3.830134441965111
225,3.3974695918111997,3.3974695918111997
226,3.9152988689612562,3.9152988689612562
227,3.380906483405495,3.380906483405495
228,3.562226109681419,3.562226109681419
229,3.6279502009770694,3.6279502009770694
230,4.033294235806542,4.033294235806542
231,3.8199221432654547,3.8199221432654547
232,3.560446455006202,3.560446455006202
233,4.014440944318948,4.014440944318948
234,3.6072615049992094,3.6072615049992094
235,3.6778316341887227,3.6778316341887227
236,3.9524954270546475,3.9524954270546475
237,3.719732352949158,3.719732352949158
238,3.722302237939233,3.722302237939233
239,3.536699730964782,3.536699730964782
240,3.4605656820897712,3.4605656820897712
241,4.096986064728761,4.096986064728761
242,3.1577798753416113,3.1577798753416113
243,3.6282252553618832,3.6282252553618832
244,3.6246969294315643,3.6246969294315643
245,3.6527021004172893,3.6527021004172893
246,3.8128571863467307,3.8128571863467307
247,3.5852960150344235,3.5852960150344235
248,3.942710435711101,3.942710435711101
249,4.0819927330856265,4.0819927330856265
250,4.172084612040003,4.172084612040003
251,4.055448286980214,4.055448286980214
252,3.849614633674895,3.849614633674895
253,3.2707993902098473,3.2707993902098473
254,4.051433509092453,4.051433509092453
255,3.917109389235549,3.917109389235549
256,3.803224506915812,3.803224506915812
257,3.741524097361337,3.741524097361337
258,3.6777467225493727,3.6777467225493727
259,2.924309387894129,2.924309387894129
260,3.6904268695425366,3.6904268695425366
261,3.5451961486797012,3.5451961486797012
262,3.5537573210351074,3.5537573210351074
263,3.3700773980555403,3.3700773980555403
264,4.055285811486376,4.055285811486376
265,3.784557833824254,3.784557833824254
266,3.680962985261109,3.680962985261109
267,4.055897651446648,4.055897651446648
268,3.407098824865388,3.407098824865388
269,3.8432090795197498,3.8432090795197498
270,3.404194259224638,3.404194259224638
271,4.00495681178821,4.00495681178821
272,4.04899112188564,4.04899112188564
273,3.675029335565431,3.675029335565431
274,3.722484031101681,3.722484031101681
275,3.570775841419951,3.570775841419951
276,3.814984880735112,3.814984880735112
277,3.722723620075287,3.722723620075287
278,3.68885521174868,3.68885521174868
279,4.080479177312674,4.080479177312674
280,4.21682969332527,4.21682969332527
281,4.1467464502686,4.1467464502686
282,3.7086868483013755,3.7086868483013755
283,4.059479440420341,4.059479440420341
284,3.994323376787688,3.994323376787688
285,3.0450841349562903,3.0450841349562903
286,3.9582708366830106,3.9582708366830106
287,3.4928714510510925,3.4928714510510925
288,4.345162329783627,4.345162329783627
289,3.8354284426193805,3.8354284426193805
290,3.6302004361202926,3.6302004361202926
291,3.537340548477452,3.537340548477452
292,3.5757749813754094,3.5757749813754094
293,3.41835847995184,3.41835847995184
294,3.234197429870042,3.234197429870042
295,3.584714029240498,3.584714029240498
296,4.277989010403894,4.277989010403894
297,3.3534689126593147,3.3534689126593147
298,3.7079759191695723,3.7079759191695723
299,3.764938384440961,3.764938384440961
300,3.693672056163491,3.693672056163491
301,3.847915755835398,3.847915755835398
302,3.5032669512393686,3.5032669512393686
303,3.8855898064668293,3.8855898064668293
304,3.385404979675832,3.385404979675832
305,3.688632089723768,3.688632089723768
306,3.112625509648218,3.112625509648218
307,3.6760908274918482,3.6760908274918482
308,3.8677904875050415,3.8677904875050415
309,3.8477707995763226,3.8477707995763226
310,3.437341433733622,3.437341433733622
311,3.8327711110192983,3.8327711110192983
312,3.5319403587661333,3.5319403587661333
313,3.9196243457142246,3.9196243457142246
314,3.7659378358036606,3.7659378358036606
315,4.254411898078183,4.254411898078183
316,4.114010121347488,4.114010121347488
317,3.38593815124824,3.38593815124824
318,3.3308491493920718,3.3308491493920718
319,3.5306578121195615,3.5306578121195615
320,3.590705672636334,3.590705672636334
321,3.943532098532678,3.943532098532678
322,4.047357966592737,4.047357966592737
323,3.1486608930573716,3.1486608930573716
324,3.6835459931741314,3.6835459931741314
325,3.7956085818244243,3.7956085818244243
326,3.3911074698455312,3.3911074698455312
327,3.775426308441925,3.775426308441925
328,3.580114000828179,3.580114000828179
329,3.1525519775853312,3.1525519775853312
330,4.167038609459946,4.167038609459946
331,3.8715569196625212,3.8715569196625212
332,3.888739597104678,3.888739597104678
333,3.4302967708375336,3.4302967708375336
334,3.3527080743567903,3.3527080743567903
335,3.492186468099593,3.492186468099593
336,3.376399692491973,3.376399692491973
337,2.8688540111083314,2.8688540111083314
338,3.7064201308607534,3.7064201308607534
339,3.574651562523095,3.574651562523095
340,3.163973255200578,3.163973255200578
341,3.675868631066495,3.675868631066495
342,3.86581830575051,3.86581830575051
343,3.16961415602278,3.16961415602278
344,3.1366233788752123,3.1366233788752123
345,3.8063920663619992,3.8063920663619992
346,3.261592090670847,3.261592090670847
347,3.318183242164103,3.318183242164103
348,3.655426131212968,3.655426131212968
349,3.5831354994276463,3.5831354994276463
350,3.303963604233833,3.303963604233833
351,3.9136831740023657,3.9136831740023657
352,3.543320937971735,3.543320937971735
353,3.3102975356627304,3.3102975356627304
354,3.3374116547417625,3.3374116547417625
355,3.7903037810630384,3.7903037810630384
356,3.7742301772680076,3.7742301772680076
357,3.5833061714639207,3.5833061714639207
358,4.059522303138886,4.059522303138886
359,3.766472098512698,3.766472098512698
360,3.215462911552118,3.215462911552118
361,3.5565023345437696,3.5565023345437696
362,4.001295908174876,4.001295908174876
363,3.3750331201045913,3.3750331201045913
364,3.6569859233057738,3.6569859233057738
365,3.4595198107574614,3.4595198107574614
366,3.242959553712234,3.242959553712234
367,2.8513440822802028,2.8513440822802028
368,3.6360212819208524,3.6360212819208524
369,3.14982772787278,3.14982772787278
370,3.282468887201573,3.282468887201573
371,3.2688356262274025,3.2688356262274025
372,3.4657640336451436,3.4657640336451436
373,3.19918280753689,3.19918280753689
374,3.2045370109099203,3.2045370109099203
375,3.400349609872407,3.400349609872407
376,3.3536271294493356,3.3536271294493356
377,3.018222851187783,3.018222851187783
378,3.4049908585696445,3.4049908585696445
379,3.2273825101960374,3.2273825101960374
380,3.7525011601836753,3.7525011601836753
381,3.643842639179312,3.643842639179312
382,3.178039957940214,3.178039957940214
383,3.701172292777313,3.701172292777313
384,3.4994928269748544,3.4994928269748544
385,3.577165154363475,3.577165154363475
386,3.7065100746853883,3.7065100746853883
387,3.4691266366468296,3.4691266366468296
388,3.0583160292832825,3.0583160292832825
389,3.369761707871387,3.369761707871387
390,3.0145807016287973,3.0145807016287973
391,3.7101101295506775,3.7101101295506775
392,3.255802237059993,3.255802237059993
393,3.3184047912562264,3.3184047912562264
394,3.513196887100603,3.513196887100603
395,3.0151481019358255,3.0151481019358255
396,3.2760321062536577,3.2760321062536577
397,3.4643295959516838,3.4643295959516838
398,3.6137914866178384,3.6137914866178384
399,3.7096563669963003,3.7096563669963003
400,3.600528916032868,3.600528916032868
401,3.297735994711383,3.297735994711383
402,3.542345114981637,3.542345114981637
403,3.4477427989012797,3.4477427989012797
404,3.1436239513736486,3.1436239513736486
405,3.140939408411727,3.140939408411727
406,3.00569172885613,3.00569172885613
407,3.438463409077991,3.438463409077991
408,3.4705323553730913,3.4705323553730913
409,3.2392060165092134,3.2392060165092134
410,3.645332445642515,3.645332445642515
411,3.2662151235649572,3.2662151235649572
412,3.8417046169201425,3.8417046169201425
413,3.667564812606738,3.667564812606738
414,3.183850924339308,3.183850924339308
415,3.7531821001361347,3.7531821001361347
416,3.3657244587260204,3.3657244587260204
417,3.744081590411055,3.744081590411055
418,3.447604317869422,3.447604317869422
419,3.738667258470774,3.738667258470774
420,3.4068252094094267,3.4068252094094267
421,3.407995942527904,3.407995942527904
422,3.3320212339697197,3.3320212339697197
423,3.4813874881454394,3.4813874881454394
424,3.122517333500483,3.122517333500483
425,2.9599530558314058,2.9599530558314058
426,3.4818245502709733,3.4818245502709733
427,3.844354574284943,3.844354574284943
428,3.5302651839323107,3.5302651839323107
429,3.243665447546541,3.243665447546541
430,3.2876518081001502,3.2876518081001502
431,3.074685191976101,3.074685191976101
432,3.474019354584735,3.474019354584735
433,3.6171674325022996,3.6171674325022996
434,2.9725099884521313,2.9725099884521313
435,2.9857200134499307,2.9857200134499307
436,3.232491993707374,3.232491993707374
437,3.4514478895972043,3.4514478895972043
438,3.66050085702128,3.66050085702128
439,2.845229451658759,2.845229451658759
440,3.7058252241998115,3.7058252241998115
441,3.680402598433783,3.680402598433783
442,3.5353716924368985,3.5353716924368985
443,3.064892451909777,3.064892451909777
444,4.069407781561886,4.069407781561886
445,3.1005898199054367,3.1005898199054367
446,3.3082289788101304,3.3082289788101304
447,3.896998814794921,3.896998814794921
448,3.3295232883539727,3.3295232883539727
449,3.145392826120111,3.145392826120111
450,3.416244494249838,3.416244494249838
451,3.1950929691359984,3.1950929691359984
452,3.7808070370328086,3.7808070370328086
453,3.259062100823746,3.259062100823746
454,3.441319429460508,3.441319429460508
455,3.470071579132896,3.470071579132896
456,2.9412534467304763,2.9412534467304763
457,3.1212107925115826,3.1212107925115826
458,3.2975166997916743,3.2975166997916743
459,3.612940324255681,3.612940324255681
460,3.3440493863588028,3.3440493863588028
461,3.4606065967251096,3.4606065967251096
462,3.275854128295535,3.275854128295535
463,3.3371816933165332,3.3371816933165332
464,3.3239728124088304,3.3239728124088304
465,3.1376041343164918,3.1376041343164918
466,4.338700578996881,4.338700578996881
467,3.4097049543172435,3.4097049543172435
468,3.5010871305972575,3.5010871305972575
469,3.3875944365153985,3.3875944365153985
470,3.635895805814261,3.635895805814261
471,2.955563707550267,2.955563707550267
472,3.5945198662535036,3.5945198662535036
473,3.4929760666445593,3.4929760666445593
474,3.1889840805859957,3.1889840805859957
475,3.094516743968971,3.094516743968971
476,3.1070817714536685,3.1070817714536685
477,3.5564733749959574,3.5564733749959574
478,3.852363158841661,3.852363158841661
479,3.6249337260341754,3.6249337260341754
480,3.410773805440452,3.410773805440452
481,3.5834467624257673,3.5834467624257673
482,3.1608560589738017,3.1608560589738017
483,3.1703077487761373,3.1703077487761373
484,3.3523160841751847,3.3523160841751847
485,3.621254634107119,3.621254634107119
486,2.8791479587400977,2.8791479587400977
487,3.6802274267606863,3.6802274267606863
488,2.736959994121359,2.736959994121359
489,3.4193465441038677,3.4193465441038677
490,3.4774559795338105,3.4774559795338105
491,3.552015416954227,3.552015416954227
492,2.3182395666800453,2.3182395666800453
493,3.296204012112449,3.296204012112449
494,2.8896206427273694,2.8896206427273694
495,3.550051835129165,3.550051835129165
496,3.3650511677760817,3.3650511677760817
497,3.439910987229329,3.439910987229329
498,3.2077542839054076,3.2077542839054076
499,3.2021309372639304,3.2021309372639304
500,2.8072103352823605,2.8072103352823605
501,3.549327382710017,3.549327382710017
502,2.8977198280932828,2.8977198280932828
503,3.3044394299081374,3.3044394299081374
504,2.4543608294893637,2.4543608294893637
505,3.6840752148307665,3.6840752148307665
506,3.449996750905839,3.449996750905839
507,3.161375771785666,3.161375771785666
508,3.6352070194455517,3.6352070194455517
509,3.24280924570945,3.24280924570945
510,3.5100039188655945,3.5100039188655945
511,2.9280478368512557,2.9280478368512557
512,3.2212705080888213,3.2212705080888213
513,3.183925263982452,3.183925263982452
514,2.9007205966599106,2.9007205966599106
515,3.505779773356454,3.505779773356454
516,2.9022534875387063,2.9022534875387063
517,2.9536272789105835,2.9536272789105835
518,3.484150100641323,3.484150100641323
519,2.9523189628547537,2.9523189628547537
520,3.371567109673234,3.371567109673234
521,3.482042854472504,3.482042854472504
522,2.999346647536237,2.999346647536237
523,3.38810424035115,3.38810424035115
524,3.41071831491776,3.41071831491776
525,3.2463843049223544,3.2463843049223544
526,3.5324458938982146,3.5324458938982146
527,3.139289202867325,3.139289202867325
528,3.351713743241053,3.351713743241053
529,3.730384497126534,3.730384497126534
530,3.186442359256116,3.186442359256116
531,3.716960889771666,3.716960889771666
532,3.2946754003027325,3.2946754003027325
533,3.117134002698447,3.117134002698447
534,3.3788194738513524,3.3788194738513524
535,3.015977297279682,3.015977297279682
536,3.608437003773401,3.608437003773401
537,3.405138189107478,3.405138189107478
538,3.2324465407221528,3.2324465407221528
539,3.368787095757863,3.368787095757863
540,3.179457191114819,3.179457191114819
541,2.8175472713220757,2.8175472713220757
542,3.2380426623433958,3.2380426623433958
543,3.706314551193379,3.706314551193379
544,3.1311955952226525,3.1311955952226525
545,3.198376604723162,3.198376604723162
546,3.3801428928941424,3.3801428928941424
547,2.796535236409054,2.796535236409054
548,3.3142326844649306,3.3142326844649306
549,3.318369462488995,3.318369462488995
550,3.3186293294878415,3.3186293294878415
551,3.4185820160525755,3.4185820160525755
552,3.245013415469275,3.245013415469275
553,3.030723590665337,3.030723590665337
554,3.542777430644046,3.542777430644046
555,3.1356533522159866,3.1356533522159866
556,2.824368462879201,2.824368462879201
557,3.391203284835911,3.391203284835911
558,3.425410942017406,3.425410942017406
559,3.084835737254138,3.084835737254138
560,3.5577798709243624,3.5577798709243624
561,3.275421146981783,3.275421146981783
562,3.635058292921909,3.635058292921909
563,2.858447882566873,2.858447882566873
564,2.8978634244241754,2.8978634244241754
565,3.5384925788282056,3.5384925788282056
566,3.574821620572077,3.574821620572077
567,2.950967791796665,2.950967791796665
568,2.9434829808648835,2.9434829808648835
569,3.031696372500994,3.031696372500994
570,3.0245244984067714,3.0245244984067714
571,3.3587093070654634,3.3587093070654634
572,2.9434376908698763,2.9434376908698763
573,2.908537229977914,2.908537229977914
574,3.2543828985558436,3.2543828985558436
575,2.813501922167246,2.813501922167246
576,3.044796888001723,3.044796888001723
577,3.5269065617454363,3.5269065617454363
578,3.414475076343412,3.414475076343412
579,3.104758143743875,3.104758143743875
580,3.0778790110780885,3.0778790110780885
581,3.73903714144698,3.73903714144698
582,3.18507548489249,3.18507548489249
583,3.073013422086985,3.073013422086985
584,3.1289980882076893,3.1289980882076893
585,3.0272800019733253,3.0272800019733253
586,3.586178979375693,3.586178979375693
587,3.4118850811309933,3.4118850811309933
588,3.302726827261148,3.302726827261148
589,3.2237202979890434,3.2237202979890434
590,3.8256553840478773,3.8256553840478773
591,3.203783915425177,3.203783915425177
592,3.18325770020326,3.18325770020326
593,3.1252518375053735,3.1252518375053735
594,3.0460515062795763,3.0460515062795763
595,3.002567832650539,3.002567832650539
596,3.208616897164346,3.208616897164346
597,2.6587809969325993,2.6587809969325993
598,3.605806242249232,3.605806242249232
599,3.005811685855284,3.005811685855284
600,3.3210990126335003,3.3210990126335003
601,3.7642261000604895,3.7642261000604895
602,3.5733716377039833,3.5733716377039833
603,3.195337831896907,3.195337831896907
604,3.396172309996531,3.396172309996531
605,3.4718048345226227,3.4718048345226227
606,3.491177469436999,3.491177469436999
607,3.2130472009046436,3.2130472009046436
608,3.0890378126865876,3.0890378126865876
609,3.513142652299574,3.513142652299574
610,3.118988543341979,3.118988543341979
611,2.9926959517631304,2.9926959517631304
612,3.180580978693107,3.180580978693107
613,3.1252162395126573,3.1252162395126573
614,2.9082906388065792,2.9082906388065792
615,3.296549248251501,3.296549248251501
616,3.2577909214393515,3.2577909214393515
617,3.10321018049439,3.10321018049439
618,3.158516939507878,3.158516939507878
619,3.0153474618822456,3.0153474618822456
620,2.9271381406233887,2.9271381406233887
621,3.022383795011861,3.022383795011861
622,2.840723825117014,2.840723825117014
623,3.0240774828174826,3.0240774828174826
624,3.1797318190817685,3.1797318190817685
625,2.564211596129796,2.564211596129796
626,3.3722847136726397,3.3722847136726397
627,3.1310535113829383,3.1310535113829383
628,3.3558522435660683,3.3558522435660683
629,3.314474143458786,3.314474143458786
630,3.406830045418736,3.406830045418736
631,2.8088906549965906,2.8088906549965906
632,3.3487785525619995,3.3487785525619995
633,3.4384773438840677,3.4384773438840677
634,2.7003081731459146,2.7003081731459146
635,3.344910780172104,3.344910780172104
636,3.415579570450907,3.415579570450907
637,3.557056147057186,3.557056147057186
638,2.594954464952487,2.594954464952487
639,3.2574193745618527,3.2574193745618527
640,3.520937666241587,3.520937666241587
641,2.6203912122179474,2.6203912122179474
642,3.115623627397326,3.115623627397326
643,3.1789084875377025,3.1789084875377025
644,3.8831969233856576,3.8831969233856576
645,3.007317234992396,3.007317234992396
646,3.027967197989643,3.027967197989643
647,3.3100278661170273,3.3100278661170273
648,2.914325221801083,2.914325221801083
649,3.0415668381944228,3.0415668381944228
650,3.148429881042107,3.148429881042107
651,3.267152952871267,3.267152952871267
652,2.8772525814936905,2.8772525814936905
653,2.9303580794383355,2.9303580794383355
654,2.841226355272886,2.841226355272886
655,3.1669699347875326,3.1669699347875326
656,3.0874872551228605,3.0874872551228605
657,3.3773052381001047,3.3773052381001047
658,2.7714784179792407,2.7714784179792407
659,3.0555339939811783,3.0555339939811783
660,2.541778090671861,2.541778090671861
661,3.2534303586449727,3.2534303586449727
662,3.3022240371610057,3.3022240371610057
663,2.6841693951816112,2.6841693951816112
664,2.731079640407899,2.731079640407899
665,3.3420422961752387,3.3420422961752387
666,3.372778989816926,3.372778989816926
667,3.082063134450712,3.082063134450712
668,2.9580801041907625,2.9580801041907625
669,2.99798381537566,2.99798381537566
670,3.1323050566003223,3.1323050566003223
671,2.2975903349117566,2.2975903349117566
672,2.8693182529630143,2.8693182529630143
673,2.696748934020233,2.696748934020233
674,2.831694756621543,2.831694756621543
675,2.6687708230685665,2.6687708230685665
676,2.4709674740518737,2.4709674740518737
677,2.9718116150088787,2.9718116150088787
678,3.1078646753970305,3.1078646753970305
679,3.3026989221229206,3.3026989221229206
680,2.701081834420641,2.701081834420641
681,2.8769509066068806,2.8769509066068806
682,3.0980326695771674,3.0980326695771674
683,2.9219302872050674,2.9219302872050674
684,2.812846673534624,2.812846673534624
685,2.479836285459468,2.479836285459468
686,2.417192334926564,2.417192334926564
687,2.6595650080767457,2.6595650080767457
688,2.5948386130244283,2.5948386130244283
689,2.88828400029287,2.88828400029287
690,2.682335988552943,2.682335988552943
691,2.8156005510207427,2.8156005510207427
692,2.775870982437881,2.775870982437881
693,3.2537999228328403,3.2537999228328403
694,2.9049956745433123,2.9049956745433123
695,2.616135709863247,2.616135709863247
696,2.7873860971419457,2.7873860971419457
697,2.791354134488062,2.791354134488062
698,2.821774449088287,2.821774449088287
699,2.4923174935205323,2.4923174935205323
700,3.0909401119356015,3.0909401119356015
701,3.078320397885493,3.078320397885493
702,2.7526213601491207,2.7526213601491207
703,2.922917022200277,2.922917022200277
704,2.8970075605854277,2.8970075605854277
705,1.7515362315118101,1.7515362315118101
706,2.561432309345472,2.561432309345472
707,2.911271969035062,2.911271969035062
708,2.214395888911525,2.214395888911525
709,3.131692989593731,3.131692989593731
710,2.5372369366283123,2.5372369366283123
711,2.7210933856589827,2.7210933856589827
712,2.490961061814925,2.490961061814925
713,2.6985404236374784,2.6985404236374784
714,2.905620891803251,2.905620891803251
715,2.6473259334953747,2.6473259334953747
716,2.777308880294362,2.777308880294362
717,3.0020688246896037,3.0020688246896037
718,2.953572873060442,2.953572873060442
719,3.2805261622472712,3.2805261622472712
720,3.1103188098202112,3.1103188098202112
721,2.6590687581630634,2.6590687581630634
722,2.3249382967576167,2.3249382967576167
723,3.0325982916968144,3.0325982916968144
724,2.7408368525337634,2.7408368525337634
725,2.952659510554416,2.952659510554416
726,2.8892785778124983,2.8892785778124983
727,2.62336522871489,2.62336522871489
728,2.3156196601801216,2.3156196601801216
729,2.3481751692793686,2.3481751692793686
730,2.9910526451070663,2.9910526451070663
731,2.7332754482252604,2.7332754482252604
732,2.985627171955238,2.985627171955238
733,2.9950616818470728,2.9950616818470728
734,2.662156990779875,2.662156990779875
735,2.6465404390073592,2.6465404390073592
736,2.4634068398910562,2.4634068398910562
737,2.9560364950026217,2.9560364950026217
738,2.6516566638812176,2.6516566638812176
739,2.556631656402959,2.556631656402959
740,2.947521739071101,2.947521739071101
741,2.9475898429371608,2.9475898429371608
742,2.6885875018241,2.6885875018241
743,2.8105507649297277,2.8105507649297277
744,2.4023841307645175,2.4023841307645175
745,2.7643968096998357,2.7643968096998357
746,2.4987662255201517,2.4987662255201517
747,2.7740729557365813,2.7740729557365813
748,2.3680336532089106,2.3680336532089106
749,2.264053573721087,2.264053573721087
750,2.9858912360889223,2.9858912360889223
751,1.9806325701114467,1.9806325701114467
752,2.452744459200495,2.452744459200495
753,1.69160634748141,1.69160634748141
754,2.315070752534347,2.315070752534347
755,1.7691278596580529,1.7691278596580529
756,2.351727434425388,2.351727434425388
757,2.67013853929686,2.67013853929686
758,2.787375752090504,2.787375752090504
759,2.2562627032507745,2.2562627032507745
760,2.135844639736005,2.135844639736005
761,3.2103774434998495,3.2103774434998495
762,2.2362405261691785,2.2362405261691785
763,2.620424052621354,2.620424052621354
764,2.2145421818703745,2.2145421818703745
765,2.603925111568641,2.603925111568641
766,3.006694008047683,3.006694008047683
767,2.6648833456352077,2.6648833456352077
768,2.7914501446506046,2.7914501446506046
769,2.567127262622951,2.567127262622951
770,2.429969299483154,2.429969299483154
771,2.727382397298366,2.727382397298366
772,3.010850467399945,3.010850467399945
773,2.4087174729028504,2.4087174729028504
774,2.8159275672655273,2.8159275672655273
775,2.3184531260293273,2.3184531260293273
776,2.7585199122262036,2.7585199122262036
777,2.38544005160457,2.38544005160457
778,2.127336305996615,2.127336305996615
779,2.354148202662009,2.354148202662009
780,2.6314295903154856,2.6314295903154856
781,2.213659057856801,2.213659057856801
782,2.157293886716419,2.157293886716419
783,2.1990448248182877,2.1990448248182877
784,2.2777233543101367,2.2777233543101367
785,1.74559974004507,1.74559974004507
786,1.8577681667382735,1.8577681667382735
787,1.758642758808274,1.758642758808274
788,1.8619181951011243,1.8619181951011243
789,2.2708810121636183,2.2708810121636183
790,2.6566651873295757,2.6566651873295757
791,2.2906628268479103,2.2906628268479103
792,2.4239336122474517,2.4239336122474517
793,2.1533101838903748,2.1533101838903748
794,2.521326652198253,2.521326652198253
795,2.4725496684695885,2.4725496684695885
796,2.7618176955702056,2.7618176955702056
797,2.2858585142622987,2.2858585142622987
798,2.1504409405045033,2.1504409405045033
799,2.7736821922524184,2.7736821922524184
800,2.5562970863729944,2.5562970863729944
801,2.198056005164155,2.198056005164155
802,2.34561617753371,2.34561617753371
803,2.4947609397121875,2.4947609397121875
804,2.1276030901599072,2.1276030901599072
805,1.7939682222292819,1.7939682222292819
806,2.438805546934248,2.438805546934248
807,2.7070567814103423,2.7070567814103423
808,2.770085799345318,2.770085799345318
809,2.08687986479058,2.08687986479058
810,2.3079254498323105,2.3079254498323105
811,2.2032053185733242,2.2032053185733242
812,2.2901135984768617,2.2901135984768617
813,2.6878276107013823,2.6878276107013823
814,2.390048869721,2.390048869721
815,2.0846990362277014,2.0846990362277014
816,2.4429350076084737,2.4429350076084737
817,2.526580332517608,2.526580332517608
818,2.6574251924948658,2.6574251924948658
819,2.5061381308476585,2.5061381308476585
820,1.93839304837351,1.93839304837351
821,2.47171572959493,2.47171572959493
822,1.4986861018383897,1.4986861018383897
823,2.082981394367657,2.082981394367657
824,2.000778972607107,2.000778972607107
825,1.518665025503589,1.518665025503589
826,2.1846609346343175,2.1846609346343175
827,2.2457101492689455,2.2457101492689455
828,1.8475286507910567,1.8475286507910567
829,2.476523184222072,2.476523184222072
830,2.719791561912155,2.719791561912155
831,1.8305923034010894,1.8305923034010894
832,2.203712262776465,2.203712262776465
833,2.241371246023112,2.241371246023112
834,2.406562551902828,2.406562551902828
835,1.624748986066911,1.624748986066911
836,2.0245261060681665,2.0245261060681665
837,1.903613389122824,1.903613389122824
838,2.0556563468094398,2.0556563468094398
839,2.360861679890505,2.360861679890505
840,2.23564166286121,2.23564166286121
841,1.640040924669619,1.640040924669619
842,2.235805351828612,2.235805351828612
843,2.3482269822077844,2.3482269822077844
844,2.148351111660175,2.148351111660175
845,1.9117218456170668,1.9117218456170668
846,2.4836509305423635,2.4836509305423635
847,1.7167198335402278,1.7167198335402278
848,2.2851736388684203,2.2851736388684203
849,1.8054290735717549,1.8054290735717549
850,0.9024732652897165,0.9024732652897165
851,1.7769022139320438,1.7769022139320438
852,1.8695260747375984,1.8695260747375984
853,1.7899716851699106,1.7899716851699106
854,2.015183461215191,2.015183461215191
855,1.197560753614754,1.197560753614754
856,1.695552280822742,1.695552280822742
857,2.214642020428773,2.214642020428773
858,2.045842161645689,2.045842161645689
859,2.0879409403167175,2.0879409403167175
860,2.187099670916308,2.187099670916308
861,2.0731379294223853,2.0731379294223853
862,2.0420209878095967,2.0420209878095967
863,2.5014597938693703,2.5014597938693703
864,2.2568684633249756,2.2568684633249756
865,2.3266218448533262,2.3266218448533262
866,1.809414196039027,1.809414196039027
867,1.9692001097036005,1.9692001097036005
868,2.149921615398089,2.149921615398089
869,1.7710852283235163,1.7710852283235163
870,1.8385873751664503,1.8385873751664503
871,1.7985635312352577,1.7985635312352577
872,1.728814546403789,1.728814546403789
873,2.012232683325288,2.012232683325288
874,2.367988648463945,2.367988648463945
875,2.2814893968523124,2.2814893968523124
876,1.5675928909587586,1.5675928909587586
877,2.107884389591522,2.107884389591522
878,1.9195738814935126,1.9195738814935126
879,1.6632360331826996,1.6632360331826996
880,2.390223589916624,2.390223589916624
881,2.0937464273330213,2.0937464273330213
882,2.2022975796043416,2.2022975796043416
883,1.8436224041619935,1.8436224041619935
884,1.7328166863742507,1.7328166863742507
885,1.2989939873032486,1.2989939873032486
886,2.0064606815819106,2.0064606815819106
887,1.8843201899035378,1.8843201899035378
888,1.9510626581264054,1.9510626581264054
889,2.135481431619813,2.135481431619813
890,1.5362907099541332,1.5362907099541332
891,2.2557640424783054,2.2557640424783054
892,1.782048945564398,1.782048945564398
893,1.8851083786193383,1.8851083786193383
894,1.626085142520252,1.626085142520252
895,1.0645031240943497,1.0645031240943497
896,1.9687852709627538,1.9687852709627538
897,2.1052392756206744,2.1052392756206744
898,1.0837942959137974,1.0837942959137974
899,1.738997183798229,1.738997183798229
900,1.9681763112958182,1.9681763112958182
901,1.6163317220077684,1.6163317220077684
902,1.4616306851160679,1.4616306851160679
903,2.1793132311101524,2.1793132311101524
904,1.151842137050212,1.151842137050212
905,1.5778326311972233,1.5778326311972233
906,2.0219212800550475,2.0219212800550475
907,1.430363162175854,1.430363162175854
908,1.5486165854114433,1.5486165854114433
909,1.7757066269419755,1.7757066269419755
910,2.2074229382256148,2.2074229382256148
911,2.0753662947302804,2.0753662947302804
912,1.2443298428109395,1.2443298428109395
913,2.6802141291426476,2.6802141291426476
914,1.9537535284806706,1.9537535284806706
915,2.0257375204194417,2.0257375204194417
916,1.4321273520214959,1.4321273520214959
917,1.4242065572355673,1.4242065572355673
918,2.0982941386336647,2.0982941386336647
919,1.4621773103580658,1.4621773103580658
920,1.90088513642261,1.90088513642261
921,1.9004217239497163,1.9004217239497163
922,1.7139107073576079,1.7139107073576079
923,1.7191569757578429,1.7191569757578429
924,1.6908938590525247,1.6908938590525247
925,1.540887689533441,1.540887689533441
926,1.3882741417842386,1.3882741417842386
927,1.1096231764494362,1.1096231764494362
928,1.8108486094059109,1.8108486094059109
929,1.4408085823858874,1.4408085823858874
930,1.5095831902510002,1.5095831902510002
931,1.1500852673649407,1.1500852673649407
932,1.1719190858716837,1.1719190858716837
933,1.7381330141585816,1.7381330141585816
934,1.877167125839786,1.877167125839786
935,2.1809836115328856,2.1809836115328856
936,2.0350230166363854,2.0350230166363854
937,1.1509362039086437,1.1509362039086437
938,0.9616799881107785,0.9616799881107785
939,1.5223879469471169,1.5223879469471169
940,1.6777847556554233,1.6777847556554233
941,1.3805470511798388,1.3805470511798388
942,2.1909640170186035,2.1909640170186035
943,1.4097484305944215,1.4097484305944215
944,1.3149576861929575,1.3149576861929575
945,1.9706981844940987,1.9706981844940987
946,1.6134472422031323,1.6134472422031323
947,2.115218830766166,2.115218830766166
948,1.61169121416163,1.61169121416163
949,1.3250235284905543,1.3250235284905543
950,1.1811484167415776,1.1811484167415776
951,1.100917915574704,1.100917915574704
952,2.5214650546004034,2.5214650546004034
953,1.863006682048026,1.863006682048026
954,1.529079618761472,1.529079618761472
955,2.583645676550713,2.583645676550713
956,1.354072835316036,1.354072835316036
957,1.6685538172244287,1.6685538172244287
958,1.2002798983177083,1.2002798983177083
959,0.8618068136917187,0.8618068136917187
960,1.2358801027045632,1.2358801027045632
961,1.2592675784296945,1.2592675784296945
962,1.6645921422351215,1.6645921422351215
963,1.792031225768024,1.792031225768024
964,1.6460641685226642,1.6460641685226642
965,1.4882325981868407,1.4882325981868407
966,1.2866483044535937,1.2866483044535937
967,1.0771247526006786,1.0771247526006786
968,0.7731354897923148,0.7731354897923148
969,1.3493385225015693,1.3493385225015693
970,1.6307138976780378,1.6307138976780378
971,1.8940469313445343,1.8940469313445343
972,1.5557140272571406,1.5557140272571406
973,1.5347807376444613,1.5347807376444613
974,1.7857603589815554,1.7857603589815554
975,1.4288540360747968,1.4288540360747968
976,1.5625283658004891,1.5625283658004891
977,0.8152605804415052,0.8152605804415052
978,1.5207077490845125,1.5207077490845125
979,0.8792910978687972,0.8792910978687972
980,1.3066716464620192,1.3066716464620192
981,1.4329258472044486,1.4329258472044486
982,1.748890887797872,1.748890887797872
983,1.2618544226600072,1.2618544226600072
984,0.7017237903735892,0.7017237903735892
985,1.1269245581374807,1.1269245581374807
986,1.6303009391581293,1.6303009391581293
987,1.0905707007492191,1.0905707007492191
988,0.9293701797536391,0.9293701797536391
989,1.7595865853066173,1.7595865853066173
990,2.0966753903977247,2.0966753903977247
991,1.1283161873557987,1.1283161873557987
992,0.6565150450389093,0.6565150450389093
993,1.4286178810596852,1.4286178810596852
994,1.3508538257757288,1.3508538257757288
995,1.971539146424197,1.971539146424197
996,1.6172381721677709,1.6172381721677709
997,1.3207932121605435,1.3207932121605435
998,0.867083440759358,0.867083440759358
999,1.3626023781922296,1.3626023781922296
1000,1.6043244305067585,1.6043244305067585
1001,1.488319762147436,1.488319762147436
1002,1.5605548718194788,1.5605548718194788
1003,1.852922485928267,1.852922485928267
1004,1.6423555635637894,1.6423555635637894
1005,1.9734274524178899,1.9734274524178899
1006,1.3294160990247577,1.3294160990247577
1007,1.2896973820131767,1.2896973820131767
1008,1.2141730343159052,1.2141730343159052
1009,1.6606662806729184,1.6606662806729184
1010,1.9192537014300086,1.9192537014300086
1011,1.3794350340293737,1.3794350340293737
1012,1.8424839490813412,1.8424839490813412
1013,0.4118473431892698,0.4118473431892698
1014,1.443472975030548,1.443472975030548
1015,1.459215884759274,1.459215884759274
1016,1.167762144553571,1.167762144553571
1017,1.432901822333293,1.432901822333293
1018,1.166311501084407,1.166311501084407
1019,1.0268059399429907,1.0268059399429907
1020,1.342497916591871,1.342497916591871
1021,1.6313558911909802,1.6313558911909802
1022,1.2726395009453895,1.2726395009453895
1023,1.8472873004164412,1.8472873004164412
1024,1.1370173541131192,1.1370173541131192
1025,1.5964631373293738,1.5964631373293738
1026,1.187428370243504,1.187428370243504
1027,1.4793775263518922,1.4793775263518922
1028,1.122141809811705,1.122141809811705
1029,1.168636854054873,1.168636854054873
1030,1.1853792240739358,1.1853792240739358
1031,0.8681580417422284,0.8681580417422284
1032,0.9118989528661571,0.9118989528661571
1033,1.8313719410945273,1.8313719410945273
1034,1.5827888549431788,1.5827888549431788
1035,1.3867273356782897,1.3867273356782897
1036,1.187103128097658,1.187103128097658
1037,1.4689251613470986,1.4689251613470986
1038,1.463968546055591,1.463968546055591
1039,1.1417345850277283,1.1417345850277283
1040,1.9311942638586792,1.9311942638586792
1041,1.619419229395167,1.619419229395167
1042,1.6344470438523522,1.6344470438523522
1043,1.4093876174795534,1.4093876174795534
1044,1.5540646627454486,1.5540646627454486
1045,0.4644899404576146,0.4644899404576146
1046,1.3573633904041185,1.3573633904041185
1047,1.1977932701276,1.1977932701276
1048,0.9652249029038309,0.9652249029038309
1049,1.0905289882949802,1.0905289882949802
1050,1.0428760177433523,1.0428760177433523
1051,1.294624356501136,1.294624356501136
1052,1.6103891842021252,1.6103891842021252
1053,1.686188759825032,1.686188759825032
1054,0.8620674460994475,0.8620674460994475
1055,0.948570654712752,0.948570654712752
1056,1.347722699790119,1.347722699790119
1057,1.4899875699406295,1.4899875699406295
1058,1.0813522414381864,1.0813522414381864
1059,1.0661976224049112,1.0661976224049112
1060,1.427784221697627,1.427784221697627
1061,0.6549994630714393,0.6549994630714393
1062,0.8424442725282557,0.8424442725282557
1063,0.9439477700635446,0.9439477700635446
1064,1.0361338993318214,1.0361338993318214
1065,1.2427146526178618,1.2427146526178618
1066,1.305736325568157,1.305736325568157
1067,1.1971966871852167,1.1971966871852167
1068,1.7704082860474228,1.7704082860474228
1069,1.2494878273101901,1.2494878273101901
1070,1.1641062213198592,1.1641062213198592
1071,1.1187060077468556,1.1187060077468556
1072,1.150649206746995,1.150649206746995
1073,0.9633058654781754,0.9633058654781754
1074,1.2124972887645784,1.2124972887645784
1075,0.560792127085178,0.560792127085178
1076,1.4652460739717836,1.4652460739717836
1077,1.246904412880075,1.246904412880075
1078,1.1589506873595354,1.1589506873595354
1079,0.9739142899238373,0.9739142899238373
1080,1.0050776340987273,1.0050776340987273
1081,0.7469620384794565,0.7469620384794565
1082,1.837506426120354,1.837506426120354
1083,1.6154504071477478,1.6154504071477478
1084,0.8904381574274726,0.8904381574274726
1085,0.9315903844594353,0.9315903844594353
1086,1.1379009037931305,1.1379009037931305
1087,1.3650602095721402,1.3650602095721402
1088,1.4696955855814984,1.4696955855814984
1089,1.117027589145286,1.117027589145286
1090,1.1043705137009316,1.1043705137009316
1091,0.780704827113454,0.780704827113454
1092,1.1689032022149757,1.1689032022149757
1093,0.5571389415329024,0.5571389415329024
1094,1.131996125214966,1.131996125214966
1095,0.853806254005632,0.853806254005632
1096,1.210481576926008,1.210481576926008
1097,0.7985089521978556,0.7985089521978556
1098,1.5723809170929863,1.5723809170929863
1099,0.5310814822504354,0.5310814822504354
1100,0.799683686110698,0.799683686110698
1101,0.6189702761710106,0.6189702761710106
1102,1.1235204408143051,1.1235204408143051
1103,0.7805440134366788,0.7805440134366788
1104,0.5976481776315977,0.5976481776315977
1105,0.10849587520805244,0.10849587520805244
1106,0.918712097972623,0.918712097972623
1107,0.8201643542342089,0.8201643542342089
1108,0.7076767860924328,0.7076767860924328
1109,-0.2903161239930454,-0.2903161239930454
1110,0.47581837245555997,0.47581837245555997
1111,1.1343614474191714,1.1343614474191714
1112,0.8043100146537954,0.8043100146537954
1113,0.7129873883925396,0.7129873883925396
1114,1.2014201283016233,1.2014201283016233
1115,1.4074882272990843,1.4074882272990843
1116,0.7942293662018289,0.7942293662018289
1117,1.1441755046945823,1.1441755046945823
1118,1.3497824634085698,1.3497824634085698
1119,1.1929347981243716,1.1929347981243716
1120,0.751530768636004,0.751530768636004
1121,0.7778679453217663,0.7778679453217663
1122,0.8115230795928268,0.8115230795928268
1123,0.9908332507447051,0.9908332507447051
1124,0.7993678286905364,0.7993678286905364
1125,0.2644899648063096,0.2644899648063096
1126,0.41721162273101264,0.41721162273101264
1127,1.0673812689155053,1.0673812689155053
1128,0.8421526394366959,0.8421526394366959
1129,1.5130648972367697,1.5130648972367697
1130,1.3974923817910139,1.3974923817910139
1131,1.150195192969971,1.150195192969971
1132,0.9108750622722972,0.9108750622722972
1133,1.170731002964368,1.170731002964368
1134,0.7124594364989056,0.7124594364989056
1135,1.1124416946121607,1.1124416946121607
1136,1.0455743636141586,1.0455743636141586
1137,0.6751278629005268,0.6751278629005268
1138,1.1208973372598134,1.1208973372598134
1139,0.7439351817964507,0.7439351817964507
1140,0.7557942187993129,0.7557942187993129
1141,0.9400623967757322,0.9400623967757322
1142,0.7295781319041782,0.7295781319041782
1143,1.0506544443663957,1.0506544443663957
1144,0.5954681906466615,0.5954681906466615
1145,0.859651184591247,0.859651184591247
1146,0.9113557467808953,0.9113557467808953
1147,0.8373369662173329,0.8373369662173329
1148,1.3647300420224877,1.3647300420224877
1149,1.0303353466934098,1.0303353466934098
1150,0.6423859504827698,0.6423859504827698
1151,0.24695844688314827,0.24695844688314827
1152,0.9417937249962985,0.9417937249962985
1153,0.5625831031671047,0.5625831031671047
1154,0.2633736052356831,0.2633736052356831
1155,0.4190621167965357,0.4190621167965357
1156,1.1187542099900865,1.1187542099900865
1157,1.1872234427911539,1.1872234427911539
1158,1.0598742110038548,1.0598742110038548
1159,0.6293296972724413,0.6293296972724413
1160,1.4713036057148992,1.4713036057148992
1161,1.3131668640904923,1.3131668640904923
1162,1.1113261474993936,1.1113261474993936
1163,0.8958137569115031,0.8958137569115031
1164,0.4469507794102934,0.4469507794102934
1165,0.5329028240059405,0.5329028240059405
1166,0.8130541924757534,0.8130541924757534
1167,1.0658302377658366,1.0658302377658366
1168,0.9921116667863754,0.9921116667863754
1169,0.8457289768916526,0.8457289768916526
1170,0.7319284005617187,0.7319284005617187
1171,1.0139714654104035,1.0139714654104035
1172,1.1346395189022431,1.1346395189022431
1173,0.41419385916749796,0.41419385916749796
1174,0.8411276994308453,0.8411276994308453
1175,0.3587455454075603,0.3587455454075603
1176,0.7570792621223477,0.7570792621223477
1177,0.9076907098682457,0.9076907098682457
1178,0.23873437112880225,0.23873437112880225
1179,0.5214967085518594,0.5214967085518594
1180,1.1052199919062686,1.1052199919062686
1181,0.7954923097654123,0.7954923097654123
1182,1.4015783914882556,1.4015783914882556
1183,0.8781819885984973,0.8781819885984973
1184,0.5813727880625591,0.5813727880625591
1185,0.41754102209056554,0.41754102209056554
1186,0.6724025815018728,0.6724025815018728
1187,0.36617100775838163,0.36617100775838163
1188,1.284793471869597,1.284793471869597
1189,0.5108359580410743,0.5108359580410743
1190,0.6968188387930205,0.6968188387930205
1191,0.9307485447176187,0.9307485447176187
1192,-0.06965285440323063,-0.06965285440323063
1193,0.8026564690514553,0.8026564690514553
1194,0.6845844398340636,0.6845844398340636
1195,0.7729500659188332,0.7729500659188332
1196,0.6521326955023408,0.6521326955023408
1197,0.7611752177286057,0.7611752177286057
1198,0.34330419422256936,0.34330419422256936
1199,1.4903839050779493,1.4903839050779493
1200,0.7636552328097821,0.7636552328097821
1201,0.7921327068391456,0.7921327068391456
1202,0.8189304604727531,0.8189304604727531
1203,0.5942408471658278,0.5942408471658278
1204,0.44770055454843727,0.44770055454843727
1205,0.3930594814368948,0.3930594814368948
1206,0.5771215866242839,0.5771215866242839
1207,0.44868775787017673,0.44868775787017673
1208,0.3407830631043489,0.3407830631043489
1209,0.5271806719934319,0.5271806719934319
1210,0.5970458084803542,0.5970458084803542
1211,0.19609105831217163,0.19609105831217163
1212,0.6838850832921815,0.6838850832921815
1213,0.6928910774982987,0.6928910774982987
1214,0.3301510363526677,0.3301510363526677
1215,0.4211828633724889,0.4211828633724889
1216,0.48897382040098974,0.48897382040098974
1217,0.5680888502590412,0.5680888502590412
1218,1.270278514298459,1.270278514298459
1219,0.8912873724689483,0.8912873724689483
1220,0.1379887078307201,0.1379887078307201
1221,0.8512473646556625,0.8512473646556625
1222,1.1446245564176707,1.1446245564176707
1223,1.2353090604411985,1.2353090604411985
1224,0.41240492724454036,0.41240492724454036
1225,1.175168885194828,1.175168885194828
1226,1.0841952550298213,1.0841952550298213
1227,0.32762311495133817,0.32762311495133817
1228,0.4518665194748671,0.4518665194748671
1229,0.3421455941986299,0.3421455941986299
1230,0.9077712994979216,0.9077712994979216
1231,0.08488470949823751,0.08488470949823751
1232,1.3644137665100313,1.3644137665100313
1233,0.1704547486818857,0.1704547486818857
1234,0.6147279021103678,0.6147279021103678
1235,1.0187652928728408,1.0187652928728408
1236,0.8484404713477193,0.8484404713477193
1237,0.9705871704835036,0.9705871704835036
1238,-0.11918663431767858,-0.11918663431767858
1239,0.7113932038790982,0.7113932038790982
1240,1.5121248404876775,1.5121248404876775
1241,0.6676137851716273,0.6676137851716273
1242,0.7541893413421416,0.7541893413421416
1243,0.43553280935425254,0.43553280935425254
1244,-0.4040313971740305,-0.4040313971740305
1245,-0.6341470557744191,-0.6341470557744191
1246,0.13860912406180245,0.13860912406180245
1247,0.3219912682626689,0.3219912682626689
1248,0.9288677161034772,0.9288677161034772
1249,0.5754417448031295,0.5754417448031295
1250,0.38693410466114947,0.38693410466114947
1251,0.6065617381577091,0.6065617381577091
1252,0.5225426000390735,0.5225426000390735
1253,0.4497560025344972,0.4497560025344972
1254,0.6817634761070568,0.6817634761070568
1255,0.3988023666763651,0.3988023666763651
1256,0.5869199248403906,0.5869199248403906
1257,0.11369668527701479,0.11369668527701479
1258,0.4669365989753736,0.4669365989753736
1259,0.10305050069832783,0.10305050069832783
1260,0.7085555353141761,0.7085555353141761
1261,0.017545458660466088,0.017545458660466088
1262,0.6609251137019786,0.6609251137019786
1263,0.2732814687708016,0.2732814687708016
1264,0.39478681316953634,0.39478681316953634
1265,0.04509272646227149,0.04509272646227149
1266,0.0860708684000565,0.0860708684000565
1267,0.35554810498152756,0.35554810498152756
1268,0.17626501583958795,0.17626501583958795
1269,0.029824658778702693,0.029824658778702693
1270,0.3929248693172927,0.3929248693172927
1271,0.5137696739011226,0.5137696739011226
1272,-0.1776565860328178,-0.1776565860328178
1273,0.46502843140957983,0.46502843140957983
1274,0.5283616909092198,0.5283616909092198
1275,0.5152789805511787,0.5152789805511787
1276,0.5218758196452773,0.5218758196452773
1277,0.17335828468653844,0.17335828468653844
1278,0.5992743401014029,0.5992743401014029
1279,0.40057057793164474,0.40057057793164474
1280,0.3401436191785116,0.3401436191785116
1281,-0.013741017299939333,-0.013741017299939333
1282,0.31427783238038526,0.31427783238038526
1283,0.25402661125622594,0.25402661125622594
1284,0.6823687545485834,0.6823687545485834
1285,0.3671354292278888,0.3671354292278888
1286,0.5419336683313091,0.5419336683313091
1287,0.0519666197780976,0.0519666197780976
1288,0.05666190736466034,0.05666190736466034
1289,0.547653688329777,0.547653688329777
1290,0.7733710389583757,0.7733710389583757
1291,0.537232313911692,0.537232313911692
1292,0.885028212963206,0.885028212963206
1293,0.6841494546937856,0.6841494546937856
1294,0.33568060693486373,0.33568060693486373
1295,0.6274081443278975,0.6274081443278975
1296,0.6960353128432017,0.6960353128432017
1297,0.7805639444071752,0.7805639444071752
1298,-0.1911101391642353,-0.1911101391642353
1299,1.2412090527885429,1.2412090527885429
1300,0.45572968108793593,0.45572968108793593
1301,1.1548926108846085,1.1548926108846085
1302,0.3454690643546914,0.3454690643546914
1303,0.39288022375998055,0.39288022375998055
1304,-0.12541455880357483,-0.12541455880357483
1305,0.9575420053316799,0.9575420053316799
1306,0.3590963528977829,0.3590963528977829
1307,0.2700781733856574,0.2700781733856574
1308,0.6799318892200327,0.6799318892200327
1309,0.4676500936485204,0.4676500936485204
1310,0.4417825510271953,0.4417825510271953
1311,0.5371521127850428,0.5371521127850428
1312,0.20764503607904397,0.20764503607904397
1313,-0.23672274932041165,-0.23672274932041165
1314,0.5787557829596357,0.5787557829596357
1315,0.4357750650717697,0.4357750650717697
1316,-0.06925874879291814,-0.06925874879291814
1317,-0.06200272703619885,-0.06200272703619885
1318,0.2263170583825459,0.2263170583825459
1319,-0.1174267743684516,-0.1174267743684516
1320,0.42286398897964084,0.42286398897964084
1321,0.5518347631581333,0.5518347631581333
1322,-0.13988787969699037,-0.13988787969699037
1323,0.47447025775497076,0.47447025775497076
1324,0.02803618339492547,0.02803618339492547
1325,0.45334425728742084,0.45334425728742084
1326,-0.06359621752690928,-0.06359621752690928
1327,0.44086099021415315,0.44086099021415315
1328,0.39552700496080007,0.39552700496080007
1329,0.6253967982747115,0.6253967982747115
1330,-0.13363761813185898,-0.13363761813185898
1331,0.3374378765097055,0.3374378765097055
1332,0.5513383157219753,0.5513383157219753
1333,0.25551880574094554,0.25551880574094554
1334,0.20805927803931096,0.20805927803931096
1335,-0.07875665572375451,-0.07875665572375451
1336,0.4990779364710059,0.4990779364710059
1337,0.35701737284719237,0.35701737284719237
1338,0.03835757353213859,0.03835757353213859
1339,0.8233349487426855,0.8233349487426855
1340,-0.24263574251270373,-0.24263574251270373
1341,-0.009876889901346768,-0.009876889901346768
1342,0.4049884281756925,0.4049884281756925
1343,0.26707392193530893,0.26707392193530893
1344,0.07670858931553776,0.07670858931553776
1345,0.6478156299268606,0.6478156299268606
1346,-0.018225588898106847,-0.018225588898106847
1347,0.12901559885279318,0.12901559885279318
1348,0.6124877156264269,0.6124877156264269
1349,0.15851089694282613,0.15851089694282613
1350,0.3175544317707228,0.3175544317707228
1351,0.26123570288301523,0.26123570288301523
1352,-0.026334415254105445,-0.026334415254105445
1353,-0.24240316508285217,-0.24240316508285217
1354,0.7603545357473679,0.7603545357473679
1355,0.49027328509935797,0.49027328509935797
1356,0.5432838884175717,0.5432838884175717
1357,0.4466066500030761,0.4466066500030761
1358,0.6246712025099369,0.6246712025099369
1359,-0.271131702003718,-0.271131702003718
1360,0.3367543997895648,0.3367543997895648
1361,0.416490854018386,0.416490854018386
1362,-0.4407971822429087,-0.4407971822429087
1363,0.3750445942450238,0.3750445942450238
1364,0.3479448160862586,0.3479448160862586
1365,0.40555536010248533,0.40555536010248533
1366,-0.11634944783885301,-0.11634944783885301
1367,-0.1625959951659026,-0.1625959951659026
1368,0.03975620255297291,0.03975620255297291
1369,0.39249291554854765,0.39249291554854765
1370,0.33879332137030443,0.33879332137030443
1371,0.3368810603318192,0.3368810603318192
1372,0.3821439544644701,0.3821439544644701
1373,1.2130320842900033,1.2130320842900033
1374,0.527554599519645,0.527554599519645
1375,0.1986284211836643,0.1986284211836643
1376,0.2947480308750747,0.2947480308750747
1377,0.576247913905986,0.576247913905986
1378,0.026198301943432516,0.026198301943432516
1379,-0.3065143053380899,-0.3065143053380899
1380,-0.319216948253094,-0.319216948253094
1381,0.36629769674245233,0.36629769674245233
1382,0.40919109675439275,0.40919109675439275
1383,0.8317753770884561,0.8317753770884561
1384,-0.44333772312532893,-0.44333772312532893
1385,0.43040813229016367,0.43040813229016367
1386,0.5400414539547089,0.5400414539547089
1387,0.958494817484485,0.958494817484485
1388,-0.16457279834858812,-0.16457279834858812
1389,0.24149538014048616,0.24149538014048616
1390,-0.05021118089834383,-0.05021118089834383
1391,-0.46875980349238233,-0.46875980349238233
1392,-0.20465753516864424,-0.20465753516864424
1393,-0.23241356850530714,-0.23241356850530714
1394,-0.5803423740468274,-0.5803423740468274
1395,0.7882880143816088,0.7882880143816088
1396,0.08810634134182027,0.08810634134182027
1397,0.3858441171438145,0.3858441171438145
1398,-0.1755988297528669,-0.1755988297528669
1399,0.14701417323528904,0.14701417323528904
1400,0.7070608187354979,0.7070608187354979
1401,-0.14207955260266503,-0.14207955260266503
1402,0.6520294219799263,0.6520294219799263
1403,-0.7306235857320664,-0.7306235857320664
1404,0.4591006802713837,0.4591006802713837
1405,0.5200172075694657,0.5200172075694657
1406,0.04443203365214905,0.04443203365214905
1407,0.21505079432808796,0.21505079432808796
1408,-0.2875064285337142,-0.2875064285337142
1409,-0.6115965095979472,-0.6115965095979472
1410,0.3105674946996033,0.3105674946996033
1411,-0.15278586210757372,-0.15278586210757372
1412,0.5569046522180447,0.5569046522180447
1413,0.7586711649624435,0.7586711649624435
1414,0.015617433213154706,0.015617433213154706
1415,0.18697997458324916,0.18697997458324916
1416,0.42962459444722667,0.42962459444722667
1417,-0.402370823472932,-0.402370823472932
1418,0.3920538921694042,0.3920538921694042
1419,0.7117586625837075,0.7117586625837075
1420,-0.03750875519267441,-0.03750875519267441
1421,0.23839460700219953,0.23839460700219953
1422,0.24573169297304845,0.24573169297304845
1423,0.3802339817633834,0.3802339817633834
1424,0.18231718471707312,0.18231718471707312
1425,0.12272638088443777,0.12272638088443777
1426,0.24659702759844013,0.24659702759844013
1427,0.3999678892582399,0.3999678892582399
1428,0.20976720459323958,0.20976720459323958
1429,0.23254407580139222,0.23254407580139222
1430,0.39229669913473697,0.39229669913473697
1431,-0.12705382140504434,-0.12705382140504434
1432,0.420166838392392,0.420166838392392
1433,0.1973695280190206,0.1973695280190206
1434,0.28909453011958286,0.28909453011958286
1435,0.5661253828422527,0.5661253828422527
1436,-0.25430706916115964,-0.25430706916115964
1437,-0.06874392010923408,-0.06874392010923408
1438,0.24688672681668863,0.24688672681668863
1439,0.5429825572260424,0.5429825572260424
1440,0.24245056968818612,0.24245056968818612
1441,0.2400913247632077,0.2400913247632077
1442,0.8857881575361332,0.8857881575361332
1443,-0.06546244201392899,-0.06546244201392899
1444,-0.10375710237449737,-0.10375710237449737
1445,-0.12642971614671203,-0.12642971614671203
1446,0.9802352360171241,0.9802352360171241
1447,-0.644208052769625,-0.644208052769625
1448,0.725770874272029,0.725770874272029
1449,-0.2969984672386077,-0.2969984672386077
1450,0.4234643567689981,0.4234643567689981
1451,0.37624960961524656,0.37624960961524656
1452,0.4209912642474719,0.4209912642474719
1453,0.08135529433028717,0.08135529433028717
1454,0.27697424455006925,0.27697424455006925
1455,-0.2085148456111906,-0.2085148456111906
1456,-0.2535425536251046,-0.2535425536251046
1457,0.7250565031009085,0.7250565031009085
1458,-0.03862174524502364,-0.03862174524502364
1459,-0.9132623999271986,-0.9132623999271986
1460,-0.36155108876081526,-0.36155108876081526
1461,0.10585145623549506,0.10585145623549506
1462,-0.10473214936626979,-0.10473214936626979
1463,-0.5843789862324374,-0.5843789862324374
1464,-0.3691804098608921,-0.3691804098608921
1465,-0.3986177258127612,-0.3986177258127612
1466,0.48326161498003395,0.48326161498003395
1467,0.31014246422258596,0.31014246422258596
1468,0.3634146068733814,0.3634146068733814
1469,0.18716078153425697,0.18716078153425697
1470,0.0475736852704677,0.0475736852704677
1471,-0.21003552743997203,-0.21003552743997203
1472,0.48052285317820354,0.48052285317820354
1473,-0.11937495587295248,-0.11937495587295248
1474,0.18423142776366772,0.18423142776366772
1475,-0.11111842000102923,-0.11111842000102923
1476,-0.2880418131830963,-0.2880418131830963
1477,0.5565891893975494,0.5565891893975494
1478,0.46224041981176284,0.46224041981176284
1479,0.013211911144308778,0.013211911144308778
1480,-0.19514494670138505,-0.19514494670138505
1481,0.015783416107701384,0.015783416107701384
1482,0.08618475120206075,0.08618475120206075
1483,-0.17622959515144537,-0.17622959515144537
1484,-0.4258552094328207,-0.4258552094328207
1485,0.4304988295689636,0.4304988295689636
1486,-0.5040635779367755,-0.5040635779367755
1487,0.3240963098697418,0.3240963098697418
1488,0.11012286703849389,0.11012286703849389
1489,0.3996111689106651,0.3996111689106651
1490,0.42159408263585546,0.42159408263585546
1491,0.3045466617313022,0.3045466617313022
1492,0.45426770314433773,0.45426770314433773
1493,0.22141288941750403,0.22141288941750403
1494,-0.23416504870907962,-0.23416504870907962
1495,0.22125831589024103,0.22125831589024103
1496,-0.07984350694754246,-0.07984350694754246
1497,0.928917802947459,0.928917802947459
1498,0.30662841845699895,0.30662841845699895
1499,0.32413611702088163,0.32413611702088163


==> figures/loss_noise_p01.dat <==
iteration,mean,std
0,6.845581152034997,6.845581152034997
1,6.368736508308807,6.368736508308807
2,5.8857011648438595,5.8857011648438595
3,5.388989574303487,5.388989574303487
4,4.869932126677331,4.869932126677331
5,4.373902716704086,4.373902716704086
6,3.813218142686093,3.813218142686093
7,3.2472354237741596,3.2472354237741596
8,2.6407454866117264,2.6407454866117264
9,1.9519145231571218,1.9519145231571218
10,1.342130316142752,1.342130316142752
11,0.47916664564972533,0.47916664564972533
12,0.45553282256273286,0.45553282256273286
13,0.5468657469480278,0.5468657469480278
14,0.4459495173773151,0.4459495173773151
15,0.4280129230592747,0.4280129230592747
16,0.865012859840742,0.865012859840742
17,1.0334443595869751,1.0334443595869751
18,1.068905159309167,1.068905159309167
19,1.2690179507203079,1.2690179507203079
20,0.8382503771332566,0.8382503771332566
21,0.9004294813253512,0.9004294813253512
22,1.621894358922208,1.621894358922208
23,1.1584442071255672,1.1584442071255672
24,1.2288140931197713,1.2288140931197713
25,1.8204708622851953,1.8204708622851953
26,2.343695145070546,2.343695145070546
27,2.163734919626372,2.163734919626372
28,2.364930715187762,2.364930715187762
29,2.2778982355921547,2.2778982355921547
30,2.3840938609855558,2.3840938609855558
31,2.4983215846872096,2.4983215846872096
32,2.561030143062593,2.561030143062593
33,2.4416422031255327,2.4416422031255327
34,2.5261876947650204,2.5261876947650204
35,2.9583533690397674,2.9583533690397674
36,2.5790980762798017,2.5790980762798017
37,1.8759284439892907,1.8759284439892907
38,2.807892040260393,2.807892040260393
39,2.6552539404092452,2.6552539404092452
40,3.0329033211622245,3.0329033211622245
41,3.224394515719388,3.224394515719388
42,2.8912503861539,2.8912503861539
43,3.163381353044984,3.163381353044984
44,3.0229834544015675,3.0229834544015675
45,3.303664049045336,3.303664049045336
46,3.071636204357382,3.071636204357382
47,2.7700090940824027,2.7700090940824027
48,3.054739355797542,3.054739355797542
49,3.2673056129658637,3.2673056129658637
50,3.3230311766592346,3.3230311766592346
51,2.8145166176413476,2.8145166176413476
52,3.037134352621008,3.037134352621008
53,3.5520051754159385,3.5520051754159385
54,3.136118006227925,3.136118006227925
55,3.6858074705869024,3.6858074705869024
56,3.4295878318861197,3.4295878318861197
57,3.9031133806920417,3.9031133806920417
58,3.83763009395316,3.83763009395316
59,2.8289386091129614,2.8289386091129614
60,3.2308266184092407,3.2308266184092407
61,3.873118162070531,3.873118162070531
62,3.7212091994178733,3.7212091994178733
63,3.5589563768616763,3.5589563768616763
64,3.6113665259383,3.6113665259383
65,2.984464860421229,2.984464860421229
66,3.080470969128351,3.080470969128351
67,3.4895164861564596,3.4895164861564596
68,3.4248165759501497,3.4248165759501497
69,3.595291052517916,3.595291052517916
70,3.226138138329044,3.226138138329044
71,3.088607867690971,3.088607867690971
72,3.403356671932335,3.403356671932335
73,3.253020079886755,3.253020079886755
74,3.3933777592472474,3.3933777592472474
75,3.624667303313034,3.624667303313034
76,3.1475141418163184,3.1475141418163184
77,3.463055115667054,3.463055115667054
78,3.5693748226385424,3.5693748226385424
79,3.2255388174615764,3.2255388174615764
80,3.4401530788055936,3.4401530788055936
81,2.720005724851633,2.720005724851633
82,3.94880800240241,3.94880800240241
83,3.0780634969630887,3.0780634969630887
84,3.8884465093315312,3.8884465093315312
85,3.1550498558315536,3.1550498558315536
86,3.947957300404283,3.947957300404283
87,3.4203373910060804,3.4203373910060804
88,3.4346381726829067,3.4346381726829067
89,3.232442809226484,3.232442809226484
90,3.725464392494552,3.725464392494552
91,3.7599061506092397,3.7599061506092397
92,4.552585793624396,4.552585793624396
93,3.7732669443387614,3.7732669443387614
94,3.405327247033452,3.405327247033452
95,3.6894205333862846,3.6894205333862846
96,4.292053282957507,4.292053282957507
97,3.487509031617858,3.487509031617858
98,3.885584352742529,3.885584352742529
99,3.97234761570609,3.97234761570609
100,4.085089724328195,4.085089724328195
101,4.420119893138799,4.420119893138799
102,3.7477376327325103,3.7477376327325103
103,3.801411664299644,3.801411664299644
104,4.261029140693636,4.261029140693636
105,3.8094861740544177,3.8094861740544177
106,4.1824990145502055,4.1824990145502055
107,3.9202104587912583,3.9202104587912583
108,3.9545585812300352,3.9545585812300352
109,3.807336976709589,3.807336976709589
110,4.019382271603359,4.019382271603359
111,3.4756044831595956,3.4756044831595956
112,3.908062462352348,3.908062462352348
113,3.3267130737891124,3.3267130737891124
114,3.813477618592998,3.813477618592998
115,3.9210252808836827,3.9210252808836827
116,4.219249465894767,4.219249465894767
117,4.309759423730663,4.309759423730663
118,4.198581549581362,4.198581549581362
119,4.011342944864311,4.011342944864311
120,3.832832567451477,3.832832567451477
121,3.951776915635604,3.951776915635604
122,3.9907530238089293,3.9907530238089293
123,4.136000738746349,4.136000738746349
124,4.232620673565342,4.232620673565342
125,4.3710803740863575,4.3710803740863575
126,3.62187424758311,3.62187424758311
127,3.8650044835675033,3.8650044835675033
128,4.499860533394333,4.499860533394333
129,4.193308466326547,4.193308466326547
130,4.01841187815318,4.01841187815318
131,3.6040216006828505,3.6040216006828505
132,3.830612645805765,3.830612645805765
133,3.7616126625178112,3.7616126625178112
134,3.8653417834125334,3.8653417834125334
135,3.7770753569403905,3.7770753569403905
136,3.8079311842751444,3.8079311842751444
137,4.057552368149079,4.057552368149079
138,4.126416336316392,4.126416336316392
139,4.067633117342828,4.067633117342828
140,3.8633851808592836,3.8633851808592836
141,3.8208428762933977,3.8208428762933977
142,3.8361356611566237,3.8361356611566237
143,3.617631715648338,3.617631715648338
144,3.7520851165548375,3.7520851165548375
145,4.17023785362803,4.17023785362803
146,3.979035785351245,3.979035785351245
147,4.143258157484363,4.143258157484363
148,4.002033584247987,4.002033584247987
149,3.5774730876511347,3.5774730876511347
150,3.662953692891169,3.662953692891169
151,4.018107795193675,4.018107795193675
152,3.8450267107822484,3.8450267107822484
153,3.636483553594354,3.636483553594354
154,3.412388188110648,3.412388188110648
155,4.224126146868978,4.224126146868978
156,3.8949889273861156,3.8949889273861156
157,4.184033481363118,4.184033481363118
158,3.8610543301613416,3.8610543301613416
159,3.7932619545536603,3.7932619545536603
160,3.1931192233718884,3.1931192233718884
161,3.307201658104163,3.307201658104163
162,3.305162627897781,3.305162627897781
163,3.6364390705416496,3.6364390705416496
164,3.311677092406382,3.311677092406382
165,3.810145019119376,3.810145019119376
166,3.5118717978479754,3.5118717978479754
167,3.5127587455281484,3.5127587455281484
168,3.7802837463654204,3.7802837463654204
169,3.893920929673215,3.893920929673215
170,3.7652780991808488,3.7652780991808488
171,4.093616747434638,4.093616747434638
172,3.7313001329478688,3.7313001329478688
173,3.590209486882636,3.590209486882636
174,3.951653265867219,3.951653265867219
175,3.581876682257013,3.581876682257013
176,4.222217947184301,4.222217947184301
177,3.364133636294347,3.364133636294347
178,3.7633185691434106,3.7633185691434106
179,3.7745230963394176,3.7745230963394176
180,3.3276974670144033,3.3276974670144033
181,3.7421205019525905,3.7421205019525905
182,3.5236199164662763,3.5236199164662763
183,4.01630779821126,4.01630779821126
184,4.013854666908164,4.013854666908164
185,3.491931908667157,3.491931908667157
186,3.6226815013514293,3.6226815013514293
187,3.6862269465963884,3.6862269465963884
188,3.8204569349816957,3.8204569349816957
189,3.6830914708451434,3.6830914708451434
190,3.613896914602858,3.613896914602858
191,4.046936368137192,4.046936368137192
192,3.4085717766152186,3.4085717766152186
193,3.8747404123191687,3.8747404123191687
194,3.9981129156046684,3.9981129156046684
195,3.1943288837316213,3.1943288837316213
196,3.787552426769037,3.787552426769037
197,3.4848160214164063,3.4848160214164063
198,3.412551397528943,3.412551397528943
199,3.348366152676961,3.348366152676961
200,3.5393622746886444,3.5393622746886444
201,3.540576370767136,3.540576370767136
202,3.8435076587950356,3.8435076587950356
203,3.4652941698616235,3.4652941698616235
204,3.7371855121939457,3.7371855121939457
205,4.189185775986587,4.189185775986587
206,3.9022126000862603,3.9022126000862603
207,3.620728256494557,3.620728256494557
208,3.7170402656849215,3.7170402656849215
209,3.343906703384716,3.343906703384716
210,3.6281415949378384,3.6281415949378384
211,3.3959313763027836,3.3959313763027836
212,3.582776036224853,3.582776036224853
213,3.6006057006265637,3.6006057006265637
214,3.6698150118875055,3.6698150118875055
215,3.9881806594268334,3.9881806594268334
216,3.9173687135700517,3.9173687135700517
217,3.6037088744873613,3.6037088744873613
218,3.9757174773328363,3.9757174773328363
219,3.7033835897691496,3.7033835897691496
220,3.8919397555316766,3.8919397555316766
221,3.632145539555984,3.632145539555984
222,3.8262519730252085,3.8262519730252085
223,3.917513053358974,3.917513053358974
224,3.4451798471829402,3.4451798471829402
225,3.296843959399661,3.296843959399661
226,3.8645272971424185,3.8645272971424185
227,4.106390367727454,4.106390367727454
228,3.5521810913222187,3.5521810913222187
229,3.5647262046804924,3.5647262046804924
230,3.6413489759744544,3.6413489759744544
231,3.4474254725004307,3.4474254725004307
232,4.088363796449977,4.088363796449977
233,3.1979618760740203,3.1979618760740203
234,3.7791707847324614,3.7791707847324614
235,4.108983475013205,4.108983475013205
236,4.047573961451762,4.047573961451762
237,3.818324353293038,3.818324353293038
238,3.148341752406138,3.148341752406138
239,3.429780548401879,3.429780548401879
240,3.332569493183594,3.332569493183594
241,3.43181884650563,3.43181884650563
242,3.7053426233280926,3.7053426233280926
243,3.9683703591221002,3.9683703591221002
244,3.8728318139520685,3.8728318139520685
245,4.050451794528833,4.050451794528833
246,4.02968687280997,4.02968687280997
247,3.7979983700707742,3.7979983700707742
248,4.108090939611958,4.108090939611958
249,3.76441347058297,3.76441347058297
250,4.124573482593707,4.124573482593707
251,3.8016355016055763,3.8016355016055763
252,3.815723326875653,3.815723326875653
253,3.865627047912683,3.865627047912683
254,4.448256645281759,4.448256645281759
255,4.041885915695043,4.041885915695043
256,3.7609074935965623,3.7609074935965623
257,4.133531368773283,4.133531368773283
258,4.2791142748665125,4.2791142748665125
259,4.018626321554891,4.018626321554891
260,3.7946701552078164,3.7946701552078164
261,3.52389864001036,3.52389864001036
262,3.6795426244877394,3.6795426244877394
263,3.9879407457510325,3.9879407457510325
264,3.549665344025976,3.549665344025976
265,4.228236840824864,4.228236840824864
266,3.8690652459445065,3.8690652459445065
267,3.9977536243769096,3.9977536243769096
268,3.8406037356186293,3.8406037356186293
269,3.727538593510422,3.727538593510422
270,4.272248021188148,4.272248021188148
271,3.708891576044515,3.708891576044515
272,3.18342037388126,3.18342037388126
273,3.761355863697856,3.761355863697856
274,4.3218887962875305,4.3218887962875305
275,4.317657866654946,4.317657866654946
276,3.528966232398703,3.528966232398703
277,4.3815022315706385,4.3815022315706385
278,3.7702901251999648,3.7702901251999648
279,3.662433041119088,3.662433041119088
280,3.45246235492258,3.45246235492258
281,3.8835254816234497,3.8835254816234497
282,4.077720054412823,4.077720054412823
283,4.137973765321745,4.137973765321745
284,4.4639684002106055,4.4639684002106055
285,4.148760434971557,4.148760434971557
286,3.821963921687867,3.821963921687867
287,4.128174414693399,4.128174414693399
288,4.186478535376852,4.186478535376852
289,3.559882457302806,3.559882457302806
290,4.124005940757571,4.124005940757571
291,4.057278652142042,4.057278652142042
292,3.6037007022349687,3.6037007022349687
293,3.5259255503025644,3.5259255503025644
294,4.026449810907885,4.026449810907885
295,3.8757930704042236,3.8757930704042236
296,3.9347765002910147,3.9347765002910147
297,3.8046245793980105,3.8046245793980105
298,3.653442341442333,3.653442341442333
299,3.9659184754044805,3.9659184754044805
300,3.983686101723987,3.983686101723987
301,3.4242331555498726,3.4242331555498726
302,3.916060285903693,3.916060285903693
303,3.865680138337848,3.865680138337848
304,3.1503663585874255,3.1503663585874255
305,4.018366665737328,4.018366665737328
306,3.8821071039671695,3.8821071039671695
307,3.693087886241171,3.693087886241171
308,4.138046675675988,4.138046675675988
309,3.4306519653999987,3.4306519653999987
310,3.577234174538465,3.577234174538465
311,3.6137599521403985,3.6137599521403985
312,3.4675939881413718,3.4675939881413718
313,3.736859559448497,3.736859559448497
314,3.9807451967610383,3.9807451967610383
315,4.055034296762014,4.055034296762014
316,3.6152770201044784,3.6152770201044784
317,3.543139387316696,3.543139387316696
318,3.869614401485667,3.869614401485667
319,3.754029336777053,3.754029336777053
320,4.172011361465743,4.172011361465743
321,3.9034707243496327,3.9034707243496327
322,3.125850554333074,3.125850554333074
323,3.87701427177435,3.87701427177435
324,3.8472368877332865,3.8472368877332865
325,3.8665942723261146,3.8665942723261146
326,3.4615972016660352,3.4615972016660352
327,3.492505995647209,3.492505995647209
328,3.7333580675197116,3.7333580675197116
329,3.7870460924776226,3.7870460924776226
330,3.7908113155007856,3.7908113155007856
331,3.1387774759311116,3.1387774759311116
332,3.9844743233874658,3.9844743233874658
333,3.4242039687234227,3.4242039687234227
334,3.5628851094683944,3.5628851094683944
335,4.165181105349502,4.165181105349502
336,3.414064085865564,3.414064085865564
337,3.766345816917909,3.766345816917909
338,3.749346458647464,3.749346458647464
339,3.5144337705766118,3.5144337705766118
340,3.4972584041819608,3.4972584041819608
341,4.041605643210744,4.041605643210744
342,3.4479432887407375,3.4479432887407375
343,3.742432765035673,3.742432765035673
344,3.5636500592065614,3.5636500592065614
345,3.9055222659753897,3.9055222659753897
346,3.845381640575028,3.845381640575028
347,2.854413097014442,2.854413097014442
348,3.681326919250647,3.681326919250647
349,3.171468732408637,3.171468732408637
350,4.138350273395936,4.138350273395936
351,3.9489925941123882,3.9489925941123882
352,3.910438372303241,3.910438372303241
353,3.6532098075908386,3.6532098075908386
354,3.1906300026023438,3.1906300026023438
355,4.2083399104904995,4.2083399104904995
356,3.1320757849910366,3.1320757849910366
357,3.053514822384889,3.053514822384889
358,3.358293291406109,3.358293291406109
359,4.048813971242627,4.048813971242627
360,3.7998479822492794,3.7998479822492794
361,3.6427587955201504,3.6427587955201504
362,4.215434847895153,4.215434847895153
363,3.4437980533606787,3.4437980533606787
364,3.4349510714507665,3.4349510714507665
365,3.5386146563998726,3.5386146563998726
366,3.754551666674548,3.754551666674548
367,3.4880062967988126,3.4880062967988126
368,3.5445097647421058,3.5445097647421058
369,3.678796843266485,3.678796843266485
370,3.7533162471806634,3.7533162471806634
371,3.3260630255243826,3.3260630255243826
372,3.6425340743113184,3.6425340743113184
373,3.7869171219024564,3.7869171219024564
374,3.949116145281061,3.949116145281061
375,3.3028000591361213,3.3028000591361213
376,3.467740305764941,3.467740305764941
377,3.911931179216432,3.911931179216432
378,3.81400773017236,3.81400773017236
379,3.9008473614652184,3.9008473614652184
380,3.6186512859042006,3.6186512859042006
381,3.7906868048777467,3.7906868048777467
382,3.973954169614736,3.973954169614736
383,3.6707524030268224,3.6707524030268224
384,4.112470599984279,4.112470599984279
385,3.6291510937059424,3.6291510937059424
386,3.6649042740707354,3.6649042740707354
387,3.554555644042123,3.554555644042123
388,3.906954349475668,3.906954349475668
389,3.792031453288353,3.792031453288353
390,3.470848017329782,3.470848017329782
391,3.2848662979708387,3.2848662979708387
392,3.1860767214552896,3.1860767214552896
393,3.8308111348334,3.8308111348334
394,3.4563490304443802,3.4563490304443802
395,3.609779739043604,3.609779739043604
396,3.4374676446929673,3.4374676446929673
397,3.611518926008977,3.611518926008977
398,3.9034821842531904,3.9034821842531904
399,3.729079176586142,3.729079176586142
400,3.193131721598628,3.193131721598628
401,3.753375292273256,3.753375292273256
402,3.6895843967940762,3.6895843967940762
403,3.8119888494810534,3.8119888494810534
404,3.857272672968753,3.857272672968753
405,3.538353188706986,3.538353188706986
406,3.4517807597338943,3.4517807597338943
407,3.4774462026116284,3.4774462026116284
408,3.4156936301075707,3.4156936301075707
409,3.1713788758830037,3.1713788758830037
410,3.2236290643490815,3.2236290643490815
411,3.098023886967988,3.098023886967988
412,3.842811236268155,3.842811236268155
413,3.3318639568292827,3.3318639568292827
414,3.5889610573308834,3.5889610573308834
415,3.2607921572389307,3.2607921572389307
416,3.221863165702584,3.221863165702584
417,3.2820782066275624,3.2820782066275624
418,3.7407849370922004,3.7407849370922004
419,3.0909867249527805,3.0909867249527805
420,3.1208105981359218,3.1208105981359218
421,3.421860379017965,3.421860379017965
422,3.8912715749118463,3.8912715749118463
423,3.9015028405069847,3.9015028405069847
424,3.738752382991748,3.738752382991748
425,3.203730540040447,3.203730540040447
426,3.5214763641817437,3.5214763641817437
427,3.669467643291962,3.669467643291962
428,3.0152009027533326,3.0152009027533326
429,3.880877152311257,3.880877152311257
430,3.235907715336948,3.235907715336948
431,3.3016921342409233,3.3016921342409233
432,3.920391841572281,3.920391841572281
433,3.7911697615756985,3.7911697615756985
434,3.9610537824469363,3.9610537824469363
435,3.36510753853384,3.36510753853384
436,3.8489712885067395,3.8489712885067395
437,3.678189481634395,3.678189481634395
438,3.48439427285029,3.48439427285029
439,3.2697807024119148,3.2697807024119148
440,3.4454530870570115,3.4454530870570115
441,3.576787482764216,3.576787482764216
442,3.5446249486977264,3.5446249486977264
443,3.6568994608587833,3.6568994608587833
444,4.009757757902277,4.009757757902277
445,3.21962999141343,3.21962999141343
446,3.405915090346183,3.405915090346183
447,3.0776518086885023,3.0776518086885023
448,3.5263303315376113,3.5263303315376113
449,3.321240241450357,3.321240241450357
450,3.4073963742505566,3.4073963742505566
451,3.201748425126108,3.201748425126108
452,3.4682769644060767,3.4682769644060767
453,3.216688910671193,3.216688910671193
454,3.841960240609109,3.841960240609109
455,3.49709033176562,3.49709033176562
456,3.34476486528386,3.34476486528386
457,3.4160662970190425,3.4160662970190425
458,3.6085491003665986,3.6085491003665986
459,3.70204994548114,3.70204994548114
460,2.996694898190189,2.996694898190189
461,3.0778491892136963,3.0778491892136963
462,3.546013080791584,3.546013080791584
463,3.2873838610892863,3.2873838610892863
464,3.3795073367521753,3.3795073367521753
465,3.4512515208708283,3.4512515208708283
466,3.3574209078249537,3.3574209078249537
467,3.96757234830889,3.96757234830889
468,3.1864544593524204,3.1864544593524204
469,3.5478554428319184,3.5478554428319184
470,3.305163004534723,3.305163004534723
471,3.265928727285638,3.265928727285638
472,3.046709578937997,3.046709578937997
473,3.797993592779093,3.797993592779093
474,3.236498830462358,3.236498830462358
475,3.6350995564885697,3.6350995564885697
476,3.437810967776483,3.437810967776483
477,3.492310623521447,3.492310623521447
478,2.976776322201587,2.976776322201587
479,3.8416003022990632,3.8416003022990632
480,3.7055932475060405,3.7055932475060405
481,3.691385196921127,3.691385196921127
482,3.403064323514435,3.403064323514435
483,3.4515069528317186,3.4515069528317186
484,3.3294438740862415,3.3294438740862415
485,3.4016263359150463,3.4016263359150463
486,3.027745451063285,3.027745451063285
487,3.6398771572759183,3.6398771572759183
488,3.624988250171666,3.624988250171666
489,3.097461747905709,3.097461747905709
490,3.7594139144755667,3.7594139144755667
491,3.4485394818744117,3.4485394818744117
492,3.680636109388494,3.680636109388494
493,3.5518515873785326,3.5518515873785326
494,3.2031655142646662,3.2031655142646662
495,3.150358865959821,3.150358865959821
496,3.299885022895526,3.299885022895526
497,3.439649495082857,3.439649495082857
498,3.2825232006942735,3.2825232006942735
499,3.3474103656345706,3.3474103656345706
500,2.9504805127674594,2.9504805127674594
501,3.608451902977148,3.608451902977148
502,3.314205333207558,3.314205333207558
503,3.506257627757538,3.506257627757538
504,3.5335931978783486,3.5335931978783486
505,3.916941202979605,3.916941202979605
506,3.8535006179024167,3.8535006179024167
507,3.1970152129568445,3.1970152129568445
508,3.5790003488402693,3.5790003488402693
509,3.49934844027942,3.49934844027942
510,3.3839184742598074,3.3839184742598074
511,3.6253739681263637,3.6253739681263637
512,3.3011885084478654,3.3011885084478654
513,3.292198668541729,3.292198668541729
514,3.167908980927208,3.167908980927208
515,2.9685789202916424,2.9685789202916424
516,3.373955210272502,3.373955210272502
517,3.3776482833006,3.3776482833006
518,3.5092623070598097,3.5092623070598097
519,3.3017900529504356,3.3017900529504356
520,3.536653536682682,3.536653536682682
521,3.5213944696855237,3.5213944696855237
522,3.630190646626709,3.630190646626709
523,3.4253739072028684,3.4253739072028684
524,3.4230959943509482,3.4230959943509482
525,3.1706647917313004,3.1706647917313004
526,3.298982257871063,3.298982257871063
527,3.4368087668220424,3.4368087668220424
528,3.5570416074300244,3.5570416074300244
529,3.424291309633075,3.424291309633075
530,3.4680748839890017,3.4680748839890017
531,3.3425829855122284,3.3425829855122284
532,3.7690963548019965,3.7690963548019965
533,3.6515252997775143,3.6515252997775143
534,3.087446094666149,3.087446094666149
535,3.0045595624884482,3.0045595624884482
536,3.808407715137199,3.808407715137199
537,3.759060169040596,3.759060169040596
538,3.454228850195281,3.454228850195281
539,3.022986007171029,3.022986007171029
540,3.623052169336455,3.623052169336455
541,3.517204388295478,3.517204388295478
542,3.2234624920861132,3.2234624920861132
543,3.659717642782155,3.659717642782155
544,3.168489229795239,3.168489229795239
545,3.0579203329953155,3.0579203329953155
546,3.5964800611214414,3.5964800611214414
547,3.3544217607300895,3.3544217607300895
548,3.515580609227529,3.515580609227529
549,3.71419039712504,3.71419039712504
550,3.0879779682139503,3.0879779682139503
551,3.255569003210305,3.255569003210305
552,3.542548135515961,3.542548135515961
553,3.2102022239104726,3.2102022239104726
554,3.3990379209421655,3.3990379209421655
555,3.375112973039391,3.375112973039391
556,3.2220542362204987,3.2220542362204987
557,3.280740066565113,3.280740066565113
558,3.8218149647797452,3.8218149647797452
559,2.9847470891208663,2.9847470891208663
560,3.5352023618624604,3.5352023618624604
561,3.4287494518775663,3.4287494518775663
562,2.9147723831791255,2.9147723831791255
563,3.469069389682781,3.469069389682781
564,3.3799139081055376,3.3799139081055376
565,3.424127077301274,3.424127077301274
566,3.280282834752896,3.280282834752896
567,3.648699267773687,3.648699267773687
568,3.2718283317509047,3.2718283317509047
569,3.4057729315711534,3.4057729315711534
570,2.76019738294675,2.76019738294675
571,3.287835296086048,3.287835296086048
572,3.625411988075848,3.625411988075848
573,3.05631548558471,3.05631548558471
574,3.0419819959982295,3.0419819959982295
575,2.896499136665737,2.896499136665737
576,2.981955961589035,2.981955961589035
577,3.292742756008359,3.292742756008359
578,3.0250507141656753,3.0250507141656753
579,3.1819053967037076,3.1819053967037076
580,3.055330582503372,3.055330582503372
581,2.7406522688568997,2.7406522688568997
582,2.8938915397771785,2.8938915397771785
583,3.4134987867036153,3.4134987867036153
584,3.137477391770691,3.137477391770691
585,3.1990309032824005,3.1990309032824005
586,3.7252216646129903,3.7252216646129903
587,3.2006650303382598,3.2006650303382598
588,3.3168900968875494,3.3168900968875494
589,3.190134637224941,3.190134637224941
590,3.0945670201574003,3.0945670201574003
591,3.014297095437024,3.014297095437024
592,3.301020123470371,3.301020123470371
593,3.4200348779840315,3.4200348779840315
594,3.319325287418538,3.319325287418538
595,2.9878598056830095,2.9878598056830095
596,3.2138144403171736,3.2138144403171736
597,3.0824276581597245,3.0824276581597245
598,3.157365719773937,3.157365719773937
599,2.4613994687873753,2.4613994687873753
600,3.1103998958932135,3.1103998958932135
601,3.426037896557038,3.426037896557038
602,3.037368853167836,3.037368853167836
603,3.130266414559015,3.130266414559015
604,2.836325156431927,2.836325156431927
605,3.1001620396200673,3.1001620396200673
606,2.9946595444406396,2.9946595444406396
607,3.2414819281998466,3.2414819281998466
608,3.0525353472787056,3.0525353472787056
609,2.8947468274324546,2.8947468274324546
610,3.3903909625265087,3.3903909625265087
611,3.4452989771398994,3.4452989771398994
612,2.842589259792034,2.842589259792034
613,3.247072783873212,3.247072783873212
614,3.4190279470486273,3.4190279470486273
615,3.538356880152344,3.538356880152344
616,3.099814218998068,3.099814218998068
617,3.1321907168091663,3.1321907168091663
618,3.0340793734405436,3.0340793734405436
619,3.2282287200920523,3.2282287200920523
620,3.2890540370093424,3.2890540370093424
621,3.0505114258476054,3.0505114258476054
622,2.9771884002321873,2.9771884002321873
623,2.783512099103206,2.783512099103206
624,2.964010444510569,2.964010444510569
625,3.5908595201499174,3.5908595201499174
626,2.834277916716339,2.834277916716339
627,3.1700688032036175,3.1700688032036175
628,3.151427296732004,3.151427296732004
629,3.0681449935378824,3.0681449935378824
630,3.2657643955078726,3.2657643955078726
631,2.8085188336565654,2.8085188336565654
632,3.108958539964661,3.108958539964661
633,3.0368417603747404,3.0368417603747404
634,3.315152791437975,3.315152791437975
635,2.944364977981598,2.944364977981598
636,3.188953552271586,3.188953552271586
637,2.718222719778652,2.718222719778652
638,2.6803074809824516,2.6803074809824516
639,3.637605872135175,3.637605872135175
640,2.8771835213741936,2.8771835213741936
641,3.1008424682790743,3.1008424682790743
642,3.052905315948447,3.052905315948447
643,2.8198987069744037,2.8198987069744037
644,3.414700139827527,3.414700139827527
645,3.1418957569973163,3.1418957569973163
646,3.373328843561711,3.373328843561711
647,3.0414820653410435,3.0414820653410435
648,2.493274346612076,2.493274346612076
649,3.1054611657166253,3.1054611657166253
650,2.702768023456666,2.702768023456666
651,3.058013137409992,3.058013137409992
652,3.306132421775325,3.306132421775325
653,3.0517473389010745,3.0517473389010745
654,2.9179452840206097,2.9179452840206097
655,3.171925933339105,3.171925933339105
656,2.836586622100356,2.836586622100356
657,2.9689243873580846,2.9689243873580846
658,2.605620329414744,2.605620329414744
659,3.245499009641992,3.245499009641992
660,2.8381251717413174,2.8381251717413174
661,2.8821018386324395,2.8821018386324395
662,2.827028379282907,2.827028379282907
663,2.7019556866446384,2.7019556866446384
664,3.2395616852970543,3.2395616852970543
665,2.718856880524765,2.718856880524765
666,2.963115866616888,2.963115866616888
667,2.691480211620308,2.691480211620308
668,3.4979397881350622,3.4979397881350622
669,3.183975644678238,3.183975644678238
670,3.0081626411137967,3.0081626411137967
671,2.855719965975906,2.855719965975906
672,3.0303176731837347,3.0303176731837347
673,2.856291740398615,2.856291740398615
674,2.390421404160666,2.390421404160666
675,2.7929668326893937,2.7929668326893937
676,3.3852192638598444,3.3852192638598444
677,3.021706363850862,3.021706363850862
678,2.6813350628150516,2.6813350628150516
679,3.412417194946317,3.412417194946317
680,2.730171700609077,2.730171700609077
681,2.465548528077079,2.465548528077079
682,2.197047371245382,2.197047371245382
683,2.892843407263348,2.892843407263348
684,2.6811267016199367,2.6811267016199367
685,2.9454143657986203,2.9454143657986203
686,2.786202537101966,2.786202537101966
687,2.47512794379389,2.47512794379389
688,3.0170156397036565,3.0170156397036565
689,2.1146498703887224,2.1146498703887224
690,2.946748902407642,2.946748902407642
691,3.3328925015881925,3.3328925015881925
692,3.0166544899921224,3.0166544899921224
693,2.8718734772307646,2.8718734772307646
694,2.2591599932339235,2.2591599932339235
695,2.845992954502673,2.845992954502673
696,3.012482504446855,3.012482504446855
697,3.0685176357051707,3.0685176357051707
698,3.384380476536315,3.384380476536315
699,3.2130762494241827,3.2130762494241827
700,3.1621138861299323,3.1621138861299323
701,2.5432378723159785,2.5432378723159785
702,3.1682427520316914,3.1682427520316914
703,2.9632637175875947,2.9632637175875947
704,3.205589609993927,3.205589609993927
705,3.1800673664945505,3.1800673664945505
706,2.582411426272945,2.582411426272945
707,3.078667803224218,3.078667803224218
708,2.6593201011799903,2.6593201011799903
709,3.18784257759094,3.18784257759094
710,2.8690014463554836,2.8690014463554836
711,3.3524829216733565,3.3524829216733565
712,3.2147006661228117,3.2147006661228117
713,2.898003682699523,2.898003682699523
714,2.5215160596878667,2.5215160596878667
715,2.55794195363745,2.55794195363745
716,2.872017923296939,2.872017923296939
717,2.7706980684237035,2.7706980684237035
718,2.7562863333528833,2.7562863333528833
719,2.9600981289859205,2.9600981289859205
720,2.9527982673617434,2.9527982673617434
721,2.820251517316263,2.820251517316263
722,2.496415287030877,2.496415287030877
723,2.4108426353114365,2.4108426353114365
724,2.5973967165416774,2.5973967165416774
725,2.575279176281693,2.575279176281693
726,2.441506037611552,2.441506037611552
727,3.0018131608754857,3.0018131608754857
728,3.0978250912688314,3.0978250912688314
729,2.818177577592627,2.818177577592627
730,2.62703408798262,2.62703408798262
731,2.8521824002158938,2.8521824002158938
732,2.519034679259826,2.519034679259826
733,2.1663347319062014,2.1663347319062014
734,2.8647845519621016,2.8647845519621016
735,2.6621314662355404,2.6621314662355404
736,2.664250326639801,2.664250326639801
737,2.7653427456879887,2.7653427456879887
738,2.501440998377191,2.501440998377191
739,3.0502796108403207,3.0502796108403207
740,2.975584705247381,2.975584705247381
741,2.8051883636378956,2.8051883636378956
742,2.7343400587009303,2.7343400587009303
743,2.2380425697980555,2.2380425697980555
744,2.592124400109759,2.592124400109759
745,2.6738013823654723,2.6738013823654723
746,2.4379691844723514,2.4379691844723514
747,2.4206873944420626,2.4206873944420626
748,2.4217857846974185,2.4217857846974185
749,3.0079531255419156,3.0079531255419156
750,1.2980513820860549,1.2980513820860549
751,2.6083098375447777,2.6083098375447777
752,1.7034507957628298,1.7034507957628298
753,2.5727147912245374,2.5727147912245374
754,2.490243200982644,2.490243200982644
755,2.2964908828761095,2.2964908828761095
756,2.4963269995480455,2.4963269995480455
757,2.4245943845731928,2.4245943845731928
758,2.4813654639968536,2.4813654639968536
759,2.773815066995137,2.773815066995137
760,2.3557389516718414,2.3557389516718414
761,2.07413436507066,2.07413436507066
762,2.399138258905942,2.399138258905942
763,2.4698828105608914,2.4698828105608914
764,2.5067790270897787,2.5067790270897787
765,2.4400360195704702,2.4400360195704702
766,2.520686067232163,2.520686067232163
767,2.860331591849095,2.860331591849095
768,2.6884072429312442,2.6884072429312442
769,2.595985668962087,2.595985668962087
770,2.724178174738096,2.724178174738096
771,2.737837843991349,2.737837843991349
772,2.606158009593979,2.606158009593979
773,2.371148657464966,2.371148657464966
774,2.6443189718965128,2.6443189718965128
775,2.7126625685612837,2.7126625685612837
776,2.8851749221478302,2.8851749221478302
777,2.7595657983893176,2.7595657983893176
778,2.6690791271491245,2.6690791271491245
779,2.77479535227899,2.77479535227899
780,2.718865657717948,2.718865657717948
781,2.7481806686525965,2.7481806686525965
782,2.871059624299866,2.871059624299866
783,2.7753655414217895,2.7753655414217895
784,2.444547071221294,2.444547071221294
785,2.7172008606143616,2.7172008606143616
786,2.7170189689521878,2.7170189689521878
787,2.623246964800017,2.623246964800017
788,2.3847994154467727,2.3847994154467727
789,2.4820734880689472,2.4820734880689472
790,2.720031495225292,2.720031495225292
791,2.2229965749887497,2.2229965749887497
792,2.4378403017221153,2.4378403017221153
793,2.342618501204999,2.342618501204999
794,2.8797287447228923,2.8797287447228923
795,2.538659301676038,2.538659301676038
796,2.4898210609864404,2.4898210609864404
797,1.9072323159610534,1.9072323159610534
798,2.0184294289879428,2.0184294289879428
799,2.4184631387679985,2.4184631387679985
800,2.5351127992650024,2.5351127992650024
801,2.7843368431936426,2.7843368431936426
802,2.363164579710712,2.363164579710712
803,2.203834251926678,2.203834251926678
804,2.6145005358218394,2.6145005358218394
805,2.333136986032194,2.333136986032194
806,2.3289884300588737,2.3289884300588737
807,2.3555843310737603,2.3555843310737603
808,1.663576729932025,1.663576729932025
809,2.074108552108427,2.074108552108427
810,1.990155109497056,1.990155109497056
811,2.742498822028158,2.742498822028158
812,2.256906715750364,2.256906715750364
813,2.3577411121843492,2.3577411121843492
814,2.4573398860244278,2.4573398860244278
815,2.34758912550112,2.34758912550112
816,1.7180075972914721,1.7180075972914721
817,2.3441432258881814,2.3441432258881814
818,2.4403317788312235,2.4403317788312235
819,2.2343924548102176,2.2343924548102176
820,2.493144961703278,2.493144961703278
821,2.1911135840510134,2.1911135840510134
822,2.4137030803137933,2.4137030803137933
823,2.19173791470128,2.19173791470128
824,2.2558687489226785,2.2558687489226785
825,1.5800650677918788,1.5800650677918788
826,2.10830381898246,2.10830381898246
827,2.2881087572261474,2.2881087572261474
828,1.8070461408450915,1.8070461408450915
829,2.598840549653589,2.598840549653589
830,1.6820387318694625,1.6820387318694625
831,2.5870405481193846,2.5870405481193846
832,2.054023302587576,2.054023302587576
833,1.8498771647406078,1.8498771647406078
834,2.068539851290828,2.068539851290828
835,2.567194049600466,2.567194049600466
836,2.1754772033538443,2.1754772033538443
837,2.5410263503841057,2.5410263503841057
838,1.6970074594116453,1.6970074594116453
839,1.924444184431153,1.924444184431153
840,2.5845307152641563,2.5845307152641563
841,1.6874093138228707,1.6874093138228707
842,2.1768008324135986,2.1768008324135986
843,2.141986217287934,2.141986217287934
844,1.4923587401020788,1.4923587401020788
845,2.3020781046939045,2.3020781046939045
846,1.6893208541472344,1.6893208541472344
847,1.4326202858260482,1.4326202858260482
848,1.6623654071179188,1.6623654071179188
849,2.0843341289368102,2.0843341289368102
850,2.2096749372445585,2.2096749372445585
851,1.8815168904865656,1.8815168904865656
852,1.34272809429946,1.34272809429946
853,2.061230152031297,2.061230152031297
854,2.2911152433248696,2.2911152433248696
855,2.55151483271002,2.55151483271002
856,1.7538647341769473,1.7538647341769473
857,1.859053938853694,1.859053938853694
858,2.458429358265065,2.458429358265065
859,2.0500899766237275,2.0500899766237275
860,1.693794586958449,1.693794586958449
861,2.1609512047984336,2.1609512047984336
862,1.7648191063425531,1.7648191063425531
863,2.1038379999966277,2.1038379999966277
864,2.3209089282865767,2.3209089282865767
865,2.0190277549433504,2.0190277549433504
866,2.429493096545294,2.429493096545294
867,1.9090867723502998,1.9090867723502998
868,2.063939198392154,2.063939198392154
869,1.930880041026881,1.930880041026881
870,1.9973927191959027,1.9973927191959027
871,1.72777397452071,1.72777397452071
872,1.901892396768122,1.901892396768122
873,2.228793756434424,2.228793756434424
874,1.6243222168540814,1.6243222168540814
875,1.4480724842460932,1.4480724842460932
876,1.5470224930447534,1.5470224930447534
877,1.7705565477793235,1.7705565477793235
878,1.490389948103002,1.490389948103002
879,1.8284226378002844,1.8284226378002844
880,1.2780767062818188,1.2780767062818188
881,1.507709439561784,1.507709439561784
882,1.3269630398750751,1.3269630398750751
883,1.5380700858286103,1.5380700858286103
884,2.0370766204276074,2.0370766204276074
885,1.8022483182740137,1.8022483182740137
886,2.2856511638830335,2.2856511638830335
887,1.611389285234048,1.611389285234048
888,1.691121169445719,1.691121169445719
889,1.5393619871374637,1.5393619871374637
890,1.5942604594818508,1.5942604594818508
891,1.6216593450575028,1.6216593450575028
892,1.6049097132904782,1.6049097132904782
893,1.657473615545303,1.657473615545303
894,1.7687838539507659,1.7687838539507659
895,1.838782666839956,1.838782666839956
896,1.4525823676605476,1.4525823676605476
897,1.4778042161158849,1.4778042161158849
898,1.7368251654812434,1.7368251654812434
899,1.6430341133526514,1.6430341133526514
900,1.618347889575069,1.618347889575069
901,1.6568977277220296,1.6568977277220296
902,1.362306986051817,1.362306986051817
903,1.4980320734322508,1.4980320734322508
904,0.9156902454283634,0.9156902454283634
905,1.9156341439841071,1.9156341439841071
906,1.9022739464059168,1.9022739464059168
907,2.101509766067895,2.101509766067895
908,1.60047608264445,1.60047608264445
909,1.1057047375449596,1.1057047375449596
910,1.1897237097415443,1.1897237097415443
911,1.4550209235596874,1.4550209235596874
912,1.8568261904914634,1.8568261904914634
913,1.7391678796560541,1.7391678796560541
914,1.8163187789153552,1.8163187789153552
915,1.4484431331578287,1.4484431331578287
916,1.7246283276128487,1.7246283276128487
917,1.7618125593142882,1.7618125593142882
918,1.3224842323783748,1.3224842323783748
919,2.0367393590160585,2.0367393590160585
920,2.1477925013957435,2.1477925013957435
921,2.0070493381297454,2.0070493381297454
922,1.9940451645158048,1.9940451645158048
923,1.7724780270004674,1.7724780270004674
924,1.7906161178521913,1.7906161178521913
925,2.303600227090983,2.303600227090983
926,1.6754360177729664,1.6754360177729664
927,2.1724252236941584,2.1724252236941584
928,1.9721960311333635,1.9721960311333635
929,2.1256538479512836,2.1256538479512836
930,1.4512624585431706,1.4512624585431706
931,2.257308169890226,2.257308169890226
932,1.8100823993007444,1.8100823993007444
933,1.929583399173913,1.929583399173913
934,1.447773577302857,1.447773577302857
935,1.5778653334243193,1.5778653334243193
936,2.2395280536219073,2.2395280536219073
937,1.8045965968974051,1.8045965968974051
938,2.1877243428272295,2.1877243428272295
939,1.6158447332726098,1.6158447332726098
940,2.0488255216043525,2.0488255216043525
941,1.7795761993032533,1.7795761993032533
942,1.3496412391707322,1.3496412391707322
943,1.4280080158888806,1.4280080158888806
944,1.0812268035844808,1.0812268035844808
945,1.547436882784179,1.547436882784179
946,1.3151270384777083,1.3151270384777083
947,1.6421459136930345,1.6421459136930345
948,1.2530427483751156,1.2530427483751156
949,1.4125758102076922,1.4125758102076922
950,1.2189349895090473,1.2189349895090473
951,0.8968117832282436,0.8968117832282436
952,1.7332978755522632,1.7332978755522632
953,1.4121148424528636,1.4121148424528636
954,1.521531405986043,1.521531405986043
955,1.5042701619293224,1.5042701619293224
956,1.472746304488911,1.472746304488911
957,1.5133844374251382,1.5133844374251382
958,1.6430416499758815,1.6430416499758815
959,0.8720414665560451,0.8720414665560451
960,1.0862086118203182,1.0862086118203182
961,1.5071240132631187,1.5071240132631187
962,1.3957072954216359,1.3957072954216359
963,1.2775744621880798,1.2775744621880798
964,1.6555059984964984,1.6555059984964984
965,0.9679274609625564,0.9679274609625564
966,1.2379902104335576,1.2379902104335576
967,1.1721595821927617,1.1721595821927617
968,1.1941459916582957,1.1941459916582957
969,1.2142623176337075,1.2142623176337075
970,0.964518455550056,0.964518455550056
971,1.4017207861151488,1.4017207861151488
972,1.0597233913694688,1.0597233913694688
973,1.3941333737850332,1.3941333737850332
974,1.1790855183951074,1.1790855183951074
975,1.7414096599924407,1.7414096599924407
976,1.0653648821619814,1.0653648821619814
977,1.5715972366245543,1.5715972366245543
978,1.6972436605543917,1.6972436605543917
979,1.0489308035760387,1.0489308035760387
980,1.2395394241522262,1.2395394241522262
981,1.2176467614932134,1.2176467614932134
982,1.5913906210989937,1.5913906210989937
983,0.8927886561162605,0.8927886561162605
984,1.2386399383699815,1.2386399383699815
985,1.3261560210919003,1.3261560210919003
986,1.574776364191773,1.574776364191773
987,1.6096452424390446,1.6096452424390446
988,1.3809138344678664,1.3809138344678664
989,1.6471487222711487,1.6471487222711487
990,1.5179816115500355,1.5179816115500355
991,1.288818126259775,1.288818126259775
992,1.6742418672252424,1.6742418672252424
993,0.7552725389318082,0.7552725389318082
994,1.0310513845380718,1.0310513845380718
995,1.444739075471442,1.444739075471442
996,1.2194621159670955,1.2194621159670955
997,1.1999037584417496,1.1999037584417496
998,1.663511293686871,1.663511293686871
999,1.8073769161564244,1.8073769161564244
1000,1.3001619122797354,1.3001619122797354
1001,1.1211138875958762,1.1211138875958762
1002,0.012778567137831423,0.012778567137831423
1003,0.7662768145137769,0.7662768145137769
1004,0.8424869886101708,0.8424869886101708
1005,0.5735220799410449,0.5735220799410449
1006,0.22047529060640486,0.22047529060640486
1007,0.36947740374091786,0.36947740374091786
1008,0.5901533308838061,0.5901533308838061
1009,0.928301709608397,0.928301709608397
1010,0.6399999980960408,0.6399999980960408
1011,1.113393565801598,1.113393565801598
1012,1.3174774629310138,1.3174774629310138
1013,1.2682696992136526,1.2682696992136526
1014,0.9770840907463259,0.9770840907463259
1015,1.03425264971386,1.03425264971386
1016,1.478424894645768,1.478424894645768
1017,0.8566708461638324,0.8566708461638324
1018,1.218659460026981,1.218659460026981
1019,1.2371394138515794,1.2371394138515794
1020,1.5506448524408898,1.5506448524408898
1021,0.3659177410177197,0.3659177410177197
1022,1.1907026790733846,1.1907026790733846
1023,0.7329746516416284,0.7329746516416284
1024,0.8030840631465819,0.8030840631465819
1025,0.455014024456261,0.455014024456261
1026,0.7933499681377311,0.7933499681377311
1027,0.009108690371770168,0.009108690371770168
1028,1.0116512117645173,1.0116512117645173
1029,0.9216945830074483,0.9216945830074483
1030,0.8460717468749392,0.8460717468749392
1031,0.3275928553586084,0.3275928553586084
1032,1.0377609255978208,1.0377609255978208
1033,0.8101592329829346,0.8101592329829346
1034,1.2599659914585846,1.2599659914585846
1035,1.3917997863166693,1.3917997863166693
1036,0.7581015927729304,0.7581015927729304
1037,0.5608881026578549,0.5608881026578549
1038,0.14876747641727095,0.14876747641727095
1039,0.42396439660251056,0.42396439660251056
1040,0.7208649849346811,0.7208649849346811
1041,0.3175088003417188,0.3175088003417188
1042,0.05582469177774014,0.05582469177774014
1043,0.4117702395049132,0.4117702395049132
1044,0.06562616196608345,0.06562616196608345
1045,0.119717191637998,0.119717191637998
1046,0.6040120316554902,0.6040120316554902
1047,0.9671807699444882,0.9671807699444882
1048,0.7595825631640325,0.7595825631640325
1049,1.014347639041218,1.014347639041218
1050,1.0510753786509794,1.0510753786509794
1051,0.6559773212189945,0.6559773212189945
1052,0.54982008884519,0.54982008884519
1053,0.47232760478413055,0.47232760478413055
1054,0.6229570445108594,0.6229570445108594
1055,0.693393718251087,0.693393718251087
1056,0.6073736412777001,0.6073736412777001
1057,0.7608863411029401,0.7608863411029401
1058,0.13502221743157708,0.13502221743157708
1059,0.5379671127852216,0.5379671127852216
1060,0.8287657504593602,0.8287657504593602
1061,1.4717476971732373,1.4717476971732373
1062,0.9279270688550989,0.9279270688550989
1063,0.8145412482654797,0.8145412482654797
1064,0.9656442086335272,0.9656442086335272
1065,0.7064916877561204,0.7064916877561204
1066,1.3357338117628494,1.3357338117628494
1067,1.2971105106668495,1.2971105106668495
1068,1.1619458147952124,1.1619458147952124
1069,1.5543640048655831,1.5543640048655831
1070,1.3022512469003251,1.3022512469003251
1071,1.1791252913613546,1.1791252913613546
1072,1.33189660158469,1.33189660158469
1073,1.3877938928915952,1.3877938928915952
1074,1.44284270628727,1.44284270628727
1075,1.3457227106070966,1.3457227106070966
1076,1.353218316219253,1.353218316219253
1077,1.385291358081717,1.385291358081717
1078,0.7770911644114911,0.7770911644114911
1079,1.166739166604607,1.166739166604607
1080,0.6034808452977694,0.6034808452977694
1081,0.573191668045145,0.573191668045145
1082,1.2881128745363586,1.2881128745363586
1083,1.3974755860802677,1.3974755860802677
1084,0.7482648445758684,0.7482648445758684
1085,0.5204429738809566,0.5204429738809566
1086,0.43668807051094227,0.43668807051094227
1087,0.6399600827507497,0.6399600827507497
1088,0.559525689917702,0.559525689917702
1089,1.2680261730928506,1.2680261730928506
1090,0.6632988362232796,0.6632988362232796
1091,0.5959024641575399,0.5959024641575399
1092,0.48765179041965284,0.48765179041965284
1093,0.35922741829536114,0.35922741829536114
1094,0.8495714276462338,0.8495714276462338
1095,0.3213756474884881,0.3213756474884881
1096,0.8668378612568542,0.8668378612568542
1097,1.2826721713923632,1.2826721713923632
1098,0.5792037403459007,0.5792037403459007
1099,0.5314670258823164,0.5314670258823164
1100,0.532744412208477,0.532744412208477
1101,0.6566413547054197,0.6566413547054197
1102,0.6156617701719963,0.6156617701719963
1103,0.6867033608000852,0.6867033608000852
1104,0.36402043905029147,0.36402043905029147
1105,0.4936702117103977,0.4936702117103977
1106,1.1230961026435493,1.1230961026435493
1107,0.8793719996220765,0.8793719996220765
1108,0.9498519584552584,0.9498519584552584
1109,1.064885449349235,1.064885449349235
1110,0.8036546835805671,0.8036546835805671
1111,1.5066851221214437,1.5066851221214437
1112,1.0219083416698218,1.0219083416698218
1113,0.9440657732188715,0.9440657732188715
1114,1.0495985097904812,1.0495985097904812
1115,0.7069308241746951,0.7069308241746951
1116,0.8135799954317742,0.8135799954317742
1117,0.7708123536317298,0.7708123536317298
1118,0.42459693317688035,0.42459693317688035
1119,0.8255503828555714,0.8255503828555714
1120,0.07411451380443648,0.07411451380443648
1121,0.8951520529604525,0.8951520529604525
1122,0.6295676296379646,0.6295676296379646
1123,1.007052041889652,1.007052041889652
1124,1.0651540910267416,1.0651540910267416
1125,0.7398310101913662,0.7398310101913662
1126,0.46760428256948705,0.46760428256948705
1127,0.6564967800361914,0.6564967800361914
1128,0.8824414791946252,0.8824414791946252
1129,0.938429047930262,0.938429047930262
1130,1.104436482428034,1.104436482428034
1131,0.3149998562573342,0.3149998562573342
1132,0.536893887784654,0.536893887784654
1133,0.2776005436136816,0.2776005436136816
1134,0.42398641039760926,0.42398641039760926
1135,0.062075451438532186,0.062075451438532186
1136,0.7888560913106099,0.7888560913106099
1137,0.5344326254625761,0.5344326254625761
1138,0.7546034578849671,0.7546034578849671
1139,0.2863912584010366,0.2863912584010366
1140,0.5530964644427171,0.5530964644427171
1141,-0.029491804309242805,-0.029491804309242805
1142,0.06606312751377864,0.06606312751377864
1143,0.26969012218977184,0.26969012218977184
1144,0.6626975886206953,0.6626975886206953
1145,0.2674179714966405,0.2674179714966405
1146,0.32094098388479414,0.32094098388479414
1147,0.014770752013154453,0.014770752013154453
1148,-0.06812203226413996,-0.06812203226413996
1149,0.36009172895105124,0.36009172895105124
1150,-0.19861865809646798,-0.19861865809646798
1151,0.15652132833870688,0.15652132833870688
1152,0.28688072662870234,0.28688072662870234
1153,0.258083870723042,0.258083870723042
1154,0.132896561094031,0.132896561094031
1155,-0.17768820350891779,-0.17768820350891779
1156,-0.19760119897070283,-0.19760119897070283
1157,-0.5292714914345571,-0.5292714914345571
1158,0.05327604731022219,0.05327604731022219
1159,-0.060274216847080814,-0.060274216847080814
1160,0.26750924584708735,0.26750924584708735
1161,-0.1105195213595932,-0.1105195213595932
1162,0.27135133589480714,0.27135133589480714
1163,0.2774476897154972,0.2774476897154972
1164,-0.5473845257317208,-0.5473845257317208
1165,0.37992756492511054,0.37992756492511054
1166,-0.11494584354419118,-0.11494584354419118
1167,0.25969162385858674,0.25969162385858674
1168,-0.10489628013963355,-0.10489628013963355
1169,-0.4421510566402763,-0.4421510566402763
1170,0.8025979552656556,0.8025979552656556
1171,0.48677268122084816,0.48677268122084816
1172,-0.0405526278871505,-0.0405526278871505
1173,0.07823259288274056,0.07823259288274056
1174,0.36202048733988657,0.36202048733988657
1175,0.2737208574504148,0.2737208574504148
1176,0.23799036613036265,0.23799036613036265
1177,-0.25564781080191246,-0.25564781080191246
1178,0.5869131687578274,0.5869131687578274
1179,0.6260625680195808,0.6260625680195808
1180,0.2999131133247743,0.2999131133247743
1181,0.6133933229487173,0.6133933229487173
1182,-0.06715960009808034,-0.06715960009808034
1183,0.07372330607926221,0.07372330607926221
1184,0.37846586025401435,0.37846586025401435
1185,0.3695809010616871,0.3695809010616871
1186,0.4561442077315136,0.4561442077315136
1187,0.2527892231117633,0.2527892231117633
1188,0.1816399417224712,0.1816399417224712
1189,-0.22286601599727832,-0.22286601599727832
1190,0.2688112473823587,0.2688112473823587
1191,0.360719741788004,0.360719741788004
1192,0.2018402505979451,0.2018402505979451
1193,0.7261893585528197,0.7261893585528197
1194,0.6324660970301893,0.6324660970301893
1195,0.530193520201879,0.530193520201879
1196,-0.457983299554308,-0.457983299554308
1197,0.29025930980378023,0.29025930980378023
1198,0.6280880696525319,0.6280880696525319
1199,-0.5604892938203689,-0.5604892938203689
1200,0.7889317802904432,0.7889317802904432
1201,-0.5181332287593877,-0.5181332287593877
1202,0.17656620767590986,0.17656620767590986
1203,-0.46428860417920687,-0.46428860417920687
1204,0.24988523850765604,0.24988523850765604
1205,0.043811611473476154,0.043811611473476154
1206,-0.28623386766582853,-0.28623386766582853
1207,0.4560930593663644,0.4560930593663644
1208,0.11763151664712575,0.11763151664712575
1209,0.3253607393816377,0.3253607393816377
1210,-0.06123735438565685,-0.06123735438565685
1211,-0.23880727897527926,-0.23880727897527926
1212,-0.5816295789122248,-0.5816295789122248
1213,-0.6082694077387685,-0.6082694077387685
1214,0.02138136134751627,0.02138136134751627
1215,-0.024672378187594345,-0.024672378187594345
1216,0.18315387563286567,0.18315387563286567
1217,0.6280618837414472,0.6280618837414472
1218,0.21169166133842304,0.21169166133842304
1219,0.7745606756096692,0.7745606756096692
1220,-0.206651726202427,-0.206651726202427
1221,0.572062159878931,0.572062159878931
1222,1.164914217852563,1.164914217852563
1223,-0.04388416288227333,-0.04388416288227333
1224,-0.03642278633927185,-0.03642278633927185
1225,-0.33370649487004367,-0.33370649487004367
1226,0.48553168614088293,0.48553168614088293
1227,-0.11379736897238656,-0.11379736897238656
1228,-0.3216884339963273,-0.3216884339963273
1229,-0.19280014917660857,-0.19280014917660857
1230,0.13655090886381882,0.13655090886381882
1231,-0.15701211116557995,-0.15701211116557995
1232,0.04221983736891332,0.04221983736891332
1233,-0.0006340907298696419,-0.0006340907298696419
1234,0.4798499958723185,0.4798499958723185
1235,0.11111155895213777,0.11111155895213777
1236,0.5479945363796389,0.5479945363796389
1237,0.3141089513771552,0.3141089513771552
1238,-0.04200099308178398,-0.04200099308178398
1239,1.1684545050838653,1.1684545050838653
1240,0.6659019323090809,0.6659019323090809
1241,0.6416108337605921,0.6416108337605921
1242,0.5187054381014836,0.5187054381014836
1243,-0.36331749689048315,-0.36331749689048315
1244,0.6374079860545873,0.6374079860545873
1245,0.5670662210390034,0.5670662210390034
1246,0.023570103733771375,0.023570103733771375
1247,0.009664974677527916,0.009664974677527916
1248,-0.22523833505889412,-0.22523833505889412
1249,0.3185104116039746,0.3185104116039746
1250,0.26906876230162374,0.26906876230162374
1251,0.9393776828323975,0.9393776828323975
1252,-0.17775481155318115,-0.17775481155318115
1253,0.1467856631571883,0.1467856631571883
1254,-0.07205117849756579,-0.07205117849756579
1255,0.10713336154514348,0.10713336154514348
1256,-0.03144352249125227,-0.03144352249125227
1257,-0.9247086228781534,-0.9247086228781534
1258,-0.27281100602242225,-0.27281100602242225
1259,-0.5890403537992733,-0.5890403537992733
1260,-0.006566004375280206,-0.006566004375280206
1261,-1.1356923139682396,-1.1356923139682396
1262,-0.9505495075831172,-0.9505495075831172
1263,-0.868621996061694,-0.868621996061694
1264,0.6090899421809142,0.6090899421809142
1265,0.19504256287226707,0.19504256287226707
1266,1.0568086347779901,1.0568086347779901
1267,-0.11281321170688276,-0.11281321170688276
1268,0.07697633710055322,0.07697633710055322
1269,0.5197084036910072,0.5197084036910072
1270,-0.24116479864171825,-0.24116479864171825
1271,0.4328268676718681,0.4328268676718681
1272,-0.03594215150052475,-0.03594215150052475
1273,0.3583342145089066,0.3583342145089066
1274,-0.08571259296644466,-0.08571259296644466
1275,-0.4024899181087644,-0.4024899181087644
1276,-0.20261289448037034,-0.20261289448037034
1277,-0.45944724215464633,-0.45944724215464633
1278,-0.26066600975293897,-0.26066600975293897
1279,-0.8977602102962665,-0.8977602102962665
1280,-0.44508362388386014,-0.44508362388386014
1281,-0.12937054879828158,-0.12937054879828158
1282,-0.2474382137045061,-0.2474382137045061
1283,-0.2585861207602922,-0.2585861207602922
1284,-0.1308708501859117,-0.1308708501859117
1285,0.1372162435710718,0.1372162435710718
1286,-0.3590980536771691,-0.3590980536771691
1287,-0.23893896529343514,-0.23893896529343514
1288,0.07453006362439805,0.07453006362439805
1289,-0.15708700298702719,-0.15708700298702719
1290,-0.1277382376492855,-0.1277382376492855
1291,-0.046587448989629895,-0.046587448989629895
1292,-0.17189531427813495,-0.17189531427813495
1293,0.44559284825961504,0.44559284825961504
1294,0.2322717401660914,0.2322717401660914
1295,0.057402696874398564,0.057402696874398564
1296,-0.004725804714959248,-0.004725804714959248
1297,0.33062410200724957,0.33062410200724957
1298,0.22365091051827363,0.22365091051827363
1299,-0.4780120479015266,-0.4780120479015266
1300,-0.8840655245622085,-0.8840655245622085
1301,-0.1815732052383057,-0.1815732052383057
1302,-0.5681135580136735,-0.5681135580136735
1303,-0.3802101158301932,-0.3802101158301932
1304,-0.3407522536188186,-0.3407522536188186
1305,-0.038535711447066814,-0.038535711447066814
1306,-1.2025114921667648,-1.2025114921667648
1307,-1.4432446290275858,-1.4432446290275858
1308,-0.40305984027655145,-0.40305984027655145
1309,-0.1483547039435155,-0.1483547039435155
1310,-0.2820467818071386,-0.2820467818071386
1311,-0.4847329675332776,-0.4847329675332776
1312,-0.5363699571078722,-0.5363699571078722
1313,-0.33342692251191125,-0.33342692251191125
1314,-0.34638277157919256,-0.34638277157919256
1315,-0.3721084272053836,-0.3721084272053836
1316,0.3275903227144354,0.3275903227144354
1317,0.04009746380252371,0.04009746380252371
1318,-0.3543382965567623,-0.3543382965567623
1319,-0.5899840447709487,-0.5899840447709487
1320,0.2760143644126623,0.2760143644126623
1321,-0.47469993608936134,-0.47469993608936134
1322,-0.1852502863850988,-0.1852502863850988
1323,-0.5078886210237362,-0.5078886210237362
1324,-0.5311040130716993,-0.5311040130716993
1325,-0.16431203766224353,-0.16431203766224353
1326,0.08730019570663337,0.08730019570663337
1327,-0.5652307962619696,-0.5652307962619696
1328,-0.08303220769305768,-0.08303220769305768
1329,-0.2953979875361059,-0.2953979875361059
1330,-0.4079261554807347,-0.4079261554807347
1331,-0.15726767833321809,-0.15726767833321809
1332,-0.6087493229373959,-0.6087493229373959
1333,-0.6620055326479911,-0.6620055326479911
1334,-0.43131531142515434,-0.43131531142515434
1335,-0.46066649919869584,-0.46066649919869584
1336,-0.25257427785349656,-0.25257427785349656
1337,-0.5913112429348827,-0.5913112429348827
1338,0.05162444265402548,0.05162444265402548
1339,-0.1335386050856582,-0.1335386050856582
1340,-0.47646337712878734,-0.47646337712878734
1341,-0.37199476020052413,-0.37199476020052413
1342,-0.24742749198894046,-0.24742749198894046
1343,-0.3855226806775916,-0.3855226806775916
1344,-0.04596770363992257,-0.04596770363992257
1345,-0.36218029880213154,-0.36218029880213154
1346,-0.8321239539832466,-0.8321239539832466
1347,-0.19480836769559964,-0.19480836769559964
1348,-0.6657970953070059,-0.6657970953070059
1349,0.025444646634579085,0.025444646634579085
1350,-0.2912520529332187,-0.2912520529332187
1351,-0.1982010233023648,-0.1982010233023648
1352,-0.4289481494072412,-0.4289481494072412
1353,-0.3238418192825378,-0.3238418192825378
1354,-0.036170114576186,-0.036170114576186
1355,-0.9018516351062513,-0.9018516351062513
1356,-0.8706675905888908,-0.8706675905888908
1357,-0.6724979925800875,-0.6724979925800875
1358,-0.2426854502063311,-0.2426854502063311
1359,-1.2245014890250925,-1.2245014890250925
1360,0.18454499263382243,0.18454499263382243
1361,-0.44658365609802936,-0.44658365609802936
1362,-0.7252666742219447,-0.7252666742219447
1363,-0.8279892460059418,-0.8279892460059418
1364,-0.4529103151918978,-0.4529103151918978
1365,0.1432912220676363,0.1432912220676363
1366,-0.13770346710556758,-0.13770346710556758
1367,-0.17790091124763546,-0.17790091124763546
1368,-0.2038970256866925,-0.2038970256866925
1369,-0.6750711271759054,-0.6750711271759054
1370,-0.929337633715985,-0.929337633715985
1371,-0.29262372000559417,-0.29262372000559417
1372,-0.33270468588999635,-0.33270468588999635
1373,-0.218441906250577,-0.218441906250577
1374,-0.6554226363817157,-0.6554226363817157
1375,0.23110617929612481,0.23110617929612481
1376,-0.4267074789204328,-0.4267074789204328
1377,-0.08280998831204546,-0.08280998831204546
1378,-0.1840239722162108,-0.1840239722162108
1379,-0.2577374218650857,-0.2577374218650857
1380,-0.7524726794520018,-0.7524726794520018
1381,-0.14752591128165782,-0.14752591128165782
1382,-0.7084980580425819,-0.7084980580425819
1383,-0.3022690959561623,-0.3022690959561623
1384,-0.22042743811476145,-0.22042743811476145
1385,-0.24138954943073265,-0.24138954943073265
1386,-0.9003861379722895,-0.9003861379722895
1387,-0.5319847168588763,-0.5319847168588763
1388,-0.4722519181348284,-0.4722519181348284
1389,-0.335470679114769,-0.335470679114769
1390,-0.879039100858357,-0.879039100858357
1391,-0.5572096153381411,-0.5572096153381411
1392,-0.8714542912748606,-0.8714542912748606
1393,-0.6055689809565077,-0.6055689809565077
1394,-0.8234113955911718,-0.8234113955911718
1395,-1.037122394806486,-1.037122394806486
1396,-1.06047654815815,-1.06047654815815
1397,-0.4563502670013894,-0.4563502670013894
1398,0.2775608140339953,0.2775608140339953
1399,-0.28962873789011107,-0.28962873789011107
1400,0.17182232145233647,0.17182232145233647
1401,-0.5103956155545208,-0.5103956155545208
1402,-1.2031202684053002,-1.2031202684053002
1403,-0.7291761971110935,-0.7291761971110935
1404,-0.09976224389657061,-0.09976224389657061
1405,0.33081126813708933,0.33081126813708933
1406,-0.2503686390124294,-0.2503686390124294
1407,-0.19543836198045475,-0.19543836198045475
1408,0.2166650793996813,0.2166650793996813
1409,0.1276512793516932,0.1276512793516932
1410,-0.4488889547167275,-0.4488889547167275
1411,-0.6675228146271003,-0.6675228146271003
1412,0.2244604801041307,0.2244604801041307
1413,-0.44171697079325456,-0.44171697079325456
1414,-0.20091213159602442,-0.20091213159602442
1415,-0.16047466903944785,-0.16047466903944785
1416,-0.12546284124893564,-0.12546284124893564
1417,-0.4334622563272728,-0.4334622563272728
1418,0.15956717371996768,0.15956717371996768
1419,-0.42542842292092514,-0.42542842292092514
1420,-0.03730532642085235,-0.03730532642085235
1421,-1.2832651423397972,-1.2832651423397972
1422,-1.0405319194991935,-1.0405319194991935
1423,-1.0746724172503292,-1.0746724172503292
1424,0.1495410684085903,0.1495410684085903
1425,-0.32630178388723186,-0.32630178388723186
1426,-0.43311479618439497,-0.43311479618439497
1427,-0.15050686015056447,-0.15050686015056447
1428,-0.4266541651466038,-0.4266541651466038
1429,-1.221490479377851,-1.221490479377851
1430,0.15436981769063596,0.15436981769063596
1431,-0.28618888972986295,-0.28618888972986295
1432,-0.934666020917177,-0.934666020917177
1433,-1.3059260534312458,-1.3059260534312458
1434,-1.8154698126147142,-1.8154698126147142
1435,-0.48831386992335807,-0.48831386992335807
1436,-0.0490956532189813,-0.0490956532189813
1437,-0.5447778633388192,-0.5447778633388192
1438,-0.47253232735381095,-0.47253232735381095
1439,-0.21106477200497345,-0.21106477200497345
1440,-0.16702645476322212,-0.16702645476322212
1441,-0.534466536215958,-0.534466536215958
1442,-0.9613320789347886,-0.9613320789347886
1443,-0.09918848017087599,-0.09918848017087599
1444,-0.6437112532013607,-0.6437112532013607
1445,0.005909658973969076,0.005909658973969076
1446,-0.7062800438383866,-0.7062800438383866
1447,-0.009419806243856401,-0.009419806243856401
1448,-0.6248172450301969,-0.6248172450301969
1449,-0.3910650706205922,-0.3910650706205922
1450,-0.7278459506892537,-0.7278459506892537
1451,-0.1572976360117694,-0.1572976360117694
1452,-0.5055309069943617,-0.5055309069943617
1453,0.4134430184867377,0.4134430184867377
1454,-0.406097159379773,-0.406097159379773
1455,-0.38879069749639195,-0.38879069749639195
1456,-0.7218453748080882,-0.7218453748080882
1457,-0.628483408680657,-0.628483408680657
1458,-1.0399828068147021,-1.0399828068147021
1459,-0.957747267112329,-0.957747267112329
1460,-0.5841114348914523,-0.5841114348914523
1461,-0.1584954042946098,-0.1584954042946098
1462,-1.314777093458533,-1.314777093458533
1463,-0.6153861997639593,-0.6153861997639593
1464,-0.7462257776736486,-0.7462257776736486
1465,-1.0330970200434735,-1.0330970200434735
1466,-0.772813829975305,-0.772813829975305
1467,-1.7629035357423495,-1.7629035357423495
1468,0.21521684041275527,0.21521684041275527
1469,-0.5082011539632855,-0.5082011539632855
1470,-0.6056266993464441,-0.6056266993464441
1471,-0.6110149440981972,-0.6110149440981972
1472,-0.6157713534216676,-0.6157713534216676
1473,-0.7888314155013317,-0.7888314155013317
1474,0.09273902197024292,0.09273902197024292
1475,-0.8738315829942329,-0.8738315829942329
1476,-0.8473592913746407,-0.8473592913746407
1477,-1.3195862838119479,-1.3195862838119479
1478,-1.1280782539730865,-1.1280782539730865
1479,-1.4419416313800142,-1.4419416313800142
1480,-1.0434353534043526,-1.0434353534043526
1481,-0.7192110337955165,-0.7192110337955165
1482,-1.4394822782822112,-1.4394822782822112
1483,-1.1608453775702208,-1.1608453775702208
1484,-0.6835494775283011,-0.6835494775283011
1485,-0.6952310982294915,-0.6952310982294915
1486,-0.8460378574242522,-0.8460378574242522
1487,-1.1232660618101071,-1.1232660618101071
1488,-0.5725739724719747,-0.5725739724719747
1489,-1.1152549838350243,-1.1152549838350243
1490,-0.9377057405367321,-0.9377057405367321
1491,-1.7208036134367657,-1.7208036134367657
1492,-0.9918699729197854,-0.9918699729197854
1493,-1.1462414705836017,-1.1462414705836017
1494,-0.5607106207360005,-0.5607106207360005
1495,-0.6694212873821006,-0.6694212873821006
1496,-0.3864369131004415,-0.3864369131004415
1497,-0.720881967003782,-0.720881967003782
1498,-0.4223145896090128,-0.4223145896090128
1499,-0.5791807160893667,-0.5791807160893667


==> figures/loss_noise_p1.dat <==
iteration,mean,std
0,6.814278022585304,6.814278022585304
1,6.334544923431209,6.334544923431209
2,5.847273811175602,5.847273811175602
3,5.351452643792,5.351452643792
4,4.846367915027497,4.846367915027497
5,4.3181079856738815,4.3181079856738815
6,3.8039325818208014,3.8039325818208014
7,3.1412376922193874,3.1412376922193874
8,2.458647603066856,2.458647603066856
9,1.620398424786374,1.620398424786374
10,0.9674225755918527,0.9674225755918527
11,0.3254817428432631,0.3254817428432631
12,0.3186161480995828,0.3186161480995828
13,0.8075145931887634,0.8075145931887634
14,0.1923739158015081,0.1923739158015081
15,0.546277693959561,0.546277693959561
16,0.48020743747380196,0.48020743747380196
17,0.8008557885512921,0.8008557885512921
18,0.942077102519226,0.942077102519226
19,0.9216586389287422,0.9216586389287422
20,1.7821517014810204,1.7821517014810204
21,1.1085474577994843,1.1085474577994843
22,1.9835928252633384,1.9835928252633384
23,1.7030624758720203,1.7030624758720203
24,1.4512456957815962,1.4512456957815962
25,1.162670580707717,1.162670580707717
26,2.2886334609376986,2.2886334609376986
27,1.8243883555906897,1.8243883555906897
28,2.475208224890079,2.475208224890079
29,2.389719001145152,2.389719001145152
30,2.252031126495997,2.252031126495997
31,2.3509791659150037,2.3509791659150037
32,2.0749466255871765,2.0749466255871765
33,3.455662571574799,3.455662571574799
34,2.6241957544970154,2.6241957544970154
35,2.7037864089491346,2.7037864089491346
36,2.945185313103951,2.945185313103951
37,2.3188444989164783,2.3188444989164783
38,2.4236879096635846,2.4236879096635846
39,2.8211705037652677,2.8211705037652677
40,2.8873480305080257,2.8873480305080257
41,2.780897698186444,2.780897698186444
42,3.170707822672782,3.170707822672782
43,2.8369488967545275,2.8369488967545275
44,2.2517929770554272,2.2517929770554272
45,3.36301983806783,3.36301983806783
46,3.503452053728268,3.503452053728268
47,3.4276056357748157,3.4276056357748157
48,3.185086571887358,3.185086571887358
49,2.8981541565736073,2.8981541565736073
50,3.1808513637992912,3.1808513637992912
51,3.235085389749798,3.235085389749798
52,3.1965964363296133,3.1965964363296133
53,3.6204235101714692,3.6204235101714692
54,2.8639088723760646,2.8639088723760646
55,3.4242079434522825,3.4242079434522825
56,3.750838071170932,3.750838071170932
57,3.492618484881425,3.492618484881425
58,3.466820399133199,3.466820399133199
59,3.1971163131611178,3.1971163131611178
60,3.6792625515568465,3.6792625515568465
61,3.263979331262966,3.263979331262966
62,3.1199629832008298,3.1199629832008298
63,3.1919097417320716,3.1919097417320716
64,3.330780736845716,3.330780736845716
65,3.2716328426628634,3.2716328426628634
66,3.499594769942295,3.499594769942295
67,3.6776026947673426,3.6776026947673426
68,3.215166928551962,3.215166928551962
69,3.7367249859953438,3.7367249859953438
70,3.1945121746570044,3.1945121746570044
71,3.1725099028189794,3.1725099028189794
72,2.988684230782647,2.988684230782647
73,3.365517959786615,3.365517959786615
74,3.0730708319439977,3.0730708319439977
75,3.5701455308134915,3.5701455308134915
76,2.994468231220344,2.994468231220344
77,3.426587374325836,3.426587374325836
78,3.772586063812928,3.772586063812928
79,3.5195555426959624,3.5195555426959624
80,3.1405274043557188,3.1405274043557188
81,3.4599929130202414,3.4599929130202414
82,3.4213735966876597,3.4213735966876597
83,3.2412836728289083,3.2412836728289083
84,3.4063260614225346,3.4063260614225346
85,3.5267249743815143,3.5267249743815143
86,3.1902413108402907,3.1902413108402907
87,3.629008677861728,3.629008677861728
88,3.828842953412132,3.828842953412132
89,3.5287969045017324,3.5287969045017324
90,3.6426384939012855,3.6426384939012855
91,3.899212708328903,3.899212708328903
92,3.7780292578250187,3.7780292578250187
93,4.3285192196197695,4.3285192196197695
94,3.374438190609695,3.374438190609695
95,3.5566084147899977,3.5566084147899977
96,3.619466221206658,3.619466221206658
97,3.6924722196617834,3.6924722196617834
98,3.734612821637573,3.734612821637573
99,3.940399747718301,3.940399747718301
100,3.861650862958421,3.861650862958421
101,3.7761166251997995,3.7761166251997995
102,3.7419527625022773,3.7419527625022773
103,3.7673398556355573,3.7673398556355573
104,3.6221409110480765,3.6221409110480765
105,4.004459046036239,4.004459046036239
106,3.817403525750222,3.817403525750222
107,3.656904100716625,3.656904100716625
108,4.318206800384868,4.318206800384868
109,4.165383625893218,4.165383625893218
110,3.8328478839057927,3.8328478839057927
111,4.131226709326499,4.131226709326499
112,4.359453930672285,4.359453930672285
113,4.1722318096349245,4.1722318096349245
114,4.029749198640817,4.029749198640817
115,3.662218710632322,3.662218710632322
116,3.9048112953816463,3.9048112953816463
117,3.7036759214874024,3.7036759214874024
118,3.760892535262203,3.760892535262203
119,3.887225750277432,3.887225750277432
120,3.9968875454800514,3.9968875454800514
121,4.084400503043704,4.084400503043704
122,4.406611104994268,4.406611104994268
123,4.141718524536654,4.141718524536654
124,4.0829781388600415,4.0829781388600415
125,4.474498385192646,4.474498385192646
126,4.204649323829542,4.204649323829542
127,3.9148269955198756,3.9148269955198756
128,3.940904864331791,3.940904864331791
129,4.477029214704062,4.477029214704062
130,3.9300392964057176,3.9300392964057176
131,4.158099494158937,4.158099494158937
132,3.8306452457936966,3.8306452457936966
133,4.04328662185804,4.04328662185804
134,3.8312919253468927,3.8312919253468927
135,3.6159082994171765,3.6159082994171765
136,3.848967172848376,3.848967172848376
137,3.9377582450878474,3.9377582450878474
138,3.606565811097481,3.606565811097481
139,4.115328843978093,4.115328843978093
140,3.8418897301799326,3.8418897301799326
141,3.717479422739326,3.717479422739326
142,3.9669338447634463,3.9669338447634463
143,3.7723207271452255,3.7723207271452255
144,3.514750701953415,3.514750701953415
145,3.848418783597252,3.848418783597252
146,4.072688066098541,4.072688066098541
147,3.532984757830068,3.532984757830068
148,4.195397646472106,4.195397646472106
149,3.0469632929360193,3.0469632929360193
150,3.4425702709392128,3.4425702709392128
151,3.330053831925986,3.330053831925986
152,3.630377318832253,3.630377318832253
153,3.903758751711515,3.903758751711515
154,3.0076736063500635,3.0076736063500635
155,3.5603817546306624,3.5603817546306624
156,3.508504877944618,3.508504877944618
157,4.0760771325807,4.0760771325807
158,4.006342672612156,4.006342672612156
159,3.944318004552323,3.944318004552323
160,3.697446859382586,3.697446859382586
161,3.210502284452113,3.210502284452113
162,3.5755732991755003,3.5755732991755003
163,3.5767630781348654,3.5767630781348654
164,3.6089356185903467,3.6089356185903467
165,3.720060699302739,3.720060699302739
166,3.4027757706097375,3.4027757706097375
167,3.7089753593418395,3.7089753593418395
168,3.800777488484783,3.800777488484783
169,3.4176671750911654,3.4176671750911654
170,3.304874864954977,3.304874864954977
171,3.1474709621934482,3.1474709621934482
172,3.991334306920818,3.991334306920818
173,3.1477762970483694,3.1477762970483694
174,3.522650916998635,3.522650916998635
175,3.334976417835218,3.334976417835218
176,3.8703307672266813,3.8703307672266813
177,3.265206269805339,3.265206269805339
178,3.545888433083964,3.545888433083964
179,3.7048480937738963,3.7048480937738963
180,3.6819451740825753,3.6819451740825753
181,3.7973170119005872,3.7973170119005872
182,2.9211048583090773,2.9211048583090773
183,3.6550502753863094,3.6550502753863094
184,3.439220700700277,3.439220700700277
185,3.106540177736589,3.106540177736589
186,2.856397067201965,2.856397067201965
187,3.4025772609365963,3.4025772609365963
188,3.3185658505790974,3.3185658505790974
189,3.928271611721654,3.928271611721654
190,4.045049409692596,4.045049409692596
191,3.6100862403197986,3.6100862403197986
192,3.668690400897566,3.668690400897566
193,3.797705805222924,3.797705805222924
194,4.199191503334501,4.199191503334501
195,3.0354962978930256,3.0354962978930256
196,3.4141617496014014,3.4141617496014014
197,3.5770860148164867,3.5770860148164867
198,3.10182037222458,3.10182037222458
199,3.56889714256568,3.56889714256568
200,3.5508790888763424,3.5508790888763424
201,3.6056095743630374,3.6056095743630374
202,3.7898293440657795,3.7898293440657795
203,3.816209668298472,3.816209668298472
204,4.001988523117853,4.001988523117853
205,4.044592670111188,4.044592670111188
206,3.817723801945448,3.817723801945448
207,3.98815802096968,3.98815802096968
208,4.121677739273621,4.121677739273621
209,3.9162079739248674,3.9162079739248674
210,3.7204671669955003,3.7204671669955003
211,3.3869360607991736,3.3869360607991736
212,3.347635690540292,3.347635690540292
213,3.595701815550983,3.595701815550983
214,3.71067873095391,3.71067873095391
215,3.8537047626710574,3.8537047626710574
216,3.7962648820596634,3.7962648820596634
217,3.6767039006617206,3.6767039006617206
218,4.16128075575901,4.16128075575901
219,3.3079390984733252,3.3079390984733252
220,3.763293575669709,3.763293575669709
221,3.9571575547226865,3.9571575547226865
222,3.893283824171208,3.893283824171208
223,3.391876201368406,3.391876201368406
224,3.56307393089188,3.56307393089188
225,3.9243276664769855,3.9243276664769855
226,3.6911284476331954,3.6911284476331954
227,3.4137878762637546,3.4137878762637546
228,3.773932137770671,3.773932137770671
229,3.674164387530141,3.674164387530141
230,3.9321713703768215,3.9321713703768215
231,3.5831493391409452,3.5831493391409452
232,4.111078943264126,4.111078943264126
233,3.9834841484123644,3.9834841484123644
234,3.5408664053383037,3.5408664053383037
235,3.696308115034641,3.696308115034641
236,3.6388988815621133,3.6388988815621133
237,4.360475158037325,4.360475158037325
238,3.5713252109064153,3.5713252109064153
239,3.633683624901737,3.633683624901737
240,4.24605943988535,4.24605943988535
241,3.932712377497485,3.932712377497485
242,3.9889921647404587,3.9889921647404587
243,4.35412517312799,4.35412517312799
244,3.614319774443769,3.614319774443769
245,3.837645300738382,3.837645300738382
246,3.4049898153135674,3.4049898153135674
247,3.420056194275884,3.420056194275884
248,3.4566759147846904,3.4566759147846904
249,3.395003305475809,3.395003305475809
250,3.5306538377305703,3.5306538377305703
251,3.691102462914413,3.691102462914413
252,4.414738697933711,4.414738697933711
253,3.990180850791883,3.990180850791883
254,3.535349598155817,3.535349598155817
255,4.009843480622776,4.009843480622776
256,4.324556700756929,4.324556700756929
257,4.058411695987776,4.058411695987776
258,3.8493135436639143,3.8493135436639143
259,3.311730283517577,3.311730283517577
260,3.2370594956199756,3.2370594956199756
261,3.764914086721866,3.764914086721866
262,4.047530122016956,4.047530122016956
263,4.114155292424238,4.114155292424238
264,4.160020019503515,4.160020019503515
265,3.8213203343931124,3.8213203343931124
266,3.7927357798494885,3.7927357798494885
267,3.934202166252449,3.934202166252449
268,3.8722840402628638,3.8722840402628638
269,3.8339286985437995,3.8339286985437995
270,3.7548800917555063,3.7548800917555063
271,3.8593301697388878,3.8593301697388878
272,4.124385248724164,4.124385248724164
273,3.731873782393092,3.731873782393092
274,3.842635513982705,3.842635513982705
275,3.6924050994570803,3.6924050994570803
276,3.4566127107129865,3.4566127107129865
277,3.891869452180939,3.891869452180939
278,3.5362089291088585,3.5362089291088585
279,3.6031539641087886,3.6031539641087886
280,3.9691523949977516,3.9691523949977516
281,3.920530413744523,3.920530413744523
282,3.450006851519738,3.450006851519738
283,3.66554999604313,3.66554999604313
284,3.746166426430144,3.746166426430144
285,3.4066626248612284,3.4066626248612284
286,3.6332365678500946,3.6332365678500946
287,3.757928606259414,3.757928606259414
288,3.8304973236277884,3.8304973236277884
289,3.68883905636676,3.68883905636676
290,3.6303798652863337,3.6303798652863337
291,3.6898006838863875,3.6898006838863875
292,4.097690234434374,4.097690234434374
293,3.9160170972961343,3.9160170972961343
294,3.6897036431135057,3.6897036431135057
295,3.6138993688772554,3.6138993688772554
296,3.884679217485183,3.884679217485183
297,3.485396302964256,3.485396302964256
298,3.7038083733512326,3.7038083733512326
299,4.069096996945036,4.069096996945036
300,3.759699260869902,3.759699260869902
301,3.562588450564096,3.562588450564096
302,3.9627333704948753,3.9627333704948753
303,3.569015219273623,3.569015219273623
304,3.6708263238586856,3.6708263238586856
305,4.055879659153038,4.055879659153038
306,3.7348503991302233,3.7348503991302233
307,3.818987013447428,3.818987013447428
308,3.9100623922174655,3.9100623922174655
309,3.7944222634443765,3.7944222634443765
310,3.9451031073208873,3.9451031073208873
311,3.812374607008651,3.812374607008651
312,3.3418982760325857,3.3418982760325857
313,4.324452539252916,4.324452539252916
314,3.8665385203677984,3.8665385203677984
315,3.6488786906402386,3.6488786906402386
316,3.792526609950223,3.792526609950223
317,3.8193309125185033,3.8193309125185033
318,3.82286876083947,3.82286876083947
319,3.65277405920836,3.65277405920836
320,3.734136834916659,3.734136834916659
321,4.129512720429425,4.129512720429425
322,4.114298853603542,4.114298853603542
323,3.634440762570002,3.634440762570002
324,3.4422966916565927,3.4422966916565927
325,3.3857511903388358,3.3857511903388358
326,3.693360366828559,3.693360366828559
327,4.064604310137449,4.064604310137449
328,4.133053587882963,4.133053587882963
329,3.8145703202266663,3.8145703202266663
330,3.491162933270365,3.491162933270365
331,3.7361003001813917,3.7361003001813917
332,3.993729076443027,3.993729076443027
333,3.7605483267398374,3.7605483267398374
334,3.5096389023437853,3.5096389023437853
335,3.159863464173825,3.159863464173825
336,3.5041056213515867,3.5041056213515867
337,3.8061053502005833,3.8061053502005833
338,3.4401305653975283,3.4401305653975283
339,3.179484526365794,3.179484526365794
340,3.6550041758329774,3.6550041758329774
341,3.8947720314434435,3.8947720314434435
342,3.778708282653859,3.778708282653859
343,3.50907941038311,3.50907941038311
344,4.051179900499953,4.051179900499953
345,3.8837086557386327,3.8837086557386327
346,3.1010790455372383,3.1010790455372383
347,4.054686847895954,4.054686847895954
348,3.9733798301784677,3.9733798301784677
349,3.0732073541700866,3.0732073541700866
350,3.616111421941434,3.616111421941434
351,3.285297228062495,3.285297228062495
352,3.2239002603536657,3.2239002603536657
353,3.5322403837413145,3.5322403837413145
354,3.268366730730234,3.268366730730234
355,3.6268492555888083,3.6268492555888083
356,3.660661398714498,3.660661398714498
357,3.8530203852211984,3.8530203852211984
358,3.7278752204674133,3.7278752204674133
359,3.4635203959954826,3.4635203959954826
360,3.686710920671486,3.686710920671486
361,3.7395259802090806,3.7395259802090806
362,3.758821564929682,3.758821564929682
363,3.8020749207171103,3.8020749207171103
364,3.5366341447523064,3.5366341447523064
365,3.885985890554319,3.885985890554319
366,3.9159102048066807,3.9159102048066807
367,3.3590381419371385,3.3590381419371385
368,3.980682089344057,3.980682089344057
369,3.2487887263617394,3.2487887263617394
370,3.7863991665271315,3.7863991665271315
371,3.515346843513305,3.515346843513305
372,3.554973064629306,3.554973064629306
373,3.6869922602045353,3.6869922602045353
374,3.4396133387819203,3.4396133387819203
375,3.659841670307702,3.659841670307702
376,3.3917949371303813,3.3917949371303813
377,3.832156599853045,3.832156599853045
378,4.028751496159751,4.028751496159751
379,3.412230520475932,3.412230520475932
380,3.956393648223694,3.956393648223694
381,3.733814393695207,3.733814393695207
382,4.014468326704692,4.014468326704692
383,3.0835950403762884,3.0835950403762884
384,3.7992895042280628,3.7992895042280628
385,3.354582346780097,3.354582346780097
386,3.895858642694992,3.895858642694992
387,3.6320106476917675,3.6320106476917675
388,3.7040026607899983,3.7040026607899983
389,3.7992684988383187,3.7992684988383187
390,3.326350262169378,3.326350262169378
391,3.4734703428306615,3.4734703428306615
392,3.5406121942052238,3.5406121942052238
393,3.643047521991127,3.643047521991127
394,3.1623981996667037,3.1623981996667037
395,3.42807796249309,3.42807796249309
396,4.020518716518736,4.020518716518736
397,3.216136873228288,3.216136873228288
398,3.3246093195349236,3.3246093195349236
399,2.8507290896032127,2.8507290896032127
400,2.9828749284888847,2.9828749284888847
401,3.713210685230914,3.713210685230914
402,3.7354956409977165,3.7354956409977165
403,3.662138037323028,3.662138037323028
404,3.757314451498476,3.757314451498476
405,3.5908244684137265,3.5908244684137265
406,3.692184774636305,3.692184774636305
407,3.6423810870185203,3.6423810870185203
408,3.606809542058852,3.606809542058852
409,3.738355632337769,3.738355632337769
410,3.499934827420368,3.499934827420368
411,3.5010020693649526,3.5010020693649526
412,3.9102961609465,3.9102961609465
413,3.382339948868875,3.382339948868875
414,3.7002526749941826,3.7002526749941826
415,3.3240198391824283,3.3240198391824283
416,3.084631404361708,3.084631404361708
417,3.8335541725836118,3.8335541725836118
418,3.5943272075909443,3.5943272075909443
419,3.4757425753767053,3.4757425753767053
420,3.739091241353756,3.739091241353756
421,3.0227956973987413,3.0227956973987413
422,3.446204419238251,3.446204419238251
423,3.0448165381218213,3.0448165381218213
424,3.4924057632321377,3.4924057632321377
425,3.631257401569018,3.631257401569018
426,3.199109826259538,3.199109826259538
427,3.763540513207275,3.763540513207275
428,3.882930731666856,3.882930731666856
429,3.180687882444289,3.180687882444289
430,3.425912073831876,3.425912073831876
431,3.8512002817720408,3.8512002817720408
432,3.3992821764799186,3.3992821764799186
433,3.775379608816844,3.775379608816844
434,3.560347981939561,3.560347981939561
435,3.3850733787730354,3.3850733787730354
436,3.454388101244583,3.454388101244583
437,3.90123127538315,3.90123127538315
438,3.5925821792032577,3.5925821792032577
439,3.5725275837581605,3.5725275837581605
440,3.7747226955744013,3.7747226955744013
441,3.5427684727108555,3.5427684727108555
442,3.7286165889567413,3.7286165889567413
443,3.628507268145891,3.628507268145891
444,3.491659026095472,3.491659026095472
445,3.419557202817684,3.419557202817684
446,3.892228864511308,3.892228864511308
447,3.3581476466308375,3.3581476466308375
448,2.9704922075281166,2.9704922075281166
449,3.321674736349178,3.321674736349178
450,4.043110072070254,4.043110072070254
451,3.5052736370316375,3.5052736370316375
452,2.9547135997869343,2.9547135997869343
453,3.461690434238343,3.461690434238343
454,3.5094391045876296,3.5094391045876296
455,3.4895794991696727,3.4895794991696727
456,3.5301420280386573,3.5301420280386573
457,3.6554472307677788,3.6554472307677788
458,3.1935072914030247,3.1935072914030247
459,3.314096776012996,3.314096776012996
460,3.2282123891941605,3.2282123891941605
461,3.6839758439527013,3.6839758439527013
462,3.8902209628381015,3.8902209628381015
463,3.4154607293324277,3.4154607293324277
464,3.528825780339305,3.528825780339305
465,3.8930847930449577,3.8930847930449577
466,3.3363841010361956,3.3363841010361956
467,3.8461897175199256,3.8461897175199256
468,4.018332032263418,4.018332032263418
469,3.473464014466791,3.473464014466791
470,4.017931020003048,4.017931020003048
471,3.714138352778006,3.714138352778006
472,3.5560049563299883,3.5560049563299883
473,3.5674229834580307,3.5674229834580307
474,3.39657037583939,3.39657037583939
475,3.4626801211282316,3.4626801211282316
476,3.5539165313028915,3.5539165313028915
477,3.7081963539630065,3.7081963539630065
478,3.1263995067767296,3.1263995067767296
479,3.5904717153507857,3.5904717153507857
480,4.239499983937548,4.239499983937548
481,3.531765889305907,3.531765889305907
482,3.4929094558119314,3.4929094558119314
483,3.8276560167998155,3.8276560167998155
484,3.5979836902636837,3.5979836902636837
485,3.5361348502455563,3.5361348502455563
486,3.629712863882361,3.629712863882361
487,2.843011895218585,2.843011895218585
488,3.996343399824066,3.996343399824066
489,3.513821407482136,3.513821407482136
490,2.965146628622953,2.965146628622953
491,3.323955940578718,3.323955940578718
492,3.7060872307490014,3.7060872307490014
493,3.6624158944488636,3.6624158944488636
494,3.7907351372347073,3.7907351372347073
495,3.1607178191026106,3.1607178191026106
496,3.7571866340224562,3.7571866340224562
497,3.8324822030980203,3.8324822030980203
498,3.275239108657964,3.275239108657964
499,3.803617191369229,3.803617191369229
500,3.791983083316717,3.791983083316717
501,3.4042074166178242,3.4042074166178242
502,2.534894918395758,2.534894918395758
503,3.5228501373943026,3.5228501373943026
504,3.5122048873955776,3.5122048873955776
505,3.22775182585594,3.22775182585594
506,3.9961023551606116,3.9961023551606116
507,3.675673670888575,3.675673670888575
508,3.0731443365588937,3.0731443365588937
509,3.994333690366079,3.994333690366079
510,3.7032941439266303,3.7032941439266303
511,3.489942424465655,3.489942424465655
512,3.307967520961473,3.307967520961473
513,3.303554077603307,3.303554077603307
514,3.429248476955859,3.429248476955859
515,3.873770027805924,3.873770027805924
516,3.5223288589619095,3.5223288589619095
517,3.444006069820381,3.444006069820381
518,3.592437057077615,3.592437057077615
519,3.607135341632589,3.607135341632589
520,3.2598407096584983,3.2598407096584983
521,3.5048442317997255,3.5048442317997255
522,3.4588611399002827,3.4588611399002827
523,3.0619599161613404,3.0619599161613404
524,3.2368571636714676,3.2368571636714676
525,3.1131859953424894,3.1131859953424894
526,3.3327712435858725,3.3327712435858725
527,3.3322268224940945,3.3322268224940945
528,3.3791889783231226,3.3791889783231226
529,3.2666342432879567,3.2666342432879567
530,3.730789173518877,3.730789173518877
531,3.459326537207224,3.459326537207224
532,3.7798009945905218,3.7798009945905218
533,3.1752029884649615,3.1752029884649615
534,3.083257476196266,3.083257476196266
535,3.114587892049334,3.114587892049334
536,2.7981887355858266,2.7981887355858266
537,3.6161194121324174,3.6161194121324174
538,2.996722685504326,2.996722685504326
539,3.3314664688797095,3.3314664688797095
540,3.5367500323443086,3.5367500323443086
541,3.796604414563989,3.796604414563989
542,3.4284865912194107,3.4284865912194107
543,3.2136875502790843,3.2136875502790843
544,3.6522102614022516,3.6522102614022516
545,3.533086519662255,3.533086519662255
546,3.1097114923310585,3.1097114923310585
547,3.316334949605484,3.316334949605484
548,3.6329366764609006,3.6329366764609006
549,3.639536372471542,3.639536372471542
550,3.465576579620127,3.465576579620127
551,3.681943958524468,3.681943958524468
552,3.1575691141054354,3.1575691141054354
553,3.181383439672575,3.181383439672575
554,2.789314774548603,2.789314774548603
555,2.8976718572720905,2.8976718572720905
556,3.438690755934963,3.438690755934963
557,3.282093802435002,3.282093802435002
558,3.0049405053495892,3.0049405053495892
559,3.548434703565487,3.548434703565487
560,3.2072361766194515,3.2072361766194515
561,3.570293689173086,3.570293689173086
562,3.8801045797631537,3.8801045797631537
563,3.194570180026682,3.194570180026682
564,3.4892638322347307,3.4892638322347307
565,3.261523166153836,3.261523166153836
566,3.118390273796127,3.118390273796127
567,3.65741405445919,3.65741405445919
568,3.3438789921668826,3.3438789921668826
569,3.230503265403779,3.230503265403779
570,3.3568036570588458,3.3568036570588458
571,3.682460066858543,3.682460066858543
572,3.3154599023120785,3.3154599023120785
573,3.6356325136119008,3.6356325136119008
574,2.8920595290066355,2.8920595290066355
575,3.0372674965233757,3.0372674965233757
576,3.805079293152644,3.805079293152644
577,3.6015347094237393,3.6015347094237393
578,3.7975614983062376,3.7975614983062376
579,3.8065120425098287,3.8065120425098287
580,3.193015597817937,3.193015597817937
581,3.581195080871113,3.581195080871113
582,3.2083063671709535,3.2083063671709535
583,3.749619067271058,3.749619067271058
584,3.4145251582465295,3.4145251582465295
585,3.597193305953525,3.597193305953525
586,3.2173225639999576,3.2173225639999576
587,3.595564643166766,3.595564643166766
588,3.520820857699873,3.520820857699873
589,3.5870662031303002,3.5870662031303002
590,3.3381557067286,3.3381557067286
591,3.6304041027281424,3.6304041027281424
592,3.4374752220545908,3.4374752220545908
593,3.715943571593265,3.715943571593265
594,3.592691426722888,3.592691426722888
595,3.203115912242503,3.203115912242503
596,3.150986296868229,3.150986296868229
597,3.2009272823175086,3.2009272823175086
598,3.1524686950163345,3.1524686950163345
599,3.1776641610375282,3.1776641610375282
600,3.214781870929885,3.214781870929885
601,3.561587516268499,3.561587516268499
602,3.105464026780985,3.105464026780985
603,2.9840514189831726,2.9840514189831726
604,3.099213308250457,3.099213308250457
605,2.935215581071268,2.935215581071268
606,3.4147753878592884,3.4147753878592884
607,3.2971645912990004,3.2971645912990004
608,3.211410836442503,3.211410836442503
609,2.992442155786606,2.992442155786606
610,3.102595779847446,3.102595779847446
611,2.628162844691703,2.628162844691703
612,3.1670478776359254,3.1670478776359254
613,3.26822675410897,3.26822675410897
614,3.311654804497347,3.311654804497347
615,2.9452415985825353,2.9452415985825353
616,3.453713934366779,3.453713934366779
617,3.1134208445021545,3.1134208445021545
618,3.5398086186826445,3.5398086186826445
619,3.661960657325658,3.661960657325658
620,2.990006543109925,2.990006543109925
621,2.864127984215739,2.864127984215739
622,3.41989514227583,3.41989514227583
623,3.5635242928675415,3.5635242928675415
624,3.4419885210730854,3.4419885210730854
625,3.3057243177298843,3.3057243177298843
626,3.0744742744267985,3.0744742744267985
627,3.2429984350938965,3.2429984350938965
628,3.081198935810008,3.081198935810008
629,3.155347846489734,3.155347846489734
630,3.0817701973392944,3.0817701973392944
631,3.6794843981420184,3.6794843981420184
632,3.1798662122708414,3.1798662122708414
633,3.1104605118638085,3.1104605118638085
634,3.1072289375196287,3.1072289375196287
635,3.245376971306672,3.245376971306672
636,3.361135380595662,3.361135380595662
637,3.339453921472593,3.339453921472593
638,2.842054526128811,2.842054526128811
639,2.984504548737906,2.984504548737906
640,2.8282303338416437,2.8282303338416437
641,3.0498104876850642,3.0498104876850642
642,2.991861736985885,2.991861736985885
643,3.076822154609977,3.076822154609977
644,2.97007937212275,2.97007937212275
645,3.2663780528637756,3.2663780528637756
646,3.363983640720121,3.363983640720121
647,3.4335233828698843,3.4335233828698843
648,2.9434339760478645,2.9434339760478645
649,3.382659275406764,3.382659275406764
650,3.313625394565962,3.313625394565962
651,2.898038675982972,2.898038675982972
652,3.114472773793189,3.114472773793189
653,3.182130612793608,3.182130612793608
654,3.2722479665844384,3.2722479665844384
655,2.8113931952155475,2.8113931952155475
656,3.1502970388982443,3.1502970388982443
657,2.50114108462784,2.50114108462784
658,3.0127650855730725,3.0127650855730725
659,3.338093732896212,3.338093732896212
660,3.2427965727733543,3.2427965727733543
661,3.447845548091849,3.447845548091849
662,2.7868019829922566,2.7868019829922566
663,3.352314046797656,3.352314046797656
664,3.4456551597626692,3.4456551597626692
665,3.3765409007861855,3.3765409007861855
666,3.271800764440639,3.271800764440639
667,2.961352125643267,2.961352125643267
668,2.7870687573135857,2.7870687573135857
669,2.950899150560033,2.950899150560033
670,2.800318408778119,2.800318408778119
671,2.9621660903136444,2.9621660903136444
672,2.8780608536482215,2.8780608536482215
673,2.7093937314704335,2.7093937314704335
674,3.0074464189024583,3.0074464189024583
675,3.236670458035854,3.236670458035854
676,2.8968136101110087,2.8968136101110087
677,3.0734765045467327,3.0734765045467327
678,2.521734475396192,2.521734475396192
679,3.233107241311826,3.233107241311826
680,3.012412061320279,3.012412061320279
681,3.1465742158565724,3.1465742158565724
682,3.5874795877918086,3.5874795877918086
683,3.0901230706241085,3.0901230706241085
684,3.144014780525998,3.144014780525998
685,2.8525377847432214,2.8525377847432214
686,2.9105567789666202,2.9105567789666202
687,2.8242854740840513,2.8242854740840513
688,2.90546609707882,2.90546609707882
689,2.763002328939088,2.763002328939088
690,2.831075048785983,2.831075048785983
691,3.050802984761304,3.050802984761304
692,2.675312815057614,2.675312815057614
693,3.1561889297308063,3.1561889297308063
694,3.117983546882986,3.117983546882986
695,2.9284384689936145,2.9284384689936145
696,3.094048610219425,3.094048610219425
697,2.9346713338530686,2.9346713338530686
698,2.9244168684313565,2.9244168684313565
699,2.763536480279584,2.763536480279584
700,2.649705662543884,2.649705662543884
701,3.0666613925915214,3.0666613925915214
702,3.0342803508331535,3.0342803508331535
703,2.850483999636175,2.850483999636175
704,2.985286994372473,2.985286994372473
705,3.0437669748204086,3.0437669748204086
706,3.3581185022540865,3.3581185022540865
707,2.840092892894526,2.840092892894526
708,2.4062389155066923,2.4062389155066923
709,2.877967262584872,2.877967262584872
710,3.1998367354741974,3.1998367354741974
711,2.9826961356936157,2.9826961356936157
712,2.715279364694678,2.715279364694678
713,3.0085145077364017,3.0085145077364017
714,2.9863605006992673,2.9863605006992673
715,3.2629039800776325,3.2629039800776325
716,3.193486316025229,3.193486316025229
717,2.752486102089628,2.752486102089628
718,2.7257321512702855,2.7257321512702855
719,2.729020505455279,2.729020505455279
720,2.8213338465216053,2.8213338465216053
721,2.711044121418259,2.711044121418259
722,2.6866090859975276,2.6866090859975276
723,2.742155169892168,2.742155169892168
724,2.990605936031211,2.990605936031211
725,2.7140782664168603,2.7140782664168603
726,2.9047087174913866,2.9047087174913866
727,2.4888773101050385,2.4888773101050385
728,3.0023468477211837,3.0023468477211837
729,3.247354682987442,3.247354682987442
730,2.5998518690217094,2.5998518690217094
731,3.1598929009972907,3.1598929009972907
732,2.7791972966489995,2.7791972966489995
733,2.8087484663211564,2.8087484663211564
734,2.944518704868712,2.944518704868712
735,2.975943305371287,2.975943305371287
736,2.5084641810161203,2.5084641810161203
737,3.131887123180897,3.131887123180897
738,2.774929656776813,2.774929656776813
739,2.5824889814804624,2.5824889814804624
740,2.8124628742857487,2.8124628742857487
741,2.7706072526628276,2.7706072526628276
742,3.092164122762913,3.092164122762913
743,2.93502435294379,2.93502435294379
744,2.7066896144817223,2.7066896144817223
745,2.9344730451416066,2.9344730451416066
746,2.7322002652243116,2.7322002652243116
747,2.264925300642136,2.264925300642136
748,2.6852757330299926,2.6852757330299926
749,2.3286807808861116,2.3286807808861116
750,3.0130059262980846,3.0130059262980846
751,2.69357210900714,2.69357210900714
752,2.4875605524945135,2.4875605524945135
753,2.685518138377128,2.685518138377128
754,2.503933398966366,2.503933398966366
755,2.4691554836160896,2.4691554836160896
756,2.1868716262236627,2.1868716262236627
757,2.9066174354379433,2.9066174354379433
758,2.241051842239348,2.241051842239348
759,2.8197714710420354,2.8197714710420354
760,2.348646342286363,2.348646342286363
761,2.412186875303333,2.412186875303333
762,2.7451993239818764,2.7451993239818764
763,2.7239150967813504,2.7239150967813504
764,2.8059863601828137,2.8059863601828137
765,2.6644554125478117,2.6644554125478117
766,2.7823993480523797,2.7823993480523797
767,1.8616362898780727,1.8616362898780727
768,2.5694299248991785,2.5694299248991785
769,2.9300419671098648,2.9300419671098648
770,2.7475002336121555,2.7475002336121555
771,2.7325931186076335,2.7325931186076335
772,2.2449982512191733,2.2449982512191733
773,2.62826410567081,2.62826410567081
774,2.583090781431563,2.583090781431563
775,2.3483899046126115,2.3483899046126115
776,2.622811839308328,2.622811839308328
777,2.820184873349439,2.820184873349439
778,2.34232842951449,2.34232842951449
779,2.1136044755881156,2.1136044755881156
780,2.371761738906373,2.371761738906373
781,1.8606188868005253,1.8606188868005253
782,2.590820327919385,2.590820327919385
783,2.3750478948877647,2.3750478948877647
784,2.7760995300466833,2.7760995300466833
785,2.7305301368734156,2.7305301368734156
786,2.786774945115356,2.786774945115356
787,2.7076092752624152,2.7076092752624152
788,2.722434065418432,2.722434065418432
789,2.59504333422684,2.59504333422684
790,2.063912613930649,2.063912613930649
791,2.739690038956034,2.739690038956034
792,2.908958056799051,2.908958056799051
793,2.490219041952782,2.490219041952782
794,2.723319452528252,2.723319452528252
795,2.785118912157849,2.785118912157849
796,2.3799686932092,2.3799686932092
797,2.5255172608891665,2.5255172608891665
798,2.5925154919880162,2.5925154919880162
799,2.161457516212133,2.161457516212133
800,2.412812925043348,2.412812925043348
801,2.9145909915723927,2.9145909915723927
802,2.8680366154552672,2.8680366154552672
803,2.905863005310327,2.905863005310327
804,2.5120885679642324,2.5120885679642324
805,2.682325432025138,2.682325432025138
806,2.929308011352629,2.929308011352629
807,2.4611056290324758,2.4611056290324758
808,2.5183539761102463,2.5183539761102463
809,2.56057745109772,2.56057745109772
810,2.2923191000790073,2.2923191000790073
811,2.1718805122766507,2.1718805122766507
812,2.8754236549548295,2.8754236549548295
813,2.120563533527338,2.120563533527338
814,2.741627852306533,2.741627852306533
815,2.3290970203701615,2.3290970203701615
816,2.73516320273484,2.73516320273484
817,2.2690580408072374,2.2690580408072374
818,2.217452831585311,2.217452831585311
819,2.1593473578427105,2.1593473578427105
820,2.1846244728012674,2.1846244728012674
821,2.557441169769941,2.557441169769941
822,2.3544272908312376,2.3544272908312376
823,2.905359126896008,2.905359126896008
824,3.061993741833957,3.061993741833957
825,2.562008353894401,2.562008353894401
826,2.37207959065006,2.37207959065006
827,2.768585060904813,2.768585060904813
828,2.474261655622193,2.474261655622193
829,2.1119018209196807,2.1119018209196807
830,2.7895347287203283,2.7895347287203283
831,2.296421116120097,2.296421116120097
832,2.154083551075296,2.154083551075296
833,2.2722592030541033,2.2722592030541033
834,2.3045464573061283,2.3045464573061283
835,2.1577951472437906,2.1577951472437906
836,2.4770851377077894,2.4770851377077894
837,1.932275774108235,1.932275774108235
838,1.7702105420740109,1.7702105420740109
839,2.2082188775775773,2.2082188775775773
840,1.6438719642847384,1.6438719642847384
841,1.5559254336203643,1.5559254336203643
842,1.7848778849120503,1.7848778849120503
843,2.253863213406683,2.253863213406683
844,2.325054201118626,2.325054201118626
845,1.780676548112977,1.780676548112977
846,1.969029764191862,1.969029764191862
847,1.8567315094028265,1.8567315094028265
848,1.651406050206455,1.651406050206455
849,1.8073592315668763,1.8073592315668763
850,1.547071475665839,1.547071475665839
851,1.9428352924316084,1.9428352924316084
852,2.0584497209730133,2.0584497209730133
853,2.22241941363421,2.22241941363421
854,1.8695452157829333,1.8695452157829333
855,1.4062639716013459,1.4062639716013459
856,1.3246640202232698,1.3246640202232698
857,1.879583988974755,1.879583988974755
858,1.069105120087988,1.069105120087988
859,1.4414154933776797,1.4414154933776797
860,1.766983042194756,1.766983042194756
861,1.798581537453992,1.798581537453992
862,1.9176845003228535,1.9176845003228535
863,1.6297026633550358,1.6297026633550358
864,2.4041926782172363,2.4041926782172363
865,2.186343681580018,2.186343681580018
866,2.179374319577539,2.179374319577539
867,2.1716374169592294,2.1716374169592294
868,2.7805185258636698,2.7805185258636698
869,2.399764914365097,2.399764914365097
870,2.317738104476463,2.317738104476463
871,2.1293196527429283,2.1293196527429283
872,2.363584748513088,2.363584748513088
873,2.149258546934283,2.149258546934283
874,1.6509269676410399,1.6509269676410399
875,1.4592852844209643,1.4592852844209643
876,1.2902490687483164,1.2902490687483164
877,2.1271307394230075,2.1271307394230075
878,1.9348105473581967,1.9348105473581967
879,1.987890675421241,1.987890675421241
880,1.6780649465700141,1.6780649465700141
881,1.9326508055187837,1.9326508055187837
882,1.8160413350482296,1.8160413350482296
883,1.3964548080129824,1.3964548080129824
884,1.4839643197911292,1.4839643197911292
885,1.0290090533674132,1.0290090533674132
886,1.9321597311790015,1.9321597311790015
887,1.4396203838522184,1.4396203838522184
888,1.146222614373653,1.146222614373653
889,1.6364511348283224,1.6364511348283224
890,1.9079834725702505,1.9079834725702505
891,2.083554352400885,2.083554352400885
892,1.7202870544721152,1.7202870544721152
893,1.8719250994527288,1.8719250994527288
894,1.5972123485644036,1.5972123485644036
895,1.6890211595384956,1.6890211595384956
896,1.8676491619929267,1.8676491619929267
897,1.3480107180941143,1.3480107180941143
898,2.1573221740440243,2.1573221740440243
899,1.1904631220519049,1.1904631220519049
900,2.2442504040177007,2.2442504040177007
901,1.9779962392803538,1.9779962392803538
902,1.6041554664459092,1.6041554664459092
903,1.638693199208626,1.638693199208626
904,1.6267658730673076,1.6267658730673076
905,1.468230272896222,1.468230272896222
906,1.69155390762796,1.69155390762796
907,1.890764077292844,1.890764077292844
908,1.4622607394035887,1.4622607394035887
909,1.99965966088679,1.99965966088679
910,1.875884746428716,1.875884746428716
911,0.9865422784157754,0.9865422784157754
912,1.4574998473488394,1.4574998473488394
913,1.9704081095048338,1.9704081095048338
914,1.4183910909085002,1.4183910909085002
915,1.7465985550204643,1.7465985550204643
916,1.8292852566108533,1.8292852566108533
917,1.7485936622970697,1.7485936622970697
918,2.014073327378677,2.014073327378677
919,1.655058569969191,1.655058569969191
920,1.4837768396340258,1.4837768396340258
921,2.1464706393639794,2.1464706393639794
922,2.140279146462345,2.140279146462345
923,1.6051818759328569,1.6051818759328569
924,1.4906416448000117,1.4906416448000117
925,1.9691442953426843,1.9691442953426843
926,2.4434067927608414,2.4434067927608414
927,1.7790151907134737,1.7790151907134737
928,1.7960634739418493,1.7960634739418493
929,1.8738079693390028,1.8738079693390028
930,1.7720921744789444,1.7720921744789444
931,1.744964077150829,1.744964077150829
932,1.553828768096465,1.553828768096465
933,2.0207533884541733,2.0207533884541733
934,2.210978705964104,2.210978705964104
935,1.632120161947683,1.632120161947683
936,1.3597833339645766,1.3597833339645766
937,1.7746443925458255,1.7746443925458255
938,1.1664782685371795,1.1664782685371795
939,1.1419186103889825,1.1419186103889825
940,1.6557514531454254,1.6557514531454254
941,1.3681837580936664,1.3681837580936664
942,1.7831069134934572,1.7831069134934572
943,1.1916097341296805,1.1916097341296805
944,1.1003989243960746,1.1003989243960746
945,1.3022457493921196,1.3022457493921196
946,1.2887637527058338,1.2887637527058338
947,1.4319810734698262,1.4319810734698262
948,1.3374609869039273,1.3374609869039273
949,1.5248641513889094,1.5248641513889094
950,1.3636032875475628,1.3636032875475628
951,1.603520716426205,1.603520716426205
952,1.4046919906203734,1.4046919906203734
953,1.4438097605379436,1.4438097605379436
954,1.4735855071035076,1.4735855071035076
955,1.841232483291279,1.841232483291279
956,2.101278819969104,2.101278819969104
957,1.6323448620373082,1.6323448620373082
958,0.8232317673164296,0.8232317673164296
959,1.5079757401294485,1.5079757401294485
960,1.8818492998639145,1.8818492998639145
961,1.1516349097795011,1.1516349097795011
962,1.708439245267791,1.708439245267791
963,1.1108850581250784,1.1108850581250784
964,1.3747481455816557,1.3747481455816557
965,1.898120639889936,1.898120639889936
966,1.4724952132365143,1.4724952132365143
967,1.2849328148309596,1.2849328148309596
968,1.5198756377108753,1.5198756377108753
969,1.5016877383995506,1.5016877383995506
970,1.2772322168509251,1.2772322168509251
971,1.5948178486497693,1.5948178486497693
972,1.5439921345889873,1.5439921345889873
973,1.5719759640178201,1.5719759640178201
974,0.9038266715937479,0.9038266715937479
975,0.8381979640581025,0.8381979640581025
976,1.4977151855932913,1.4977151855932913
977,1.1155010753251886,1.1155010753251886
978,1.520414773738902,1.520414773738902
979,1.6224166223372845,1.6224166223372845
980,1.1415470728302377,1.1415470728302377
981,0.2592172137084402,0.2592172137084402
982,1.3873341929840668,1.3873341929840668
983,1.331835309981847,1.331835309981847
984,1.4439275702528653,1.4439275702528653
985,1.3536637240316602,1.3536637240316602
986,1.5373982309511378,1.5373982309511378
987,1.045577178482567,1.045577178482567
988,1.269442609027571,1.269442609027571
989,1.822604927177583,1.822604927177583
990,1.2849926405646417,1.2849926405646417
991,1.5681436847435248,1.5681436847435248
992,1.621478521177319,1.621478521177319
993,1.5884307965861522,1.5884307965861522
994,1.0250322859570797,1.0250322859570797
995,1.5490928624061493,1.5490928624061493
996,1.3827819995496051,1.3827819995496051
997,1.2848715378956819,1.2848715378956819
998,1.375364658990028,1.375364658990028
999,1.2098634901491183,1.2098634901491183
1000,0.8614125027880826,0.8614125027880826
1001,1.4770914866557998,1.4770914866557998
1002,1.2938094021333504,1.2938094021333504
1003,1.2799092425231755,1.2799092425231755
1004,1.7681375116674731,1.7681375116674731
1005,1.2250596645158893,1.2250596645158893
1006,1.0833079891473414,1.0833079891473414
1007,0.9401876575317002,0.9401876575317002
1008,0.9500734734360762,0.9500734734360762
1009,1.0800255002642194,1.0800255002642194
1010,1.035715128517465,1.035715128517465
1011,1.6000509893912414,1.6000509893912414
1012,1.4269530054809911,1.4269530054809911
1013,0.6676317120334347,0.6676317120334347
1014,0.8406173873428259,0.8406173873428259
1015,0.8012124597421281,0.8012124597421281
1016,0.9373860129457676,0.9373860129457676
1017,0.986013631596977,0.986013631596977
1018,1.1030398097551446,1.1030398097551446
1019,0.5724627184358543,0.5724627184358543
1020,0.6360493052159218,0.6360493052159218
1021,1.0830810005983262,1.0830810005983262
1022,0.5058043204610203,0.5058043204610203
1023,1.1672474403862596,1.1672474403862596
1024,0.9588887156323134,0.9588887156323134
1025,1.1785450805852775,1.1785450805852775
1026,0.9412300294585623,0.9412300294585623
1027,1.212214898650573,1.212214898650573
1028,1.080650665904443,1.080650665904443
1029,0.9459116026212917,0.9459116026212917
1030,1.268284396903822,1.268284396903822
1031,1.401605268067836,1.401605268067836
1032,0.7748658325300434,0.7748658325300434
1033,0.9869187152424692,0.9869187152424692
1034,1.0463678984030156,1.0463678984030156
1035,0.4483195287668766,0.4483195287668766
1036,0.6338091997294262,0.6338091997294262
1037,1.1830731630405305,1.1830731630405305
1038,0.7064271087463241,0.7064271087463241
1039,0.5639914614219438,0.5639914614219438
1040,0.6271890073438071,0.6271890073438071
1041,0.6963987255896897,0.6963987255896897
1042,1.0065887102149864,1.0065887102149864
1043,0.9089962712702225,0.9089962712702225
1044,0.9443757991569595,0.9443757991569595
1045,0.6661426270588835,0.6661426270588835
1046,1.210494496070772,1.210494496070772
1047,1.0258162258492485,1.0258162258492485
1048,0.8224307456423381,0.8224307456423381
1049,0.8784455746503044,0.8784455746503044
1050,1.3271193342713916,1.3271193342713916
1051,1.1681952244628202,1.1681952244628202
1052,0.9383273911498449,0.9383273911498449
1053,1.0377474548762156,1.0377474548762156
1054,1.2743612795941919,1.2743612795941919
1055,1.184648147258031,1.184648147258031
1056,1.3817406436956297,1.3817406436956297
1057,0.4677016576943099,0.4677016576943099
1058,0.6401549308877762,0.6401549308877762
1059,1.0902805241700966,1.0902805241700966
1060,0.9893074537033434,0.9893074537033434
1061,0.8781435629391069,0.8781435629391069
1062,1.80326284250069,1.80326284250069
1063,0.8260159222953654,0.8260159222953654
1064,1.148993106076576,1.148993106076576
1065,0.5890793404268355,0.5890793404268355
1066,0.8853859983015961,0.8853859983015961
1067,0.8119555119341999,0.8119555119341999
1068,0.9699975937490474,0.9699975937490474
1069,0.9486962554618477,0.9486962554618477
1070,0.17373992315580558,0.17373992315580558
1071,1.0244353825613621,1.0244353825613621
1072,0.0698739025499215,0.0698739025499215
1073,0.09996635225557891,0.09996635225557891
1074,-0.1319928105059188,-0.1319928105059188
1075,0.6791401736137381,0.6791401736137381
1076,0.8994867808397177,0.8994867808397177
1077,0.3506666209788844,0.3506666209788844
1078,1.0899828035134518,1.0899828035134518
1079,0.37366441794792576,0.37366441794792576
1080,0.42203864196980284,0.42203864196980284
1081,0.517312174401705,0.517312174401705
1082,0.6517863399814722,0.6517863399814722
1083,0.46164849113037215,0.46164849113037215
1084,0.660563278827787,0.660563278827787
1085,0.8947045325636525,0.8947045325636525
1086,0.5269414114242956,0.5269414114242956
1087,0.5676467835348629,0.5676467835348629
1088,0.6305133494608716,0.6305133494608716
1089,0.9305330563070351,0.9305330563070351
1090,0.4453013440566438,0.4453013440566438
1091,0.8554679553998892,0.8554679553998892
1092,0.16030301421771398,0.16030301421771398
1093,0.7688916126504859,0.7688916126504859
1094,1.372730397335946,1.372730397335946
1095,0.5653672183642281,0.5653672183642281
1096,0.9521499046221016,0.9521499046221016
1097,0.8743074316915375,0.8743074316915375
1098,0.6299173621824178,0.6299173621824178
1099,0.35131384925074605,0.35131384925074605
1100,0.9616110690126696,0.9616110690126696
1101,0.5439040706483297,0.5439040706483297
1102,0.27711906128961766,0.27711906128961766
1103,0.528649674760516,0.528649674760516
1104,0.9649434322696012,0.9649434322696012
1105,0.47699306982271783,0.47699306982271783
1106,0.2163101494840873,0.2163101494840873
1107,0.5281568142582851,0.5281568142582851
1108,0.4641828654934954,0.4641828654934954
1109,-0.022986832612022213,-0.022986832612022213
1110,0.36239085747041616,0.36239085747041616
1111,0.1987252377866966,0.1987252377866966
1112,0.10239271872582675,0.10239271872582675
1113,-0.06279662402943587,-0.06279662402943587
1114,0.8459202129672867,0.8459202129672867
1115,0.22816679618785587,0.22816679618785587
1116,0.9042118107502568,0.9042118107502568
1117,1.0443890550104717,1.0443890550104717
1118,0.944147312753627,0.944147312753627
1119,0.9442238668793215,0.9442238668793215
1120,1.169117835499288,1.169117835499288
1121,0.2809093644232791,0.2809093644232791
1122,0.48784112103969496,0.48784112103969496
1123,0.05448448770302492,0.05448448770302492
1124,0.7283562113322343,0.7283562113322343
1125,0.49873288446521113,0.49873288446521113
1126,0.24943361468429145,0.24943361468429145
1127,0.9354589948114749,0.9354589948114749
1128,0.30587226588856226,0.30587226588856226
1129,-0.05852224667048412,-0.05852224667048412
1130,0.4033766477317697,0.4033766477317697
1131,-0.24211066054326608,-0.24211066054326608
1132,0.42334103427081743,0.42334103427081743
1133,0.2742761419469264,0.2742761419469264
1134,0.9645168268823531,0.9645168268823531
1135,0.5499780613665292,0.5499780613665292
1136,0.21053115508282333,0.21053115508282333
1137,0.6745056561459779,0.6745056561459779
1138,0.6025996553299844,0.6025996553299844
1139,0.08687135073642276,0.08687135073642276
1140,-0.14528811349258486,-0.14528811349258486
1141,0.5867016557435238,0.5867016557435238
1142,0.49839625083120404,0.49839625083120404
1143,0.9364535884753696,0.9364535884753696
1144,0.36302016815713634,0.36302016815713634
1145,0.3446996421671905,0.3446996421671905
1146,-0.11947849920024797,-0.11947849920024797
1147,0.2713481731424831,0.2713481731424831
1148,-0.21463579369680907,-0.21463579369680907
1149,-0.581909367828333,-0.581909367828333
1150,0.44095321154031764,0.44095321154031764
1151,0.24317481669070046,0.24317481669070046
1152,0.615672696874585,0.615672696874585
1153,1.2642973184167519,1.2642973184167519
1154,0.08749007685858755,0.08749007685858755
1155,0.4689365147560499,0.4689365147560499
1156,0.5533067636959376,0.5533067636959376
1157,0.6169631458332866,0.6169631458332866
1158,0.5352210146196821,0.5352210146196821
1159,0.7810887909814221,0.7810887909814221
1160,0.2735563987030572,0.2735563987030572
1161,-0.06839521819780967,-0.06839521819780967
1162,0.8415160747227205,0.8415160747227205
1163,0.42632900264057305,0.42632900264057305
1164,1.221214296617274,1.221214296617274
1165,0.9146669502328157,0.9146669502328157
1166,0.6617095923203519,0.6617095923203519
1167,0.5882569732610821,0.5882569732610821
1168,0.5201131759102442,0.5201131759102442
1169,1.1000878156661595,1.1000878156661595
1170,0.41223855286101047,0.41223855286101047
1171,0.5285788691456089,0.5285788691456089
1172,0.3785666878266359,0.3785666878266359
1173,-0.11734158025248495,-0.11734158025248495
1174,0.4189659706398687,0.4189659706398687
1175,-0.07391940404371294,-0.07391940404371294
1176,-0.23551436987444457,-0.23551436987444457
1177,-1.5580934920296239,-1.5580934920296239
1178,0.47743604455828254,0.47743604455828254
1179,-0.6811990799619815,-0.6811990799619815
1180,-0.6395038051727602,-0.6395038051727602
1181,-0.560861750917705,-0.560861750917705
1182,-0.43297314058724923,-0.43297314058724923
1183,-0.2394938984565356,-0.2394938984565356
1184,0.36819623614835734,0.36819623614835734
1185,0.3158077268467468,0.3158077268467468
1186,0.4830446975845736,0.4830446975845736
1187,-0.013474926969031013,-0.013474926969031013
1188,0.22554465185998787,0.22554465185998787
1189,0.7305206945705622,0.7305206945705622
1190,0.26016299812138277,0.26016299812138277
1191,0.3338125055548414,0.3338125055548414
1192,0.2941402989376655,0.2941402989376655
1193,0.45178841000133596,0.45178841000133596
1194,-0.06651798664705838,-0.06651798664705838
1195,0.4781354539872609,0.4781354539872609
1196,0.23397701059399495,0.23397701059399495
1197,-0.29862601632436814,-0.29862601632436814
1198,0.010877696599531311,0.010877696599531311
1199,-0.40515390889111624,-0.40515390889111624
1200,0.2623585248086945,0.2623585248086945
1201,0.03735960575810961,0.03735960575810961
1202,0.9112496835912088,0.9112496835912088
1203,-0.41904696944814357,-0.41904696944814357
1204,0.3077443842262227,0.3077443842262227
1205,0.24557313160016722,0.24557313160016722
1206,-0.18844383228752704,-0.18844383228752704
1207,0.0029520062141162916,0.0029520062141162916
1208,0.21423083323141923,0.21423083323141923
1209,-0.5043351388851918,-0.5043351388851918
1210,-0.013682112513643681,-0.013682112513643681
1211,0.3035544912732,0.3035544912732
1212,-0.4120081632736291,-0.4120081632736291
1213,0.2728982274683013,0.2728982274683013
1214,0.34765492859554503,0.34765492859554503
1215,0.5273447871273065,0.5273447871273065
1216,0.23254689840245277,0.23254689840245277
1217,0.31289085303450326,0.31289085303450326
1218,0.562766567508744,0.562766567508744
1219,0.3948568855645527,0.3948568855645527
1220,0.7859328102501544,0.7859328102501544
1221,0.5521920965321997,0.5521920965321997
1222,0.44475508442051465,0.44475508442051465
1223,-0.25027728568699226,-0.25027728568699226
1224,0.3791746534198042,0.3791746534198042
1225,1.1483380062507547,1.1483380062507547
1226,0.8112325533443699,0.8112325533443699
1227,-0.26456744044555774,-0.26456744044555774
1228,0.5039529377280337,0.5039529377280337
1229,0.48323597781513294,0.48323597781513294
1230,0.24484006459116295,0.24484006459116295
1231,0.31177440569794324,0.31177440569794324
1232,0.12273993086530322,0.12273993086530322
1233,0.39013772850271633,0.39013772850271633
1234,0.10259787942155381,0.10259787942155381
1235,0.5787591136122904,0.5787591136122904
1236,-0.2863082556682912,-0.2863082556682912
1237,-0.850921805394394,-0.850921805394394
1238,0.3419460883829156,0.3419460883829156
1239,-0.16433456341761374,-0.16433456341761374
1240,0.46113652025285523,0.46113652025285523
1241,0.18051633196875372,0.18051633196875372
1242,0.0012394457093896883,0.0012394457093896883
1243,0.4120116050395854,0.4120116050395854
1244,0.5058929723933431,0.5058929723933431
1245,-0.2970880027530647,-0.2970880027530647
1246,-0.5108831179298026,-0.5108831179298026
1247,0.23070966692370692,0.23070966692370692
1248,-0.4817116358949086,-0.4817116358949086
1249,-0.23985034031772656,-0.23985034031772656
1250,0.4843809971283608,0.4843809971283608
1251,-0.04364316095192633,-0.04364316095192633
1252,-0.6521760953983192,-0.6521760953983192
1253,-0.1452589515492312,-0.1452589515492312
1254,0.325114842614478,0.325114842614478
1255,0.2490390532976376,0.2490390532976376
1256,-0.5103843148455847,-0.5103843148455847
1257,-0.33010562073079724,-0.33010562073079724
1258,-1.2314115482324068,-1.2314115482324068
1259,-0.022663034334408236,-0.022663034334408236
1260,-0.6740370536658072,-0.6740370536658072
1261,-0.03202172188057809,-0.03202172188057809
1262,-0.1940031012286014,-0.1940031012286014
1263,-0.35415802883710334,-0.35415802883710334
1264,0.21482430479403805,0.21482430479403805
1265,-0.398106451513004,-0.398106451513004
1266,-0.4845610637656257,-0.4845610637656257
1267,-0.007104101114513899,-0.007104101114513899
1268,0.1925395867805076,0.1925395867805076
1269,0.24803402027207447,0.24803402027207447
1270,0.1410861827970312,0.1410861827970312
1271,-0.5365315991439007,-0.5365315991439007
1272,-0.171896952572137,-0.171896952572137
1273,-0.714413951278694,-0.714413951278694
1274,-0.17103661360427252,-0.17103661360427252
1275,-0.6257112910736468,-0.6257112910736468
1276,0.24524356302343697,0.24524356302343697
1277,0.4266284847724711,0.4266284847724711
1278,0.0829872029583246,0.0829872029583246
1279,0.08844254577966446,0.08844254577966446
1280,0.1218917663043411,0.1218917663043411
1281,-0.03005659392764466,-0.03005659392764466
1282,0.1297300102796212,0.1297300102796212
1283,0.4958189136991612,0.4958189136991612
1284,0.1776320277105801,0.1776320277105801
1285,0.11377984868208392,0.11377984868208392
1286,-0.09898272639183418,-0.09898272639183418
1287,-0.09393041366328626,-0.09393041366328626
1288,0.2265687523409447,0.2265687523409447
1289,-0.30530894878520637,-0.30530894878520637
1290,0.3700025860504344,0.3700025860504344
1291,-0.3566068726904333,-0.3566068726904333
1292,-0.01890030389526716,-0.01890030389526716
1293,-1.3057692385731667,-1.3057692385731667
1294,-0.8793892909204587,-0.8793892909204587
1295,-0.11575262880433979,-0.11575262880433979
1296,-0.8280866691908058,-0.8280866691908058
1297,-0.20652100458558775,-0.20652100458558775
1298,-0.10571302949028344,-0.10571302949028344
1299,-0.6488664080930575,-0.6488664080930575
1300,-0.6836807191692548,-0.6836807191692548
1301,-0.07755635008313388,-0.07755635008313388
1302,-0.4642529562022842,-0.4642529562022842
1303,0.5342927570860767,0.5342927570860767
1304,-0.04581547998328429,-0.04581547998328429
1305,-0.5426420793358522,-0.5426420793358522
1306,-0.09456683651744768,-0.09456683651744768
1307,0.12373263807795762,0.12373263807795762
1308,-0.1314829886685613,-0.1314829886685613
1309,-0.12781066549256703,-0.12781066549256703
1310,0.09870169135783374,0.09870169135783374
1311,0.017956962307554517,0.017956962307554517
1312,0.12815748089339077,0.12815748089339077
1313,0.3483355483875243,0.3483355483875243
1314,0.12472727899555373,0.12472727899555373
1315,-0.039556718125653964,-0.039556718125653964
1316,0.12259582895696078,0.12259582895696078
1317,0.15135500723794265,0.15135500723794265
1318,-0.3569120463372271,-0.3569120463372271
1319,-0.8527739236899902,-0.8527739236899902
1320,-0.34347876452739823,-0.34347876452739823
1321,-0.14290452733118306,-0.14290452733118306
1322,-0.11256910655392013,-0.11256910655392013
1323,-0.7277493562038874,-0.7277493562038874
1324,-0.4053351764821974,-0.4053351764821974
1325,0.2366896115913604,0.2366896115913604
1326,-0.4284196291968497,-0.4284196291968497
1327,-0.736494701102969,-0.736494701102969
1328,-0.6593425551000412,-0.6593425551000412
1329,-0.023187638313430483,-0.023187638313430483
1330,-0.5093750475286405,-0.5093750475286405
1331,-0.8317422862681544,-0.8317422862681544
1332,-0.9094097865780759,-0.9094097865780759
1333,-0.8964427312458528,-0.8964427312458528
1334,-0.7534367004365372,-0.7534367004365372
1335,-0.5114484424589724,-0.5114484424589724
1336,-1.0694592305322312,-1.0694592305322312
1337,-0.12775679571710694,-0.12775679571710694
1338,-0.481782544591413,-0.481782544591413
1339,-0.518626778925966,-0.518626778925966
1340,-0.8772373632839521,-0.8772373632839521
1341,-1.0268990250396663,-1.0268990250396663
1342,-0.3895268283867094,-0.3895268283867094
1343,-1.1793164457503837,-1.1793164457503837
1344,-0.7811162462155117,-0.7811162462155117
1345,-0.0071247196013545675,-0.0071247196013545675
1346,0.14676750258466575,0.14676750258466575
1347,0.3248279729451287,0.3248279729451287
1348,0.45362491885528206,0.45362491885528206
1349,-0.3768237579419318,-0.3768237579419318
1350,-1.325034884145335,-1.325034884145335
1351,0.4408074065376254,0.4408074065376254
1352,-0.4112990897984025,-0.4112990897984025
1353,-0.20643778898247728,-0.20643778898247728
1354,-0.08711433659803136,-0.08711433659803136
1355,-0.8149872131796401,-0.8149872131796401
1356,-1.5708115636502489,-1.5708115636502489
1357,-0.7608337156796524,-0.7608337156796524
1358,-0.33212598434868035,-0.33212598434868035
1359,-0.7453141620306948,-0.7453141620306948
1360,-1.0449987247111236,-1.0449987247111236
1361,-1.3401593972015542,-1.3401593972015542
1362,-0.3582056306155376,-0.3582056306155376
1363,-0.2947149820221084,-0.2947149820221084
1364,-1.433942171713984,-1.433942171713984
1365,-0.8940774088787449,-0.8940774088787449
1366,-0.7553303354828441,-0.7553303354828441
1367,-0.5268231315883196,-0.5268231315883196
1368,-0.6048043919601559,-0.6048043919601559
1369,-0.9050170630430743,-0.9050170630430743
1370,-0.916263029344065,-0.916263029344065
1371,-1.0790362185549578,-1.0790362185549578
1372,-0.821434975769205,-0.821434975769205
1373,-1.0815414649081858,-1.0815414649081858
1374,-0.6123346463312419,-0.6123346463312419
1375,-0.4486087162294023,-0.4486087162294023
1376,0.08965860802837627,0.08965860802837627
1377,-0.7689811674074182,-0.7689811674074182
1378,-0.08754599836945066,-0.08754599836945066
1379,0.06543989893290042,0.06543989893290042
1380,0.37053906770448575,0.37053906770448575
1381,0.034543204193611156,0.034543204193611156
1382,-0.5166302878936532,-0.5166302878936532
1383,-0.5797735855622522,-0.5797735855622522
1384,-0.6944182339369401,-0.6944182339369401
1385,-0.8856767461458923,-0.8856767461458923
1386,0.10151061747813436,0.10151061747813436
1387,-0.10999014369790266,-0.10999014369790266
1388,0.08897382199938358,0.08897382199938358
1389,-0.312964184852313,-0.312964184852313
1390,-0.638555549766463,-0.638555549766463
1391,-0.31155373696949834,-0.31155373696949834
1392,-0.3812606928077899,-0.3812606928077899
1393,-0.4422092205672168,-0.4422092205672168
1394,0.05167532561420478,0.05167532561420478
1395,-0.25027308382965374,-0.25027308382965374
1396,0.2843592515668685,0.2843592515668685
1397,-0.726821884994082,-0.726821884994082
1398,-0.7153794085067651,-0.7153794085067651
1399,-0.03307767672105971,-0.03307767672105971
1400,-0.1895419929103445,-0.1895419929103445
1401,-0.7799783783947896,-0.7799783783947896
1402,-0.1457330918964291,-0.1457330918964291
1403,0.005071671862527966,0.005071671862527966
1404,-0.40303965152660376,-0.40303965152660376
1405,-0.460252110042708,-0.460252110042708
1406,-0.4220818167924768,-0.4220818167924768
1407,-1.290734403882145,-1.290734403882145
1408,-0.6605793004512216,-0.6605793004512216
1409,-1.167572805229448,-1.167572805229448
1410,-0.785547710647501,-0.785547710647501
1411,-0.797436261973889,-0.797436261973889
1412,-0.47442466750762124,-0.47442466750762124
1413,-0.39825125291773716,-0.39825125291773716
1414,0.007720094432230642,0.007720094432230642
1415,-0.8670099881132729,-0.8670099881132729
1416,-0.5524448272174376,-0.5524448272174376
1417,-0.5490828119668938,-0.5490828119668938
1418,-0.5476830699098442,-0.5476830699098442
1419,-0.36955105976798797,-0.36955105976798797
1420,-0.7702950756600591,-0.7702950756600591
1421,-0.1533638121344902,-0.1533638121344902
1422,-0.16673534461239672,-0.16673534461239672
1423,-0.0392270957720899,-0.0392270957720899
1424,0.2948129400003229,0.2948129400003229
1425,-0.3335496632787552,-0.3335496632787552
1426,-0.35408574395475756,-0.35408574395475756
1427,-0.8362825814313648,-0.8362825814313648
1428,-1.022056145705938,-1.022056145705938
1429,-0.6036813256211095,-0.6036813256211095
1430,-0.7857356844728604,-0.7857356844728604
1431,-1.081396412625198,-1.081396412625198
1432,-1.6803932057439173,-1.6803932057439173
1433,-0.6808873915662644,-0.6808873915662644
1434,-0.6868070299795533,-0.6868070299795533
1435,-1.6801255636418135,-1.6801255636418135
1436,-0.6089340066610395,-0.6089340066610395
1437,-1.2801575740270394,-1.2801575740270394
1438,-0.7705596197040256,-0.7705596197040256
1439,-0.7670072861032119,-0.7670072861032119
1440,-0.16558156173073663,-0.16558156173073663
1441,-0.3039208378373075,-0.3039208378373075
1442,-0.5104069121944103,-0.5104069121944103
1443,-0.6692796251156727,-0.6692796251156727
1444,-0.7348178590869614,-0.7348178590869614
1445,-0.7410460760490112,-0.7410460760490112
1446,-0.9797182093125104,-0.9797182093125104
1447,-0.5477552269143967,-0.5477552269143967
1448,-1.2866224958749541,-1.2866224958749541
1449,-0.8653117124971073,-0.8653117124971073
1450,-1.139938139755165,-1.139938139755165
1451,-0.9021119266041804,-0.9021119266041804
1452,-1.0353618945942429,-1.0353618945942429
1453,-0.7488106336338248,-0.7488106336338248
1454,-0.9764279018460889,-0.9764279018460889
1455,-0.7548576568693477,-0.7548576568693477
1456,-0.9890996988200992,-0.9890996988200992
1457,-0.5248416866339425,-0.5248416866339425
1458,-0.13619036461529582,-0.13619036461529582
1459,-0.840285078504146,-0.840285078504146
1460,-0.29511488537564173,-0.29511488537564173
1461,-0.39469632056069626,-0.39469632056069626
1462,-0.33199673238244315,-0.33199673238244315
1463,-0.5909284909927507,-0.5909284909927507
1464,-0.38704520277557625,-0.38704520277557625
1465,-0.19499926664992834,-0.19499926664992834
1466,0.008258056968956828,0.008258056968956828
1467,-0.0162538757666736,-0.0162538757666736
1468,-0.26315685971511044,-0.26315685971511044
1469,-0.8131857199393444,-0.8131857199393444
1470,-0.22439706142256988,-0.22439706142256988
1471,-0.9625180581451624,-0.9625180581451624
1472,-0.3780274034169303,-0.3780274034169303
1473,-0.4384953375239771,-0.4384953375239771
1474,-0.6292965891538688,-0.6292965891538688
1475,-0.8964446558480982,-0.8964446558480982
1476,-0.4593905742641055,-0.4593905742641055
1477,-0.7822396278923737,-0.7822396278923737
1478,-0.857083967023247,-0.857083967023247
1479,-0.8431810559865706,-0.8431810559865706
1480,-0.8544654274218101,-0.8544654274218101
1481,-0.42736065438369125,-0.42736065438369125
1482,-0.16588155632066254,-0.16588155632066254
1483,-0.9409449249895139,-0.9409449249895139
1484,-0.8575711177365873,-0.8575711177365873
1485,-1.3970398020403234,-1.3970398020403234
1486,-0.6254349517892261,-0.6254349517892261
1487,-0.8090519622586864,-0.8090519622586864
1488,-1.0151155300925025,-1.0151155300925025
1489,-0.3904155867137817,-0.3904155867137817
1490,-0.3259703566255812,-0.3259703566255812
1491,-0.458525321160813,-0.458525321160813
1492,-0.14240617165881556,-0.14240617165881556
1493,-0.9172148707899234,-0.9172148707899234
1494,-0.24121053444695822,-0.24121053444695822
1495,-0.8010569544203989,-0.8010569544203989
1496,-0.6293989021283578,-0.6293989021283578
1497,-0.9728138058807047,-0.9728138058807047
1498,-0.7345853658642391,-0.7345853658642391
1499,-1.57945622046071,-1.57945622046071


==> figures/reg_noise_1p.dat <==
iteration,mean,std
0,3.678403435041485,3.678403435041485
1,4.337262200716208,4.337262200716208
2,4.5453305000247415,4.5453305000247415
3,5.021034756266227,5.021034756266227
4,5.1638900316232945,5.1638900316232945
5,5.442299426627148,5.442299426627148
6,5.852782778406895,5.852782778406895
7,5.4095531018313014,5.4095531018313014
8,5.244803378164441,5.244803378164441
9,5.762223566322555,5.762223566322555
10,5.126607993572943,5.126607993572943
11,4.925514477633157,4.925514477633157
12,5.430067534438746,5.430067534438746
13,5.247773889648625,5.247773889648625
14,5.119043544150947,5.119043544150947
15,5.008785307815737,5.008785307815737
16,4.874448212595022,4.874448212595022
17,4.074642312213428,4.074642312213428
18,4.682263805238666,4.682263805238666
19,4.864841551134244,4.864841551134244
20,4.892311733717455,4.892311733717455
21,4.980267907267411,4.980267907267411
22,4.7424470970501185,4.7424470970501185
23,5.236740937706917,5.236740937706917
24,5.087813544676552,5.087813544676552
25,4.90977652043602,4.90977652043602
26,4.930450621532975,4.930450621532975
27,5.342732743064921,5.342732743064921
28,5.038503205487128,5.038503205487128
29,5.557294534022318,5.557294534022318
30,5.474993434669337,5.474993434669337
31,5.5937108612284945,5.5937108612284945
32,5.369356818075557,5.369356818075557
33,5.180128625714789,5.180128625714789
34,5.599736386080321,5.599736386080321
35,5.652949139440016,5.652949139440016
36,5.398846444146081,5.398846444146081
37,5.174303768788981,5.174303768788981
38,4.90360715438797,4.90360715438797
39,5.08077869063124,5.08077869063124
40,5.152131095623868,5.152131095623868
41,4.991999223218799,4.991999223218799
42,5.319654186886591,5.319654186886591
43,5.274478789336002,5.274478789336002
44,5.56029208118876,5.56029208118876
45,5.424653394222511,5.424653394222511
46,5.437502360993083,5.437502360993083
47,4.8436464562171935,4.8436464562171935
48,4.665569731674415,4.665569731674415
49,5.069157858886059,5.069157858886059
50,4.497617512900694,4.497617512900694
51,4.856742748081341,4.856742748081341
52,5.077036845522568,5.077036845522568
53,5.345473368477932,5.345473368477932
54,5.344780324485063,5.344780324485063
55,5.30523777405345,5.30523777405345
56,5.66189156334169,5.66189156334169
57,6.0406073974209455,6.0406073974209455
58,5.7528793246030805,5.7528793246030805
59,5.2995478941937835,5.2995478941937835
60,5.479206526426695,5.479206526426695
61,5.290687855771562,5.290687855771562
62,4.892375826075829,4.892375826075829
63,4.669268412488921,4.669268412488921
64,4.4019133481094,4.4019133481094
65,5.375384647090612,5.375384647090612
66,5.625741576270417,5.625741576270417
67,5.609840885049595,5.609840885049595
68,5.785577161202278,5.785577161202278
69,5.7398486694022,5.7398486694022
70,5.632933420833874,5.632933420833874
71,5.6134553700775145,5.6134553700775145
72,5.886991563603269,5.886991563603269
73,5.360628388729673,5.360628388729673
74,5.748072476567695,5.748072476567695
75,5.539300475142113,5.539300475142113
76,5.2593992297692544,5.2593992297692544
77,5.677879853351069,5.677879853351069
78,5.341342755705287,5.341342755705287
79,5.643454011822836,5.643454011822836
80,5.479053882601182,5.479053882601182
81,5.383443807525667,5.383443807525667
82,5.12054910347451,5.12054910347451
83,4.982710215823999,4.982710215823999
84,4.957374415840897,4.957374415840897
85,4.955299129145898,4.955299129145898
86,5.118492509220191,5.118492509220191
87,5.0676684844406665,5.0676684844406665
88,5.033069154706531,5.033069154706531
89,4.892337803227249,4.892337803227249
90,5.348127924019978,5.348127924019978
91,5.209842326399414,5.209842326399414
92,5.440093539548358,5.440093539548358
93,5.99757140566697,5.99757140566697
94,6.07548872839954,6.07548872839954
95,5.764427667200917,5.764427667200917
96,5.679812609507079,5.679812609507079
97,5.699900272103239,5.699900272103239
98,5.2170356328002665,5.2170356328002665
99,5.256861285212083,5.256861285212083
100,5.184482896706071,5.184482896706071
101,5.62128955117453,5.62128955117453
102,5.569414997658075,5.569414997658075
103,5.20734988074649,5.20734988074649
104,5.18359492375591,5.18359492375591
105,5.122565280227465,5.122565280227465
106,4.991410881804066,4.991410881804066
107,5.033176667575157,5.033176667575157
108,5.419574289522069,5.419574289522069
109,5.635062590604475,5.635062590604475
110,5.2927740924534525,5.2927740924534525
111,5.3807176257974625,5.3807176257974625
112,5.614964054234315,5.614964054234315
113,5.662614764955691,5.662614764955691
114,4.911831383481831,4.911831383481831
115,5.4784282544842435,5.4784282544842435
116,5.118287937470314,5.118287937470314
117,5.634255674660871,5.634255674660871
118,5.18830784302298,5.18830784302298
119,5.418955121298857,5.418955121298857
120,5.265787213432535,5.265787213432535
121,5.337827160007054,5.337827160007054
122,5.458991490148707,5.458991490148707
123,5.453683148108263,5.453683148108263
124,5.278674282770734,5.278674282770734
125,5.137767749118759,5.137767749118759
126,4.97554827462402,4.97554827462402
127,4.628455821619291,4.628455821619291
128,4.925789257276808,4.925789257276808
129,5.114820160271003,5.114820160271003
130,5.385528246179235,5.385528246179235
131,5.6239024516384974,5.6239024516384974
132,5.373078225962677,5.373078225962677
133,5.025041852524496,5.025041852524496
134,4.663219051834812,4.663219051834812
135,5.136405579587614,5.136405579587614
136,4.586457928987423,4.586457928987423
137,4.775437416046973,4.775437416046973
138,4.71543824718332,4.71543824718332
139,4.8963254911056255,4.8963254911056255
140,5.015225235598306,5.015225235598306
141,5.008190083203562,5.008190083203562
142,5.195943689250497,5.195943689250497
143,5.159527820614412,5.159527820614412
144,5.107872696738962,5.107872696738962
145,5.164086551123579,5.164086551123579
146,5.030064600656782,5.030064600656782
147,4.885751369849371,4.885751369849371
148,4.5568060857191135,4.5568060857191135
149,4.779641007534065,4.779641007534065
150,4.928618954876621,4.928618954876621
151,5.346541279063638,5.346541279063638
152,4.806723442817032,4.806723442817032
153,5.104836278508409,5.104836278508409
154,5.425913247260097,5.425913247260097
155,5.295006856866869,5.295006856866869
156,5.620268926143117,5.620268926143117
157,5.504412937041207,5.504412937041207
158,4.861273420014474,4.861273420014474
159,5.02289542761335,5.02289542761335
160,5.498307359580769,5.498307359580769
161,5.536762711236415,5.536762711236415
162,5.471909422813451,5.471909422813451
163,5.595857253244738,5.595857253244738
164,5.460658714551041,5.460658714551041
165,5.283533106261716,5.283533106261716
166,5.5191526269535585,5.5191526269535585
167,5.782177133470404,5.782177133470404
168,5.69819097773942,5.69819097773942
169,5.035062820353255,5.035062820353255
170,4.955593113250792,4.955593113250792
171,5.1901583299096945,5.1901583299096945
172,5.318767464400779,5.318767464400779
173,4.972523634971235,4.972523634971235
174,5.35322020938172,5.35322020938172
175,5.08543370137441,5.08543370137441
176,5.235474627039792,5.235474627039792
177,4.96204452113151,4.96204452113151
178,5.050498464644584,5.050498464644584
179,5.183639555586495,5.183639555586495
180,5.708050368717804,5.708050368717804
181,5.4568308179832306,5.4568308179832306
182,5.669604861797532,5.669604861797532
183,5.093525002864117,5.093525002864117
184,5.133899403880119,5.133899403880119
185,5.76670172976232,5.76670172976232
186,5.543588968883803,5.543588968883803
187,5.413725970697723,5.413725970697723
188,5.03623092177022,5.03623092177022
189,5.591872187830704,5.591872187830704
190,4.773427935483391,4.773427935483391
191,4.7869679739323745,4.7869679739323745
192,4.823167454870222,4.823167454870222
193,5.606448705287758,5.606448705287758
194,5.35739722263633,5.35739722263633
195,5.175935047955484,5.175935047955484
196,5.486676974606504,5.486676974606504
197,5.518945388165551,5.518945388165551
198,5.622695043885196,5.622695043885196
199,5.540586000332471,5.540586000332471
200,5.666606711417142,5.666606711417142
201,5.57440888975471,5.57440888975471
202,5.508054036233375,5.508054036233375
203,5.613497631017805,5.613497631017805
204,5.118523310856638,5.118523310856638
205,5.332279149313783,5.332279149313783
206,5.205538080617353,5.205538080617353
207,5.534866790991711,5.534866790991711
208,5.29101949227128,5.29101949227128
209,5.414528795944481,5.414528795944481
210,5.516200846765122,5.516200846765122
211,5.273742624192932,5.273742624192932
212,5.656891086929857,5.656891086929857
213,4.956942528459509,4.956942528459509
214,5.166188676108837,5.166188676108837
215,5.145365323041126,5.145365323041126
216,5.203316312300534,5.203316312300534
217,5.094380192884985,5.094380192884985
218,5.0890911181045215,5.0890911181045215
219,5.426604435981761,5.426604435981761
220,5.60386532205162,5.60386532205162
221,5.0179937207965395,5.0179937207965395
222,5.038622050239857,5.038622050239857
223,4.991259590510201,4.991259590510201
224,5.078004199765511,5.078004199765511
225,4.7745333274216355,4.7745333274216355
226,4.9063397633361605,4.9063397633361605
227,4.99597744409656,4.99597744409656
228,5.469610931065585,5.469610931065585
229,5.8243926083936275,5.8243926083936275
230,5.44477384539395,5.44477384539395
231,5.363359971443579,5.363359971443579
232,5.317758245931475,5.317758245931475
233,5.177784150467235,5.177784150467235
234,5.431812362978534,5.431812362978534
235,5.164175748199549,5.164175748199549
236,4.733805055373943,4.733805055373943
237,4.979401379156075,4.979401379156075
238,5.422347201873299,5.422347201873299
239,4.937090369654937,4.937090369654937
240,4.986153702801337,4.986153702801337
241,5.238992037861212,5.238992037861212
242,5.464610443780936,5.464610443780936
243,5.083668467846523,5.083668467846523
244,5.300033297644497,5.300033297644497
245,5.198618303250982,5.198618303250982
246,4.689532143961948,4.689532143961948
247,4.880632244144333,4.880632244144333
248,4.900604883655635,4.900604883655635
249,4.7828954246058855,4.7828954246058855
250,5.248978030447192,5.248978030447192
251,4.924185766602309,4.924185766602309
252,4.976196786231763,4.976196786231763
253,5.005732524459162,5.005732524459162
254,5.403492326335867,5.403492326335867
255,5.752982527107732,5.752982527107732
256,5.819623785990082,5.819623785990082
257,5.812235757850045,5.812235757850045
258,5.464785667111966,5.464785667111966
259,5.240797584992224,5.240797584992224
260,4.94881841477063,4.94881841477063
261,4.890891049016841,4.890891049016841
262,5.07927851361043,5.07927851361043
263,5.464228234204913,5.464228234204913
264,5.356042894148402,5.356042894148402
265,5.120743511214241,5.120743511214241
266,4.893272064796775,4.893272064796775
267,4.77427165178524,4.77427165178524
268,4.782755920170652,4.782755920170652
269,5.320488590808277,5.320488590808277
270,5.333918800764736,5.333918800764736
271,5.256057756317923,5.256057756317923
272,5.3468164981138235,5.3468164981138235
273,5.061515712286334,5.061515712286334
274,4.639808938593031,4.639808938593031
275,4.936496377305603,4.936496377305603
276,4.817375113232051,4.817375113232051
277,5.200048170445525,5.200048170445525
278,4.959065787904419,4.959065787904419
279,4.927966898726637,4.927966898726637
280,5.148635548742363,5.148635548742363
281,5.215673975405458,5.215673975405458
282,4.966774883963658,4.966774883963658
283,5.450008512484175,5.450008512484175
284,5.566746835403434,5.566746835403434
285,5.594715849565486,5.594715849565486
286,5.330166156842932,5.330166156842932
287,5.274220473423281,5.274220473423281
288,4.832118481358992,4.832118481358992
289,5.367504111324577,5.367504111324577
290,5.241837470924623,5.241837470924623
291,5.269634183158209,5.269634183158209
292,5.14535177649408,5.14535177649408
293,5.48903608880055,5.48903608880055
294,5.12498068837917,5.12498068837917
295,5.588197955529714,5.588197955529714
296,5.643252992883382,5.643252992883382
297,5.362706580939647,5.362706580939647
298,5.024214829461437,5.024214829461437
299,5.3668938512997695,5.3668938512997695
300,5.6597467940346515,5.6597467940346515
301,5.30970433999804,5.30970433999804
302,5.3799830025173945,5.3799830025173945
303,5.864993549755895,5.864993549755895
304,6.0669225437486105,6.0669225437486105
305,5.769812154737938,5.769812154737938
306,5.8210767832672206,5.8210767832672206
307,5.946451161010053,5.946451161010053
308,5.708116762040069,5.708116762040069
309,5.657863696287283,5.657863696287283
310,5.819296720696143,5.819296720696143
311,5.545939975245761,5.545939975245761
312,5.279462554360329,5.279462554360329
313,5.145907498004828,5.145907498004828
314,5.479748205318059,5.479748205318059
315,5.452118552509154,5.452118552509154
316,5.254085558046197,5.254085558046197
317,4.576332371474506,4.576332371474506
318,5.000211609574828,5.000211609574828
319,5.336565429646456,5.336565429646456
320,5.167523874229236,5.167523874229236
321,5.204036364172654,5.204036364172654
322,5.295566474021283,5.295566474021283
323,5.621601204488133,5.621601204488133
324,5.671158546021461,5.671158546021461
325,5.841258996323334,5.841258996323334
326,5.78246006393876,5.78246006393876
327,5.978348674612549,5.978348674612549
328,5.578760964317619,5.578760964317619
329,5.660475271790624,5.660475271790624
330,5.648533259229937,5.648533259229937
331,5.587307333836251,5.587307333836251
332,5.618323226824091,5.618323226824091
333,5.295924587608384,5.295924587608384
334,5.203380172889432,5.203380172889432
335,5.643205869112506,5.643205869112506
336,5.3254932413596645,5.3254932413596645
337,4.901608595362505,4.901608595362505
338,5.528501302770386,5.528501302770386
339,5.089005198611087,5.089005198611087
340,5.7790736484352125,5.7790736484352125
341,5.445119912716732,5.445119912716732
342,5.234113235478864,5.234113235478864
343,5.122677403258263,5.122677403258263
344,5.217797392832036,5.217797392832036
345,5.137683375496761,5.137683375496761
346,4.854117085097966,4.854117085097966
347,5.0816054950333935,5.0816054950333935
348,5.048693431512725,5.048693431512725
349,4.985045606491264,4.985045606491264
350,5.104422631996965,5.104422631996965
351,5.58516722330695,5.58516722330695
352,5.964232795610358,5.964232795610358
353,5.865813259398148,5.865813259398148
354,5.577106277649046,5.577106277649046
355,5.351902040152888,5.351902040152888
356,5.043832392934055,5.043832392934055
357,5.355688756583235,5.355688756583235
358,5.688048491931198,5.688048491931198
359,5.741131934112117,5.741131934112117
360,5.443712905556185,5.443712905556185
361,5.3123762710810505,5.3123762710810505
362,5.3981471825882155,5.3981471825882155
363,5.572453012329393,5.572453012329393
364,5.524367582797595,5.524367582797595
365,5.637365553161459,5.637365553161459
366,5.438308191758181,5.438308191758181
367,5.346307572713928,5.346307572713928
368,4.924863770595494,4.924863770595494
369,4.968261818405349,4.968261818405349
370,5.1367497328338745,5.1367497328338745
371,5.554302110494664,5.554302110494664
372,5.192901561950875,5.192901561950875
373,4.819709834340424,4.819709834340424
374,5.586081061648953,5.586081061648953
375,5.342546262212652,5.342546262212652
376,5.361845013515764,5.361845013515764
377,5.135917557048595,5.135917557048595
378,5.277292391498074,5.277292391498074
379,5.076576555189792,5.076576555189792
380,5.940105907362246,5.940105907362246
381,5.867976420265575,5.867976420265575
382,5.240685352856453,5.240685352856453
383,5.683458862045099,5.683458862045099
384,5.676897555594671,5.676897555594671
385,5.734784654614914,5.734784654614914
386,5.898752579431375,5.898752579431375
387,5.806253355307807,5.806253355307807
388,5.902441303869418,5.902441303869418
389,6.012128530846595,6.012128530846595
390,5.732357833893489,5.732357833893489
391,5.619123618746781,5.619123618746781
392,5.60515308991844,5.60515308991844
393,5.129026750408933,5.129026750408933
394,5.14768341199713,5.14768341199713
395,5.587047871349811,5.587047871349811
396,5.642537476963236,5.642537476963236
397,5.195485633200856,5.195485633200856
398,5.460804361743751,5.460804361743751
399,5.5105743283875945,5.5105743283875945
400,5.3249807933858975,5.3249807933858975
401,5.310737243596733,5.310737243596733
402,5.389153868293926,5.389153868293926
403,5.267122392220375,5.267122392220375
404,5.37024673307438,5.37024673307438
405,5.306647050380588,5.306647050380588
406,5.046987258574945,5.046987258574945
407,5.224723975242576,5.224723975242576
408,5.2465964215415966,5.2465964215415966
409,4.8444782717788515,4.8444782717788515
410,4.5235615688732125,4.5235615688732125
411,4.76414732937696,4.76414732937696
412,5.191757126934882,5.191757126934882
413,5.161787856957213,5.161787856957213
414,5.031799835858338,5.031799835858338
415,5.017983992089247,5.017983992089247
416,5.553399812492826,5.553399812492826
417,5.403587868980232,5.403587868980232
418,5.567951773650034,5.567951773650034
419,5.488191658220301,5.488191658220301
420,5.042044080710171,5.042044080710171
421,5.468864689586098,5.468864689586098
422,5.619588197966047,5.619588197966047
423,5.934910003388208,5.934910003388208
424,5.349556929979592,5.349556929979592
425,5.629775999399602,5.629775999399602
426,5.667855914642891,5.667855914642891
427,5.370372828086728,5.370372828086728
428,5.598842348231236,5.598842348231236
429,5.353279540540757,5.353279540540757
430,4.723883819951253,4.723883819951253
431,5.116593770271575,5.116593770271575
432,5.287434360079027,5.287434360079027
433,5.197223898795338,5.197223898795338
434,5.287734016318727,5.287734016318727
435,5.080875628449068,5.080875628449068
436,5.104725888882155,5.104725888882155
437,4.905375928408728,4.905375928408728
438,4.88353529627826,4.88353529627826
439,5.0156934448919435,5.0156934448919435
440,4.828467071093485,4.828467071093485
441,5.0303223476091805,5.0303223476091805
442,5.339283288250626,5.339283288250626
443,5.76361544136867,5.76361544136867
444,5.492343187220772,5.492343187220772
445,5.554650320251082,5.554650320251082
446,5.544725663333276,5.544725663333276
447,5.311853423696029,5.311853423696029
448,5.5555075876982665,5.5555075876982665
449,5.121170708981251,5.121170708981251
450,5.784621818001632,5.784621818001632
451,5.579920724486138,5.579920724486138
452,5.181163327404386,5.181163327404386
453,5.6811384887883785,5.6811384887883785
454,5.492436728797827,5.492436728797827
455,5.610044038532013,5.610044038532013
456,5.49407292909361,5.49407292909361
457,5.693013269458588,5.693013269458588
458,5.4673601989423455,5.4673601989423455
459,5.0516411501131255,5.0516411501131255
460,5.1462691739941056,5.1462691739941056
461,5.149196542453291,5.149196542453291
462,5.53551549432238,5.53551549432238
463,5.035951851314458,5.035951851314458
464,5.153992863034871,5.153992863034871
465,5.058253469134644,5.058253469134644
466,5.043836803034143,5.043836803034143
467,4.558417411961549,4.558417411961549
468,5.141488581288096,5.141488581288096
469,5.1998847030137645,5.1998847030137645
470,5.347867410225811,5.347867410225811
471,5.18418897377902,5.18418897377902
472,5.493711296443434,5.493711296443434
473,5.197331700038962,5.197331700038962
474,5.399691781821409,5.399691781821409
475,5.541613425826726,5.541613425826726
476,5.187373714202478,5.187373714202478
477,5.257634223686798,5.257634223686798
478,5.269512807971499,5.269512807971499
479,5.27745314291241,5.27745314291241
480,5.432657457105133,5.432657457105133
481,5.240629840740683,5.240629840740683
482,5.594385568811336,5.594385568811336
483,5.025120237967662,5.025120237967662
484,5.567360528917737,5.567360528917737
485,5.382496695698199,5.382496695698199
486,5.106304305934727,5.106304305934727
487,5.2570703441581,5.2570703441581
488,5.467818061420843,5.467818061420843
489,5.162572415196496,5.162572415196496
490,4.715987127434017,4.715987127434017
491,4.866274482465918,4.866274482465918
492,5.270097837946227,5.270097837946227
493,5.117899121475171,5.117899121475171
494,4.936008261809717,4.936008261809717
495,5.455665280158179,5.455665280158179
496,5.360026865665894,5.360026865665894
497,5.201808801494791,5.201808801494791
498,5.46865156372873,5.46865156372873
499,5.271856630917588,5.271856630917588
500,4.941878270415162,4.941878270415162
501,4.698825972073661,4.698825972073661
502,5.170330627238568,5.170330627238568
503,4.970801458473707,4.970801458473707
504,5.296453861926986,5.296453861926986
505,5.139188986825494,5.139188986825494
506,5.208958273672083,5.208958273672083
507,5.442120426786017,5.442120426786017
508,4.670776020721926,4.670776020721926
509,4.8912153753695335,4.8912153753695335
510,4.4841201931033705,4.4841201931033705
511,4.8150888084452035,4.8150888084452035
512,5.098980291633275,5.098980291633275
513,5.295739700258325,5.295739700258325
514,4.824015948640673,4.824015948640673
515,4.85645750820099,4.85645750820099
516,5.159054589704998,5.159054589704998
517,5.046168739026286,5.046168739026286
518,4.587196616169955,4.587196616169955
519,5.0077188501078185,5.0077188501078185
520,5.301317655882241,5.301317655882241
521,5.437847735666769,5.437847735666769
522,5.76444430902805,5.76444430902805
523,5.8442988766603845,5.8442988766603845
524,5.876566756362365,5.876566756362365
525,5.532246478546281,5.532246478546281
526,5.38163865036931,5.38163865036931
527,5.32752284591476,5.32752284591476
528,5.1250377047991575,5.1250377047991575
529,4.93203863910843,4.93203863910843
530,5.035872876710274,5.035872876710274
531,5.458223443948992,5.458223443948992
532,5.003716224408617,5.003716224408617
533,5.413643010906603,5.413643010906603
534,5.013568590234615,5.013568590234615
535,5.338214819380098,5.338214819380098
536,5.160731904596734,5.160731904596734
537,5.120098059780755,5.120098059780755
538,5.18784857171357,5.18784857171357
539,5.392560304026083,5.392560304026083
540,5.175565740141385,5.175565740141385
541,4.91265043213508,4.91265043213508
542,4.910823007927688,4.910823007927688
543,5.0889155788724265,5.0889155788724265
544,4.987217574846458,4.987217574846458
545,4.594112477018307,4.594112477018307
546,4.7511896912812,4.7511896912812
547,5.220667453384125,5.220667453384125
548,5.4147166627860415,5.4147166627860415
549,5.2383133929798955,5.2383133929798955
550,5.441419730303127,5.441419730303127
551,5.351746348705685,5.351746348705685
552,5.229021191260383,5.229021191260383
553,4.954920579614563,4.954920579614563
554,5.507944686102466,5.507944686102466
555,5.32835239186569,5.32835239186569
556,5.4858599749003005,5.4858599749003005
557,5.158102342204972,5.158102342204972
558,5.350716205453291,5.350716205453291
559,5.170927434859439,5.170927434859439
560,4.743850350388167,4.743850350388167
561,5.2811938251059045,5.2811938251059045
562,5.184726268482666,5.184726268482666
563,5.382219633217579,5.382219633217579
564,5.330114322829632,5.330114322829632
565,5.095657853003704,5.095657853003704
566,5.122594646386127,5.122594646386127
567,5.256052262595879,5.256052262595879
568,5.339462064152644,5.339462064152644
569,5.178693246364624,5.178693246364624
570,4.704814281614597,4.704814281614597
571,5.337980380351741,5.337980380351741
572,5.093787437749941,5.093787437749941
573,5.212995825275987,5.212995825275987
574,5.489926405463828,5.489926405463828
575,5.761219821031261,5.761219821031261
576,5.455207831354898,5.455207831354898
577,5.527795688842042,5.527795688842042
578,5.50409616685797,5.50409616685797
579,5.090709889895989,5.090709889895989
580,4.645755305085494,4.645755305085494
581,4.474473452964095,4.474473452964095
582,4.877249993642767,4.877249993642767
583,4.9575064877692645,4.9575064877692645
584,5.410335039423281,5.410335039423281
585,5.28480134478532,5.28480134478532
586,5.742230354338672,5.742230354338672
587,5.510818974073577,5.510818974073577
588,5.793945169383746,5.793945169383746
589,5.216214417327109,5.216214417327109
590,5.5720940044578215,5.5720940044578215
591,5.26331972609647,5.26331972609647
592,5.1731511527212595,5.1731511527212595
593,5.271139856847338,5.271139856847338
594,5.471414734035664,5.471414734035664
595,5.492559103692046,5.492559103692046
596,4.8200902941972315,4.8200902941972315
597,4.973760999092139,4.973760999092139
598,5.285380483830133,5.285380483830133
599,5.694462929757314,5.694462929757314
600,5.428814031987453,5.428814031987453
601,5.669570568285938,5.669570568285938
602,5.4036299741576395,5.4036299741576395
603,5.331636095167327,5.331636095167327
604,5.57674166077181,5.57674166077181
605,5.48701915360116,5.48701915360116
606,5.4926342591347375,5.4926342591347375
607,5.351422844234208,5.351422844234208
608,4.911180877823103,4.911180877823103
609,5.62115772989216,5.62115772989216
610,5.77088200100868,5.77088200100868
611,5.5561375337940015,5.5561375337940015
612,5.302062052133956,5.302062052133956
613,5.073675226365146,5.073675226365146
614,5.224634293212561,5.224634293212561
615,5.017140640852922,5.017140640852922
616,4.7652001007866485,4.7652001007866485
617,4.867938482350102,4.867938482350102
618,5.048882085492152,5.048882085492152
619,5.356083027494595,5.356083027494595
620,5.43734692063114,5.43734692063114
621,5.6588252331390985,5.6588252331390985
622,5.373056498719794,5.373056498719794
623,5.640381970073736,5.640381970073736
624,5.821649251884287,5.821649251884287
625,5.156591875875821,5.156591875875821
626,5.2765254397508565,5.2765254397508565
627,5.005791335047967,5.005791335047967
628,4.688045213676557,4.688045213676557
629,4.773096622104294,4.773096622104294
630,5.082333183996732,5.082333183996732
631,5.503231164521151,5.503231164521151
632,5.572180136600641,5.572180136600641
633,5.535585806198307,5.535585806198307
634,5.826405611696787,5.826405611696787
635,5.806629764598576,5.806629764598576
636,5.469946746482353,5.469946746482353
637,5.796457994375064,5.796457994375064
638,5.242680439462465,5.242680439462465
639,5.306294410398277,5.306294410398277
640,5.48792593942605,5.48792593942605
641,5.269707391248741,5.269707391248741
642,5.3153377293278,5.3153377293278
643,5.469808813022536,5.469808813022536
644,4.867767173574337,4.867767173574337
645,4.571100887232172,4.571100887232172
646,4.855823680710369,4.855823680710369
647,4.832238411581496,4.832238411581496
648,5.314059132607873,5.314059132607873
649,5.159643087163195,5.159643087163195
650,5.254670822614369,5.254670822614369
651,5.281714434816537,5.281714434816537
652,5.0856675357948795,5.0856675357948795
653,5.047587272103468,5.047587272103468
654,5.559395579164216,5.559395579164216
655,5.243032210748289,5.243032210748289
656,5.83271831127119,5.83271831127119
657,5.171066375068356,5.171066375068356
658,5.110806643006057,5.110806643006057
659,5.051450352386897,5.051450352386897
660,5.218618575465772,5.218618575465772
661,5.212292343393265,5.212292343393265
662,5.433459792425159,5.433459792425159
663,5.026568763246768,5.026568763246768
664,5.441089938810157,5.441089938810157
665,5.154332828581257,5.154332828581257
666,5.025256267268288,5.025256267268288
667,5.213132546475391,5.213132546475391
668,5.034263057780204,5.034263057780204
669,5.329463966936231,5.329463966936231
670,5.721322247214597,5.721322247214597
671,5.30813335636775,5.30813335636775
672,5.070385929995964,5.070385929995964
673,5.1823488667850945,5.1823488667850945
674,4.999152585351375,4.999152585351375
675,4.95234843130343,4.95234843130343
676,5.210776404172463,5.210776404172463
677,5.197900001429831,5.197900001429831
678,5.345857659715596,5.345857659715596
679,5.0632701667561415,5.0632701667561415
680,5.645832499757471,5.645832499757471
681,5.390010461646855,5.390010461646855
682,5.3863327236154745,5.3863327236154745
683,5.317821970283223,5.317821970283223
684,5.555640247263199,5.555640247263199
685,5.383416866891293,5.383416866891293
686,5.303197299754949,5.303197299754949
687,5.359600344957596,5.359600344957596
688,5.619678359277374,5.619678359277374
689,5.03271751492582,5.03271751492582
690,5.613312243154752,5.613312243154752
691,5.649257465059491,5.649257465059491
692,5.413381966807809,5.413381966807809
693,5.201157502002555,5.201157502002555
694,5.40405167146772,5.40405167146772
695,5.021702647307942,5.021702647307942
696,5.162003232358459,5.162003232358459
697,5.074008030357071,5.074008030357071
698,5.2072631829468286,5.2072631829468286
699,5.141141787674356,5.141141787674356
700,4.861163781332769,4.861163781332769
701,5.469555704215047,5.469555704215047
702,5.379820161564436,5.379820161564436
703,5.3075379886741345,5.3075379886741345
704,4.871921849299597,4.871921849299597
705,5.02283962753105,5.02283962753105
706,4.791256733163575,4.791256733163575
707,5.0898960151726,5.0898960151726
708,5.236336083312262,5.236336083312262
709,5.517530287920041,5.517530287920041
710,5.475256769565732,5.475256769565732
711,5.584130696401395,5.584130696401395
712,5.558022581505316,5.558022581505316
713,5.356418554862414,5.356418554862414
714,5.5516779083195456,5.5516779083195456
715,5.7999159911163165,5.7999159911163165
716,5.782141873635133,5.782141873635133
717,5.230512474471957,5.230512474471957
718,5.170952445209313,5.170952445209313
719,5.636896600603932,5.636896600603932
720,5.480416467922277,5.480416467922277
721,5.501850390080928,5.501850390080928
722,5.518742417780512,5.518742417780512
723,5.6146529209255815,5.6146529209255815
724,5.257925929885534,5.257925929885534
725,4.688322197594013,4.688322197594013
726,5.47385528920232,5.47385528920232
727,5.3485933281911135,5.3485933281911135
728,5.536474129358072,5.536474129358072
729,5.320944222493665,5.320944222493665
730,5.1038750819873755,5.1038750819873755
731,4.984505839380745,4.984505839380745
732,5.412926583277939,5.412926583277939
733,5.22575956591016,5.22575956591016
734,4.739641825110641,4.739641825110641
735,5.1994324167873245,5.1994324167873245
736,5.377441293903258,5.377441293903258
737,5.093298580496325,5.093298580496325
738,5.782976747355163,5.782976747355163
739,5.4279382005571835,5.4279382005571835
740,5.236467134104646,5.236467134104646
741,4.593976228620636,4.593976228620636
742,4.869588585724837,4.869588585724837
743,4.902966076390185,4.902966076390185
744,4.9396564530650355,4.9396564530650355
745,5.287316046252682,5.287316046252682
746,5.556956235826999,5.556956235826999
747,5.576740837302285,5.576740837302285
748,5.248223408969956,5.248223408969956
749,5.478038229031173,5.478038229031173
750,5.283628206307948,5.283628206307948
751,5.136771184083477,5.136771184083477
752,5.513066170641152,5.513066170641152
753,5.408811811597727,5.408811811597727
754,5.2415287214368895,5.2415287214368895
755,5.1105550113353875,5.1105550113353875
756,4.992631983644626,4.992631983644626
757,5.18797069839833,5.18797069839833
758,5.052591429212686,5.052591429212686
759,5.296011639037392,5.296011639037392
760,5.075565501618147,5.075565501618147
761,5.195327480833646,5.195327480833646
762,5.417459354069539,5.417459354069539
763,5.877871701690392,5.877871701690392
764,5.351820771914793,5.351820771914793
765,5.489660698374107,5.489660698374107
766,5.357540133573007,5.357540133573007
767,5.257040708042621,5.257040708042621
768,5.559694838742507,5.559694838742507
769,5.509233607423088,5.509233607423088
770,5.034241083446927,5.034241083446927
771,5.25656943855141,5.25656943855141
772,5.515739530314978,5.515739530314978
773,5.3571045637968435,5.3571045637968435
774,5.318459827696786,5.318459827696786
775,5.180545645391083,5.180545645391083
776,5.772716001210255,5.772716001210255
777,5.8934613416815935,5.8934613416815935
778,5.886392186087644,5.886392186087644
779,5.621920620991352,5.621920620991352
780,5.415608547181808,5.415608547181808
781,5.2309602617703606,5.2309602617703606
782,5.2486385418210535,5.2486385418210535
783,5.079423576221598,5.079423576221598
784,5.738095468908884,5.738095468908884
785,5.633795760586402,5.633795760586402
786,5.078574500415787,5.078574500415787
787,5.565191889726875,5.565191889726875
788,5.795578819284532,5.795578819284532
789,5.421180357211155,5.421180357211155
790,5.448714379571346,5.448714379571346
791,5.537329004542938,5.537329004542938
792,5.257582997891424,5.257582997891424
793,5.058015060870805,5.058015060870805
794,5.30901959296866,5.30901959296866
795,5.361319427895126,5.361319427895126
796,5.185965429047183,5.185965429047183
797,5.288388754291931,5.288388754291931
798,4.736508043313521,4.736508043313521
799,5.13738023687525,5.13738023687525
800,5.322907350569111,5.322907350569111
801,5.48864432692801,5.48864432692801
802,5.1141989875838485,5.1141989875838485
803,4.839434787887935,4.839434787887935
804,5.223890867604364,5.223890867604364
805,5.531411061490453,5.531411061490453
806,5.394749747750591,5.394749747750591
807,5.4222711826016825,5.4222711826016825
808,4.805986377939156,4.805986377939156
809,4.945074409424798,4.945074409424798
810,5.495097223211197,5.495097223211197
811,5.168777779084316,5.168777779084316
812,5.265618491243035,5.265618491243035
813,5.439310572269212,5.439310572269212
814,5.2938401125436325,5.2938401125436325
815,4.974158858905424,4.974158858905424
816,5.438453039924216,5.438453039924216
817,5.226019300542998,5.226019300542998
818,5.560395476632306,5.560395476632306
819,5.105745546946201,5.105745546946201
820,5.543909891471892,5.543909891471892
821,5.453128941180084,5.453128941180084
822,5.471708244907632,5.471708244907632
823,4.8930127944424955,4.8930127944424955
824,5.502800623910812,5.502800623910812
825,5.438383506848698,5.438383506848698
826,5.449319948702943,5.449319948702943
827,5.176948337436716,5.176948337436716
828,5.000160199334188,5.000160199334188
829,5.342736568421328,5.342736568421328
830,5.407163775134454,5.407163775134454
831,5.0753379394340286,5.0753379394340286
832,5.163434568650058,5.163434568650058
833,5.555321656506367,5.555321656506367
834,5.432170965968653,5.432170965968653
835,5.326934567806166,5.326934567806166
836,5.725279794910109,5.725279794910109
837,5.523879389601111,5.523879389601111
838,5.02531600499522,5.02531600499522
839,4.510626780071713,4.510626780071713
840,4.716038095720954,4.716038095720954
841,4.873780118449341,4.873780118449341
842,5.6406723288138805,5.6406723288138805
843,5.206105249105266,5.206105249105266
844,5.383889753361906,5.383889753361906
845,5.420327149063507,5.420327149063507
846,5.478298770435473,5.478298770435473
847,5.2678366777949535,5.2678366777949535
848,5.225377155942058,5.225377155942058
849,5.397592354255304,5.397592354255304
850,5.154393865398748,5.154393865398748
851,5.454091540146152,5.454091540146152
852,4.87558132901053,4.87558132901053
853,5.069218716241927,5.069218716241927
854,5.870535568286941,5.870535568286941
855,5.551609639778604,5.551609639778604
856,5.343598362268359,5.343598362268359
857,5.237205740016572,5.237205740016572
858,5.638487756545285,5.638487756545285
859,5.1152504634630525,5.1152504634630525
860,5.218960398513998,5.218960398513998
861,5.183996502077309,5.183996502077309
862,5.055853853760456,5.055853853760456
863,4.955858432987304,4.955858432987304
864,5.2312440623838805,5.2312440623838805
865,4.596691578321437,4.596691578321437
866,5.078272761944235,5.078272761944235
867,5.267665830214781,5.267665830214781
868,5.393895204899722,5.393895204899722
869,5.898088111019645,5.898088111019645
870,5.609067082208901,5.609067082208901
871,5.491823816170714,5.491823816170714
872,4.943501947197905,4.943501947197905
873,4.702734070998728,4.702734070998728
874,4.571982135085696,4.571982135085696
875,4.886067856742759,4.886067856742759
876,5.155583242551206,5.155583242551206
877,5.674616291481113,5.674616291481113
878,5.5573631905737875,5.5573631905737875
879,5.971521585146496,5.971521585146496
880,5.314428051454081,5.314428051454081
881,5.470369139050811,5.470369139050811
882,5.209062860491488,5.209062860491488
883,5.501853240714586,5.501853240714586
884,5.445268638946988,5.445268638946988
885,5.215892948983066,5.215892948983066
886,4.923795976704429,4.923795976704429
887,5.318519198356553,5.318519198356553
888,5.315957469036899,5.315957469036899
889,5.4509283047233295,5.4509283047233295
890,5.03635868142775,5.03635868142775
891,5.095624116899193,5.095624116899193
892,5.238279766332349,5.238279766332349
893,5.101284199139512,5.101284199139512
894,5.213175412004752,5.213175412004752
895,5.314437181744198,5.314437181744198
896,5.420189681537545,5.420189681537545
897,5.625712175201056,5.625712175201056
898,5.929284959673253,5.929284959673253
899,5.694046488826777,5.694046488826777
900,5.815886924033172,5.815886924033172
901,5.668240402271537,5.668240402271537
902,5.550587439621945,5.550587439621945
903,5.695048756935169,5.695048756935169
904,5.533183991758759,5.533183991758759
905,5.368584540593799,5.368584540593799
906,5.511581445640952,5.511581445640952
907,5.522272711106231,5.522272711106231
908,5.704831747468585,5.704831747468585
909,5.556428679412785,5.556428679412785
910,5.362469473177466,5.362469473177466
911,5.295311640030372,5.295311640030372
912,5.096071707450996,5.096071707450996
913,4.860454265001208,4.860454265001208
914,5.033949283081462,5.033949283081462
915,4.990062496881547,4.990062496881547
916,4.893017509675815,4.893017509675815
917,4.813793966991604,4.813793966991604
918,5.0178579507109875,5.0178579507109875
919,5.28391675610986,5.28391675610986
920,4.828550283840411,4.828550283840411
921,5.449863795494676,5.449863795494676
922,5.043286030795042,5.043286030795042
923,5.319227901271514,5.319227901271514
924,5.555726629126473,5.555726629126473
925,5.53517585915537,5.53517585915537
926,4.691776432676845,4.691776432676845
927,5.101973672726073,5.101973672726073
928,4.9847931463791575,4.9847931463791575
929,5.120141785990918,5.120141785990918
930,4.975862333375932,4.975862333375932
931,5.222449959107545,5.222449959107545
932,5.400217168151866,5.400217168151866
933,4.988572033727996,4.988572033727996
934,5.338398167953259,5.338398167953259
935,5.2346106068719545,5.2346106068719545
936,5.39425663562052,5.39425663562052
937,4.978417759054066,4.978417759054066
938,5.261212999311562,5.261212999311562
939,5.3151577830414025,5.3151577830414025
940,5.6777553162591525,5.6777553162591525
941,5.3399341818300305,5.3399341818300305
942,5.421498495834291,5.421498495834291
943,5.3249386208751375,5.3249386208751375
944,5.102960544068305,5.102960544068305
945,5.089964683424913,5.089964683424913
946,5.7694217957629395,5.7694217957629395
947,4.938068213005472,4.938068213005472
948,5.250468413028528,5.250468413028528
949,5.777522946344192,5.777522946344192
950,5.661849560244953,5.661849560244953
951,5.424555449213138,5.424555449213138
952,5.3737145977442875,5.3737145977442875
953,5.365141810266894,5.365141810266894
954,5.382919517195827,5.382919517195827
955,5.770458723531326,5.770458723531326
956,5.445538060472985,5.445538060472985
957,5.047177194445007,5.047177194445007
958,5.19446611033806,5.19446611033806
959,5.0901653194816046,5.0901653194816046
960,5.302129466991557,5.302129466991557
961,5.093375152714591,5.093375152714591
962,5.206526972545058,5.206526972545058
963,4.951139902632654,4.951139902632654
964,4.601651618878428,4.601651618878428
965,4.4560467144852955,4.4560467144852955
966,4.8278989857176065,4.8278989857176065
967,4.626850738898036,4.626850738898036
968,5.131397293976108,5.131397293976108
969,4.678353555513422,4.678353555513422
970,4.853595065770424,4.853595065770424
971,4.869220844333836,4.869220844333836
972,5.048932533959565,5.048932533959565
973,4.945447784971498,4.945447784971498
974,5.225615248821166,5.225615248821166
975,5.394968009322704,5.394968009322704
976,5.064688361065265,5.064688361065265
977,5.350681499764092,5.350681499764092
978,4.968324428869537,4.968324428869537
979,5.5475751734735415,5.5475751734735415
980,5.522453763130918,5.522453763130918
981,5.606949951917362,5.606949951917362
982,5.385532858625198,5.385532858625198
983,5.3966154480944155,5.3966154480944155
984,4.843639372199382,4.843639372199382
985,4.9268345464136765,4.9268345464136765
986,4.510898692433105,4.510898692433105
987,4.665089748135653,4.665089748135653
988,5.195497332967197,5.195497332967197
989,4.962289345986588,4.962289345986588
990,5.325558676034165,5.325558676034165
991,5.101362655004684,5.101362655004684
992,5.273928084739831,5.273928084739831
993,5.29814534755392,5.29814534755392
994,5.472016645279781,5.472016645279781
995,5.208376312364026,5.208376312364026
996,5.295375183296325,5.295375183296325
997,5.276660829730889,5.276660829730889
998,5.055681831418101,5.055681831418101
999,4.917844995649177,4.917844995649177
1000,4.736692089446738,4.736692089446738
1001,4.804962778529283,4.804962778529283
1002,4.843951465543414,4.843951465543414
1003,4.552763496370895,4.552763496370895
1004,4.941562208499219,4.941562208499219
1005,4.597253221861733,4.597253221861733
1006,5.045639536204625,5.045639536204625
1007,4.829990443713073,4.829990443713073
1008,4.991321948989881,4.991321948989881
1009,4.610242446117829,4.610242446117829
1010,4.825790020361826,4.825790020361826
1011,5.031899447293711,5.031899447293711
1012,4.924541149101806,4.924541149101806
1013,5.026392756613626,5.026392756613626
1014,4.921494885996106,4.921494885996106
1015,5.379829121660714,5.379829121660714
1016,5.7132224111242955,5.7132224111242955
1017,5.285911181294945,5.285911181294945
1018,5.295628692518941,5.295628692518941
1019,5.50806366314384,5.50806366314384
1020,5.316122600162796,5.316122600162796
1021,5.46683660763154,5.46683660763154
1022,5.625013159524084,5.625013159524084
1023,5.6349512964336785,5.6349512964336785
1024,5.394387630669217,5.394387630669217
1025,5.582708634952049,5.582708634952049
1026,5.421680653305492,5.421680653305492
1027,5.284318487047501,5.284318487047501
1028,5.510481151166634,5.510481151166634
1029,5.363271150692576,5.363271150692576
1030,5.240656989231768,5.240656989231768
1031,5.573703870445211,5.573703870445211
1032,5.168691448646879,5.168691448646879
1033,5.296641679516313,5.296641679516313
1034,5.587999190289504,5.587999190289504
1035,5.506544796916545,5.506544796916545
1036,5.347133460157745,5.347133460157745
1037,5.152914036562526,5.152914036562526
1038,5.039323120314361,5.039323120314361
1039,5.043845848242911,5.043845848242911
1040,5.2698908776708295,5.2698908776708295
1041,5.46144782334701,5.46144782334701
1042,5.18103503591599,5.18103503591599
1043,4.707067869320309,4.707067869320309
1044,5.118396743551449,5.118396743551449
1045,5.40458018691818,5.40458018691818
1046,5.164474305212773,5.164474305212773
1047,5.4580020276997585,5.4580020276997585
1048,5.390364907848809,5.390364907848809
1049,5.146695296299586,5.146695296299586
1050,4.960814492821988,4.960814492821988
1051,5.039344456785628,5.039344456785628
1052,5.174334393147647,5.174334393147647
1053,5.013669783591069,5.013669783591069
1054,5.144624779844064,5.144624779844064
1055,5.454996455128207,5.454996455128207
1056,5.0821228417357664,5.0821228417357664
1057,4.944396787120776,4.944396787120776
1058,4.965896118795408,4.965896118795408
1059,5.393784663942651,5.393784663942651
1060,5.489223523186364,5.489223523186364
1061,5.080522840775711,5.080522840775711
1062,5.495964527216318,5.495964527216318
1063,5.335313593305333,5.335313593305333
1064,4.9990031889922815,4.9990031889922815
1065,5.214013108494069,5.214013108494069
1066,4.8753005705925965,4.8753005705925965
1067,5.4964711326292495,5.4964711326292495
1068,5.666822695569409,5.666822695569409
1069,5.794787709511914,5.794787709511914
1070,5.2211470065664205,5.2211470065664205
1071,5.100009638143512,5.100009638143512
1072,5.387123089558256,5.387123089558256
1073,5.178613474634287,5.178613474634287
1074,5.35363753513384,5.35363753513384
1075,5.784166404996219,5.784166404996219
1076,5.65426424050261,5.65426424050261
1077,5.161563804444192,5.161563804444192
1078,5.2329590223981945,5.2329590223981945
1079,5.293748353869992,5.293748353869992
1080,4.951195578543029,4.951195578543029
1081,5.319327720897402,5.319327720897402
1082,5.42636513150118,5.42636513150118
1083,5.313123807829619,5.313123807829619
1084,5.3206919056402135,5.3206919056402135
1085,5.591507568244355,5.591507568244355
1086,5.265330131068169,5.265330131068169
1087,5.141795252396476,5.141795252396476
1088,4.953284684195674,4.953284684195674
1089,4.849752901773346,4.849752901773346
1090,4.5354593999646236,4.5354593999646236
1091,5.157585551444783,5.157585551444783
1092,5.147618791011988,5.147618791011988
1093,4.82784420621143,4.82784420621143
1094,5.243941759589419,5.243941759589419
1095,5.071950504271507,5.071950504271507
1096,5.299674473918288,5.299674473918288
1097,5.518987819214251,5.518987819214251
1098,5.215933346221853,5.215933346221853
1099,5.553275587867992,5.553275587867992
1100,5.756579030624764,5.756579030624764
1101,5.333207323514813,5.333207323514813
1102,5.170819206752456,5.170819206752456
1103,5.069153638309341,5.069153638309341
1104,4.965062178474411,4.965062178474411
1105,4.793377967276954,4.793377967276954
1106,5.155089252690271,5.155089252690271
1107,5.507456414023654,5.507456414023654
1108,4.987423955126854,4.987423955126854
1109,4.8387441940122065,4.8387441940122065
1110,5.714253307161073,5.714253307161073
1111,5.455195953862272,5.455195953862272
1112,5.2898138342723415,5.2898138342723415
1113,5.366135864725979,5.366135864725979
1114,5.175075009021592,5.175075009021592
1115,4.818457995311674,4.818457995311674
1116,5.1898559645842575,5.1898559645842575
1117,5.185468588288958,5.185468588288958
1118,5.28767357759386,5.28767357759386
1119,4.881995418437721,4.881995418437721
1120,5.612219352657649,5.612219352657649
1121,5.489451660313367,5.489451660313367
1122,5.3512647808677585,5.3512647808677585
1123,5.500095429108249,5.500095429108249
1124,4.998482457390296,4.998482457390296
1125,5.005383560662388,5.005383560662388
1126,5.234826460488466,5.234826460488466
1127,5.154350958293393,5.154350958293393
1128,4.952538776456664,4.952538776456664
1129,5.332123812464266,5.332123812464266
1130,5.131400978273704,5.131400978273704
1131,5.277078948643517,5.277078948643517
1132,5.2246165297959815,5.2246165297959815
1133,5.363066629555733,5.363066629555733
1134,4.5431760693008165,4.5431760693008165
1135,5.186189909656161,5.186189909656161
1136,5.150470839381246,5.150470839381246
1137,4.854047340935725,4.854047340935725
1138,5.3680813976868,5.3680813976868
1139,5.4167342475496465,5.4167342475496465
1140,5.246980516567049,5.246980516567049
1141,5.224869329788164,5.224869329788164
1142,5.4722541903840565,5.4722541903840565
1143,5.652110874032761,5.652110874032761
1144,5.2242598607608635,5.2242598607608635
1145,5.18810270305637,5.18810270305637
1146,4.85019916794594,4.85019916794594
1147,4.944872606929219,4.944872606929219
1148,5.122783042971995,5.122783042971995
1149,4.862356348535299,4.862356348535299
1150,4.8082409258230205,4.8082409258230205
1151,4.907431849704385,4.907431849704385
1152,5.513935886295348,5.513935886295348
1153,5.482856544236744,5.482856544236744
1154,5.705010249855966,5.705010249855966
1155,5.310275705438985,5.310275705438985
1156,5.032353761810482,5.032353761810482
1157,5.124282323205955,5.124282323205955
1158,5.1939572068351545,5.1939572068351545
1159,5.37192673360805,5.37192673360805
1160,5.164560159953771,5.164560159953771
1161,5.083987526875571,5.083987526875571
1162,5.331891948626802,5.331891948626802
1163,4.608913907314982,4.608913907314982
1164,4.737294355420219,4.737294355420219
1165,5.091390556180166,5.091390556180166
1166,5.254094244754423,5.254094244754423
1167,4.497873445471387,4.497873445471387
1168,5.156265508075333,5.156265508075333
1169,5.461547205887928,5.461547205887928
1170,5.4445066595167715,5.4445066595167715
1171,4.673862083375273,4.673862083375273
1172,4.6675831397364655,4.6675831397364655
1173,5.455183618374644,5.455183618374644
1174,5.01993350027035,5.01993350027035
1175,5.071738110518171,5.071738110518171
1176,5.280295952227107,5.280295952227107
1177,5.29317752463959,5.29317752463959
1178,5.226774622867729,5.226774622867729
1179,5.16777738868276,5.16777738868276
1180,5.500880496091034,5.500880496091034
1181,5.68970967764305,5.68970967764305
1182,5.452489554107587,5.452489554107587
1183,5.375967985033896,5.375967985033896
1184,4.3969412735442335,4.3969412735442335
1185,5.175307387922694,5.175307387922694
1186,4.976347071885861,4.976347071885861
1187,4.687347489406768,4.687347489406768
1188,4.9656279623518635,4.9656279623518635
1189,4.766910479953521,4.766910479953521
1190,5.231555021574872,5.231555021574872
1191,4.819348575312043,4.819348575312043
1192,5.040874795276059,5.040874795276059
1193,5.091785354192961,5.091785354192961
1194,4.923866024208603,4.923866024208603
1195,4.7918054196823325,4.7918054196823325
1196,4.941551534171392,4.941551534171392
1197,5.137938989414718,5.137938989414718
1198,5.135326304153969,5.135326304153969
1199,5.185773774805735,5.185773774805735
1200,5.380137509566946,5.380137509566946
1201,5.421615013930284,5.421615013930284
1202,5.212418985234207,5.212418985234207
1203,5.427257616811723,5.427257616811723
1204,5.543246974170885,5.543246974170885
1205,5.62714563974184,5.62714563974184
1206,5.591749358196611,5.591749358196611
1207,5.726545835359522,5.726545835359522
1208,5.488003194853098,5.488003194853098
1209,5.008629990933365,5.008629990933365
1210,5.693174923975607,5.693174923975607
1211,5.719365310363389,5.719365310363389
1212,4.833575685180271,4.833575685180271
1213,4.70877524545837,4.70877524545837
1214,4.526702683505895,4.526702683505895
1215,4.861550551092227,4.861550551092227
1216,5.29189826118347,5.29189826118347
1217,5.17441145218042,5.17441145218042
1218,5.194060752855575,5.194060752855575
1219,5.145791641361416,5.145791641361416
1220,5.184505272792007,5.184505272792007
1221,5.162539403095136,5.162539403095136
1222,5.175064798064863,5.175064798064863
1223,4.960656235156307,4.960656235156307
1224,5.205546219354196,5.205546219354196
1225,4.778922659115692,4.778922659115692
1226,4.941560504198311,4.941560504198311
1227,4.120216872487803,4.120216872487803
1228,4.41894920880545,4.41894920880545
1229,4.937859235884404,4.937859235884404
1230,4.817411573933655,4.817411573933655
1231,5.288957498528009,5.288957498528009
1232,4.882657880514525,4.882657880514525
1233,5.2378567462938905,5.2378567462938905
1234,5.09135948225155,5.09135948225155
1235,5.150342209350414,5.150342209350414
1236,4.949975070057016,4.949975070057016
1237,5.085917904638826,5.085917904638826
1238,4.220214461944957,4.220214461944957
1239,4.540831592657182,4.540831592657182
1240,4.748800293775516,4.748800293775516
1241,5.271567278362802,5.271567278362802
1242,5.359036971708667,5.359036971708667
1243,5.2526611104721574,5.2526611104721574
1244,5.275603469271363,5.275603469271363
1245,5.412961253939651,5.412961253939651
1246,5.455399173912037,5.455399173912037
1247,5.363921769273754,5.363921769273754
1248,5.020347365041357,5.020347365041357
1249,5.263876713413104,5.263876713413104
1250,5.182253631217674,5.182253631217674
1251,5.094661232953226,5.094661232953226
1252,5.124262527428937,5.124262527428937
1253,5.237110812582538,5.237110812582538
1254,4.862617342674227,4.862617342674227
1255,4.74427121816385,4.74427121816385
1256,5.1872262457443705,5.1872262457443705
1257,5.4012811097565425,5.4012811097565425
1258,5.277955990602069,5.277955990602069
1259,5.531970184809108,5.531970184809108
1260,4.954553106924135,4.954553106924135
1261,5.079362120884318,5.079362120884318
1262,5.123245431885922,5.123245431885922
1263,5.119283553983397,5.119283553983397
1264,5.04891881062798,5.04891881062798
1265,5.467437896605387,5.467437896605387
1266,5.668942137557708,5.668942137557708
1267,5.703197313637264,5.703197313637264
1268,5.602412012621066,5.602412012621066
1269,4.9898857314561464,4.9898857314561464
1270,5.312894741262852,5.312894741262852
1271,5.271739636110093,5.271739636110093
1272,5.070594794249683,5.070594794249683
1273,5.039234828855371,5.039234828855371
1274,5.424841309890343,5.424841309890343
1275,5.479767307992595,5.479767307992595
1276,5.2679682697340375,5.2679682697340375
1277,5.152160673958762,5.152160673958762
1278,5.457609087100761,5.457609087100761
1279,5.434728653814753,5.434728653814753
1280,5.454844129601991,5.454844129601991
1281,5.419629867323047,5.419629867323047
1282,5.45548653427302,5.45548653427302
1283,5.193586474364383,5.193586474364383
1284,5.1400369228494505,5.1400369228494505
1285,4.708206291831368,4.708206291831368
1286,5.2884232048329896,5.2884232048329896
1287,4.9148821845313355,4.9148821845313355
1288,5.079456675575844,5.079456675575844
1289,4.84288527696732,4.84288527696732
1290,5.2462828524034215,5.2462828524034215
1291,5.024884355296277,5.024884355296277
1292,5.294795090434023,5.294795090434023
1293,5.336209925204572,5.336209925204572
1294,5.078284614892552,5.078284614892552
1295,5.1779316118422685,5.1779316118422685
1296,5.460773982663269,5.460773982663269
1297,5.60436162152694,5.60436162152694
1298,5.49032562981744,5.49032562981744
1299,4.945775767603812,4.945775767603812
1300,5.325541501607099,5.325541501607099
1301,5.4521886736105305,5.4521886736105305
1302,5.403160695931243,5.403160695931243
1303,5.347340579974342,5.347340579974342
1304,5.3462658906672615,5.3462658906672615
1305,5.258640063508767,5.258640063508767
1306,5.023748019238926,5.023748019238926
1307,5.235702282244443,5.235702282244443
1308,5.141814656358033,5.141814656358033
1309,5.0081722516494995,5.0081722516494995
1310,5.091731676465689,5.091731676465689
1311,5.165989066849221,5.165989066849221
1312,5.038487343389077,5.038487343389077
1313,5.1258790882949015,5.1258790882949015
1314,5.3365158748104795,5.3365158748104795
1315,5.598954818183675,5.598954818183675
1316,5.54080383895225,5.54080383895225
1317,5.573529650577078,5.573529650577078
1318,5.0739800800856685,5.0739800800856685
1319,5.260288287370418,5.260288287370418
1320,5.2599949337724095,5.2599949337724095
1321,5.32976927862515,5.32976927862515
1322,4.8921680587628735,4.8921680587628735
1323,5.149623034262796,5.149623034262796
1324,5.397148941201628,5.397148941201628
1325,5.0141872157222425,5.0141872157222425
1326,5.039148518794795,5.039148518794795
1327,5.4674493744095285,5.4674493744095285
1328,5.3335020157378805,5.3335020157378805
1329,5.0436233801260135,5.0436233801260135
1330,5.699961449324453,5.699961449324453
1331,5.7230597599859,5.7230597599859
1332,5.191165768582425,5.191165768582425
1333,5.240681283829652,5.240681283829652
1334,5.6120006271941945,5.6120006271941945
1335,5.391722242994368,5.391722242994368
1336,5.571338157948697,5.571338157948697
1337,5.365284899594543,5.365284899594543
1338,5.383201991163216,5.383201991163216
1339,5.723367771493705,5.723367771493705
1340,5.4849304919203075,5.4849304919203075
1341,5.859962448476925,5.859962448476925
1342,5.847786861909161,5.847786861909161
1343,5.291336760235064,5.291336760235064
1344,5.278294181855333,5.278294181855333
1345,5.597012956429958,5.597012956429958
1346,5.2871099646503295,5.2871099646503295
1347,5.184557310498642,5.184557310498642
1348,5.289793775014573,5.289793775014573
1349,5.275072563052814,5.275072563052814
1350,5.518709828313599,5.518709828313599
1351,5.354381194469089,5.354381194469089
1352,5.6523903838217135,5.6523903838217135
1353,5.360886401593557,5.360886401593557
1354,5.099377642837558,5.099377642837558
1355,5.3284836710589305,5.3284836710589305
1356,5.000449057695267,5.000449057695267
1357,4.959175866798886,4.959175866798886
1358,5.185468465849786,5.185468465849786
1359,5.302849952709574,5.302849952709574
1360,4.98676768225774,4.98676768225774
1361,4.702777266506126,4.702777266506126
1362,5.020244652765444,5.020244652765444
1363,5.091235598530199,5.091235598530199
1364,5.048274831769274,5.048274831769274
1365,5.329947595090667,5.329947595090667
1366,5.091104420612721,5.091104420612721
1367,5.061975473552128,5.061975473552128
1368,5.248927953590717,5.248927953590717
1369,4.996501290985189,4.996501290985189
1370,5.0051200195014705,5.0051200195014705
1371,4.929541457341599,4.929541457341599
1372,5.295325232427218,5.295325232427218
1373,5.139716361825324,5.139716361825324
1374,4.870443033085186,4.870443033085186
1375,5.371113938938928,5.371113938938928
1376,5.36115436003692,5.36115436003692
1377,5.233983677229203,5.233983677229203
1378,5.137171002426971,5.137171002426971
1379,5.257509863054219,5.257509863054219
1380,5.723998259774135,5.723998259774135
1381,4.966507661504223,4.966507661504223
1382,4.878464252887297,4.878464252887297
1383,5.29404228430671,5.29404228430671
1384,5.470705690261565,5.470705690261565
1385,5.167436438636396,5.167436438636396
1386,5.134902677457773,5.134902677457773
1387,5.560831943799156,5.560831943799156
1388,5.275349551688988,5.275349551688988
1389,5.4952350129862255,5.4952350129862255
1390,5.265640820813168,5.265640820813168
1391,5.432580448893878,5.432580448893878
1392,5.699800234310224,5.699800234310224
1393,5.189380482471147,5.189380482471147
1394,5.218626416008444,5.218626416008444
1395,5.433285150080761,5.433285150080761
1396,5.4874195010132905,5.4874195010132905
1397,5.576308495202133,5.576308495202133
1398,5.190271543748647,5.190271543748647
1399,5.302976084911621,5.302976084911621
1400,5.562604977543026,5.562604977543026
1401,4.97432622195584,4.97432622195584
1402,5.540487184870447,5.540487184870447
1403,5.518354576700516,5.518354576700516
1404,5.563386814183388,5.563386814183388
1405,5.381881016384466,5.381881016384466
1406,5.683395334002406,5.683395334002406
1407,5.738849961096164,5.738849961096164
1408,5.433604151486857,5.433604151486857
1409,5.180695568653586,5.180695568653586
1410,5.628097434386123,5.628097434386123
1411,5.170522168288641,5.170522168288641
1412,5.193617151163636,5.193617151163636
1413,5.42811635601,5.42811635601
1414,5.4858450156656655,5.4858450156656655
1415,5.469084195157932,5.469084195157932
1416,5.43396086064301,5.43396086064301
1417,5.376551330833406,5.376551330833406
1418,5.298758406942181,5.298758406942181
1419,4.6524227339782795,4.6524227339782795
1420,5.205964585668872,5.205964585668872
1421,5.002673667448981,5.002673667448981
1422,5.019451282954494,5.019451282954494
1423,4.84461857226079,4.84461857226079
1424,5.596258064084164,5.596258064084164
1425,5.283846267564197,5.283846267564197
1426,5.451383575756322,5.451383575756322
1427,5.611032699210231,5.611032699210231
1428,5.526843328801512,5.526843328801512
1429,5.5679987492593375,5.5679987492593375
1430,5.621397420614651,5.621397420614651
1431,5.612350687607502,5.612350687607502
1432,5.462543935164156,5.462543935164156
1433,5.694803380724657,5.694803380724657
1434,5.2232493823071335,5.2232493823071335
1435,5.213014435976811,5.213014435976811
1436,5.010361340518164,5.010361340518164
1437,4.917222825461237,4.917222825461237
1438,5.180629296324727,5.180629296324727
1439,5.3857929973986405,5.3857929973986405
1440,4.985798740365364,4.985798740365364
1441,5.167978637699165,5.167978637699165
1442,4.966072704300261,4.966072704300261
1443,4.399736244287347,4.399736244287347
1444,4.776080299529502,4.776080299529502
1445,5.145550990394657,5.145550990394657
1446,5.3620849275710825,5.3620849275710825
1447,5.163579916963409,5.163579916963409
1448,4.982124437663441,4.982124437663441
1449,5.279882388731308,5.279882388731308
1450,4.9162748238406815,4.9162748238406815
1451,5.307168254165732,5.307168254165732
1452,4.838652252706414,4.838652252706414
1453,5.059743946621646,5.059743946621646
1454,5.058531380513368,5.058531380513368
1455,4.927199544999913,4.927199544999913
1456,5.159355721343517,5.159355721343517
1457,5.20407718444199,5.20407718444199
1458,5.692301657833627,5.692301657833627
1459,5.274870075413612,5.274870075413612
1460,5.703266069837866,5.703266069837866
1461,5.571239408716195,5.571239408716195
1462,5.665217871976222,5.665217871976222
1463,5.398074443669485,5.398074443669485
1464,5.837996269741561,5.837996269741561
1465,5.815698217663201,5.815698217663201
1466,5.622132321762685,5.622132321762685
1467,5.464404017775174,5.464404017775174
1468,5.250535947917199,5.250535947917199
1469,5.42775053031122,5.42775053031122
1470,5.19173895898548,5.19173895898548
1471,5.604909478876579,5.604909478876579
1472,5.148164549225367,5.148164549225367
1473,5.327733044006343,5.327733044006343
1474,5.386256733987377,5.386256733987377
1475,5.576421254142388,5.576421254142388
1476,5.386213826776818,5.386213826776818
1477,5.557763448922645,5.557763448922645
1478,5.121626369066731,5.121626369066731
1479,5.1504840156185345,5.1504840156185345
1480,5.316503922338391,5.316503922338391
1481,5.168842165255256,5.168842165255256
1482,5.395989421600143,5.395989421600143
1483,5.447539661220808,5.447539661220808
1484,4.837598126320178,4.837598126320178
1485,5.112536385480512,5.112536385480512
1486,5.081876627368099,5.081876627368099
1487,5.303853114366001,5.303853114366001
1488,5.183407443140909,5.183407443140909
1489,4.744974432568992,4.744974432568992
1490,4.8999890345518216,4.8999890345518216
1491,4.868858867291068,4.868858867291068
1492,4.96417028459867,4.96417028459867
1493,5.5021770320466965,5.5021770320466965
1494,4.955089635322086,4.955089635322086
1495,4.963219327214856,4.963219327214856
1496,5.219140517518344,5.219140517518344
1497,5.357484700500689,5.357484700500689
1498,5.063719927195091,5.063719927195091
1499,4.926092397578227,4.926092397578227


==> figures/reg_noise_p01.dat <==
iteration,mean,std
0,2.8367786749120056,2.8367786749120056
1,2.522068741636731,2.522068741636731
2,1.6949450987155985,1.6949450987155985
3,1.3580135135200972,1.3580135135200972
4,0.9733814064866679,0.9733814064866679
5,0.5456692505436868,0.5456692505436868
6,0.07149306297045065,0.07149306297045065
7,-0.2836479421700236,-0.2836479421700236
8,-0.7835856671297384,-0.7835856671297384
9,-1.0466918032116874,-1.0466918032116874
10,-1.3066363459040846,-1.3066363459040846
11,-1.6034496785094479,-1.6034496785094479
12,-2.4747789478147193,-2.4747789478147193
13,-2.9848537560205184,-2.9848537560205184
14,-3.1236334873671705,-3.1236334873671705
15,-3.090503927256671,-3.090503927256671
16,-2.837171766121029,-2.837171766121029
17,-2.9175677879036344,-2.9175677879036344
18,-3.0989675729642685,-3.0989675729642685
19,-3.329132499856923,-3.329132499856923
20,-3.463588407015726,-3.463588407015726
21,-3.461184450473455,-3.461184450473455
22,-3.8704511086451725,-3.8704511086451725
23,-4.0049211191445995,-4.0049211191445995
24,-4.179464958725964,-4.179464958725964
25,-4.303297448436767,-4.303297448436767
26,-3.718371596881782,-3.718371596881782
27,-4.598885725270385,-4.598885725270385
28,-4.114225470881822,-4.114225470881822
29,-4.280742840579626,-4.280742840579626
30,-4.47132758486197,-4.47132758486197
31,-4.112025123549249,-4.112025123549249
32,-4.246324509202001,-4.246324509202001
33,-4.8617484211699615,-4.8617484211699615
34,-3.8731350800524935,-3.8731350800524935
35,-3.659778052800701,-3.659778052800701
36,-3.9736212431354603,-3.9736212431354603
37,-4.071369903953122,-4.071369903953122
38,-3.7912803221281495,-3.7912803221281495
39,-3.7338075918396805,-3.7338075918396805
40,-3.957076778259215,-3.957076778259215
41,-4.158620139274733,-4.158620139274733
42,-4.215918640601839,-4.215918640601839
43,-4.4087113033255765,-4.4087113033255765
44,-3.9630000431421224,-3.9630000431421224
45,-3.4644884689794027,-3.4644884689794027
46,-3.847501181496175,-3.847501181496175
47,-3.6039271544958997,-3.6039271544958997
48,-3.639949881875022,-3.639949881875022
49,-3.3843172956781222,-3.3843172956781222
50,-3.6109750744152165,-3.6109750744152165
51,-3.9638139872733196,-3.9638139872733196
52,-3.882729122942597,-3.882729122942597
53,-4.031908482353391,-4.031908482353391
54,-3.9460435235643807,-3.9460435235643807
55,-3.763037544929857,-3.763037544929857
56,-3.3380782810896297,-3.3380782810896297
57,-3.660067828818308,-3.660067828818308
58,-3.8886962152415645,-3.8886962152415645
59,-3.8066635534108424,-3.8066635534108424
60,-3.670117043730224,-3.670117043730224
61,-3.222360192934415,-3.222360192934415
62,-3.5575178314121754,-3.5575178314121754
63,-4.010696448260415,-4.010696448260415
64,-3.5006836150232874,-3.5006836150232874
65,-3.865178111723536,-3.865178111723536
66,-3.7772221011762808,-3.7772221011762808
67,-3.9493530473753755,-3.9493530473753755
68,-3.870162921012248,-3.870162921012248
69,-3.5068262712704104,-3.5068262712704104
70,-3.584942842860299,-3.584942842860299
71,-3.4809631722367236,-3.4809631722367236
72,-3.911752687542452,-3.911752687542452
73,-3.7789531187856547,-3.7789531187856547
74,-3.9446842944925735,-3.9446842944925735
75,-3.7824980859448765,-3.7824980859448765
76,-3.934737925696038,-3.934737925696038
77,-3.6103660293934055,-3.6103660293934055
78,-3.4978132342287567,-3.4978132342287567
79,-3.677531812979317,-3.677531812979317
80,-3.38841060820525,-3.38841060820525
81,-4.10599685784125,-4.10599685784125
82,-3.8702162308517627,-3.8702162308517627
83,-3.8616051110320377,-3.8616051110320377
84,-4.332572624492102,-4.332572624492102
85,-3.8268798617742554,-3.8268798617742554
86,-3.692566247722123,-3.692566247722123
87,-3.6461033613528118,-3.6461033613528118
88,-3.9953690109104216,-3.9953690109104216
89,-4.108614453674504,-4.108614453674504
90,-3.6563608696718246,-3.6563608696718246
91,-3.7215492759718045,-3.7215492759718045
92,-3.7332921201249847,-3.7332921201249847
93,-3.9420874031023656,-3.9420874031023656
94,-3.619695345402844,-3.619695345402844
95,-4.042436463075286,-4.042436463075286
96,-4.069525744163892,-4.069525744163892
97,-3.6141245396825368,-3.6141245396825368
98,-3.837521402162732,-3.837521402162732
99,-3.818456499092316,-3.818456499092316
100,-3.4343736077957026,-3.4343736077957026
101,-4.192753707233638,-4.192753707233638
102,-3.949804427665981,-3.949804427665981
103,-3.578164863630464,-3.578164863630464
104,-3.8278558955465094,-3.8278558955465094
105,-3.7454911377651645,-3.7454911377651645
106,-3.8609508246445174,-3.8609508246445174
107,-3.9727075327178607,-3.9727075327178607
108,-4.084216022596561,-4.084216022596561
109,-3.9936405525612706,-3.9936405525612706
110,-4.035869399308226,-4.035869399308226
111,-3.731821498026505,-3.731821498026505
112,-4.003505052930587,-4.003505052930587
113,-4.036017705305455,-4.036017705305455
114,-4.417160461247949,-4.417160461247949
115,-3.7954485693799755,-3.7954485693799755
116,-4.173495433601595,-4.173495433601595
117,-4.410564008484438,-4.410564008484438
118,-4.17152316780521,-4.17152316780521
119,-4.208697922356212,-4.208697922356212
120,-3.7535108179119097,-3.7535108179119097
121,-4.069713449460755,-4.069713449460755
122,-3.9326262219193056,-3.9326262219193056
123,-3.606350406374059,-3.606350406374059
124,-3.786022717622439,-3.786022717622439
125,-4.190127432910394,-4.190127432910394
126,-4.208701722755309,-4.208701722755309
127,-4.477792753681033,-4.477792753681033
128,-3.913606295626155,-3.913606295626155
129,-4.387588358495757,-4.387588358495757
130,-4.007852449784854,-4.007852449784854
131,-4.474928849844962,-4.474928849844962
132,-4.235911644303765,-4.235911644303765
133,-3.4459885840556037,-3.4459885840556037
134,-3.796800213469296,-3.796800213469296
135,-3.7283787765761423,-3.7283787765761423
136,-3.7633903875381374,-3.7633903875381374
137,-3.8008303916028443,-3.8008303916028443
138,-4.457947738221061,-4.457947738221061
139,-4.415060747785733,-4.415060747785733
140,-4.359115363957071,-4.359115363957071
141,-4.287945045673351,-4.287945045673351
142,-4.477475890314319,-4.477475890314319
143,-4.635638236671817,-4.635638236671817
144,-3.9549383473500104,-3.9549383473500104
145,-3.944191675684306,-3.944191675684306
146,-4.15420433294959,-4.15420433294959
147,-4.218047765469475,-4.218047765469475
148,-4.419207760428974,-4.419207760428974
149,-3.8464451099746886,-3.8464451099746886
150,-3.878387018532049,-3.878387018532049
151,-3.564395666903043,-3.564395666903043
152,-3.7255973416779167,-3.7255973416779167
153,-4.170204536291387,-4.170204536291387
154,-4.231446876643693,-4.231446876643693
155,-4.223671721856069,-4.223671721856069
156,-4.238378829819225,-4.238378829819225
157,-4.510944990724721,-4.510944990724721
158,-4.626995014062903,-4.626995014062903
159,-4.28660098413826,-4.28660098413826
160,-3.9783639338534993,-3.9783639338534993
161,-3.8277953282107284,-3.8277953282107284
162,-4.257787677991755,-4.257787677991755
163,-3.796953145075329,-3.796953145075329
164,-4.161576458631488,-4.161576458631488
165,-4.360842708456018,-4.360842708456018
166,-4.009712141854914,-4.009712141854914
167,-4.118453092175636,-4.118453092175636
168,-4.395123138117857,-4.395123138117857
169,-3.856900691533328,-3.856900691533328
170,-3.8760816259697526,-3.8760816259697526
171,-4.181369090487889,-4.181369090487889
172,-4.424081012729554,-4.424081012729554
173,-4.367279631331595,-4.367279631331595
174,-4.273278784859131,-4.273278784859131
175,-3.9430430465218107,-3.9430430465218107
176,-4.235747438879425,-4.235747438879425
177,-3.6312619140913944,-3.6312619140913944
178,-3.3767650666337103,-3.3767650666337103
179,-3.7885911683116196,-3.7885911683116196
180,-3.6947592876264697,-3.6947592876264697
181,-4.217377105347571,-4.217377105347571
182,-4.425308922310441,-4.425308922310441
183,-3.7970765163365483,-3.7970765163365483
184,-3.7992919082591987,-3.7992919082591987
185,-4.190699250864127,-4.190699250864127
186,-3.976761121270515,-3.976761121270515
187,-3.564881990713648,-3.564881990713648
188,-3.7721542386059683,-3.7721542386059683
189,-4.49142031104773,-4.49142031104773
190,-4.2859209196581585,-4.2859209196581585
191,-3.8106559216669518,-3.8106559216669518
192,-4.105867387784895,-4.105867387784895
193,-4.189350084339143,-4.189350084339143
194,-3.9409574540188714,-3.9409574540188714
195,-3.8150305054760327,-3.8150305054760327
196,-3.9524731794453785,-3.9524731794453785
197,-3.7970289085646054,-3.7970289085646054
198,-4.016014449172352,-4.016014449172352
199,-4.151119441828305,-4.151119441828305
200,-4.176588322195418,-4.176588322195418
201,-4.294908380712273,-4.294908380712273
202,-4.461643565699404,-4.461643565699404
203,-4.2615663457459325,-4.2615663457459325
204,-4.595544863561722,-4.595544863561722
205,-4.187185460967753,-4.187185460967753
206,-4.561979151193683,-4.561979151193683
207,-4.1693095687651684,-4.1693095687651684
208,-3.9555333032146605,-3.9555333032146605
209,-3.87290446850914,-3.87290446850914
210,-3.7717334925295516,-3.7717334925295516
211,-3.5602994668441035,-3.5602994668441035
212,-3.8907811609506484,-3.8907811609506484
213,-3.585677234217153,-3.585677234217153
214,-3.5575220865440254,-3.5575220865440254
215,-3.7150600664322484,-3.7150600664322484
216,-3.7803835339565497,-3.7803835339565497
217,-4.141495417513243,-4.141495417513243
218,-4.26544349429896,-4.26544349429896
219,-4.097625972042087,-4.097625972042087
220,-3.8693698878403637,-3.8693698878403637
221,-5.052700371138699,-5.052700371138699
222,-4.662659647159932,-4.662659647159932
223,-4.510585961167272,-4.510585961167272
224,-3.8080797067309926,-3.8080797067309926
225,-4.134017208320485,-4.134017208320485
226,-4.058871025553743,-4.058871025553743
227,-4.008780770988326,-4.008780770988326
228,-4.026406737265409,-4.026406737265409
229,-4.31750791507303,-4.31750791507303
230,-4.0282693591574965,-4.0282693591574965
231,-3.9247297110007002,-3.9247297110007002
232,-3.506606808151531,-3.506606808151531
233,-3.3425934980746455,-3.3425934980746455
234,-3.21074984228548,-3.21074984228548
235,-3.3027766238213574,-3.3027766238213574
236,-3.576134781923356,-3.576134781923356
237,-3.530632720951957,-3.530632720951957
238,-3.322625294844515,-3.322625294844515
239,-3.711674099180594,-3.711674099180594
240,-3.5640776539852514,-3.5640776539852514
241,-3.7715289971764903,-3.7715289971764903
242,-3.91735360055021,-3.91735360055021
243,-3.7087738085108986,-3.7087738085108986
244,-3.99496373328075,-3.99496373328075
245,-4.075195428474599,-4.075195428474599
246,-4.031842109080189,-4.031842109080189
247,-4.131927620049014,-4.131927620049014
248,-3.912811702491477,-3.912811702491477
249,-3.83983998612195,-3.83983998612195
250,-3.630362581142062,-3.630362581142062
251,-3.6882984125185088,-3.6882984125185088
252,-3.716099517187354,-3.716099517187354
253,-3.9712036763780345,-3.9712036763780345
254,-4.058118315195714,-4.058118315195714
255,-3.8550214258336104,-3.8550214258336104
256,-4.16563892582734,-4.16563892582734
257,-4.226085462772835,-4.226085462772835
258,-4.061725894056107,-4.061725894056107
259,-4.0804928169529315,-4.0804928169529315
260,-4.463891888919434,-4.463891888919434
261,-4.262051871523563,-4.262051871523563
262,-3.6156280038265907,-3.6156280038265907
263,-3.3726849069615503,-3.3726849069615503
264,-3.810829622013701,-3.810829622013701
265,-3.7020662665330786,-3.7020662665330786
266,-4.039947928865473,-4.039947928865473
267,-4.153206392061217,-4.153206392061217
268,-3.768406804544532,-3.768406804544532
269,-3.4944274854356077,-3.4944274854356077
270,-3.5306410801462964,-3.5306410801462964
271,-3.656863873712666,-3.656863873712666
272,-4.202864593795594,-4.202864593795594
273,-4.386285203832323,-4.386285203832323
274,-3.8201497427484914,-3.8201497427484914
275,-4.583540445782456,-4.583540445782456
276,-3.7615580736408907,-3.7615580736408907
277,-3.966954230589288,-3.966954230589288
278,-3.9314594808842274,-3.9314594808842274
279,-3.92148812430174,-3.92148812430174
280,-3.8903281271293775,-3.8903281271293775
281,-3.3415599700004344,-3.3415599700004344
282,-4.025479609018114,-4.025479609018114
283,-4.099334338937994,-4.099334338937994
284,-4.047451306144984,-4.047451306144984
285,-3.8000508182184007,-3.8000508182184007
286,-3.834953939699978,-3.834953939699978
287,-4.598919118785382,-4.598919118785382
288,-3.7809416380228424,-3.7809416380228424
289,-3.555687553560893,-3.555687553560893
290,-3.6985013035206515,-3.6985013035206515
291,-3.807314971388201,-3.807314971388201
292,-3.83306522746965,-3.83306522746965
293,-4.1601504384980394,-4.1601504384980394
294,-4.262306955097014,-4.262306955097014
295,-4.438284231877005,-4.438284231877005
296,-4.212853006685589,-4.212853006685589
297,-4.301084228600401,-4.301084228600401
298,-4.599472355431507,-4.599472355431507
299,-4.237396444997526,-4.237396444997526
300,-4.971895984542303,-4.971895984542303
301,-4.055392810539669,-4.055392810539669
302,-3.921965792943486,-3.921965792943486
303,-3.7739899333698053,-3.7739899333698053
304,-3.9096761851658512,-3.9096761851658512
305,-3.8802337380201175,-3.8802337380201175
306,-3.9062426668838968,-3.9062426668838968
307,-3.629428405615513,-3.629428405615513
308,-3.6172656125461264,-3.6172656125461264
309,-3.990847835155675,-3.990847835155675
310,-3.912062016200983,-3.912062016200983
311,-4.108405899694706,-4.108405899694706
312,-3.796914862184756,-3.796914862184756
313,-3.9412296489148706,-3.9412296489148706
314,-4.115353218725406,-4.115353218725406
315,-3.6821936571276597,-3.6821936571276597
316,-4.03095921534499,-4.03095921534499
317,-3.5031590739567515,-3.5031590739567515
318,-3.279506261754622,-3.279506261754622
319,-3.4014890175016954,-3.4014890175016954
320,-3.3632664848536074,-3.3632664848536074
321,-3.406674269056184,-3.406674269056184
322,-3.18685291502335,-3.18685291502335
323,-3.4154814991218325,-3.4154814991218325
324,-3.4215956175721827,-3.4215956175721827
325,-3.471782891590834,-3.471782891590834
326,-3.8281534502372874,-3.8281534502372874
327,-3.860125430541774,-3.860125430541774
328,-3.808224224825696,-3.808224224825696
329,-3.9546968208354825,-3.9546968208354825
330,-3.8580783412970714,-3.8580783412970714
331,-3.926054906440704,-3.926054906440704
332,-3.7639064599703875,-3.7639064599703875
333,-3.8532577727725474,-3.8532577727725474
334,-4.576596898352172,-4.576596898352172
335,-4.135578810889061,-4.135578810889061
336,-4.253795780645638,-4.253795780645638
337,-4.366311255465808,-4.366311255465808
338,-4.1263871118207645,-4.1263871118207645
339,-4.286802511500631,-4.286802511500631
340,-4.287654429307529,-4.287654429307529
341,-3.9190304388659336,-3.9190304388659336
342,-4.2499812861611,-4.2499812861611
343,-4.339125324707099,-4.339125324707099
344,-4.211217933876666,-4.211217933876666
345,-3.390120679999478,-3.390120679999478
346,-3.761759640911531,-3.761759640911531
347,-4.077128255089678,-4.077128255089678
348,-4.13759433206633,-4.13759433206633
349,-4.0468773465453465,-4.0468773465453465
350,-3.841740817304645,-3.841740817304645
351,-3.828970417082361,-3.828970417082361
352,-3.7237575457673815,-3.7237575457673815
353,-3.464317479096085,-3.464317479096085
354,-4.3216942155552385,-4.3216942155552385
355,-3.81507014035471,-3.81507014035471
356,-3.8439374011698377,-3.8439374011698377
357,-3.927106675262695,-3.927106675262695
358,-3.890614828199058,-3.890614828199058
359,-3.5769752892752664,-3.5769752892752664
360,-3.240178013291537,-3.240178013291537
361,-3.4488399008664343,-3.4488399008664343
362,-3.8611369665074484,-3.8611369665074484
363,-3.709652519330583,-3.709652519330583
364,-3.7646760280083176,-3.7646760280083176
365,-3.6998754342439644,-3.6998754342439644
366,-3.582779046279397,-3.582779046279397
367,-3.321509532427017,-3.321509532427017
368,-3.4717398395977934,-3.4717398395977934
369,-3.5958450389265675,-3.5958450389265675
370,-4.032541649193958,-4.032541649193958
371,-4.143673901101206,-4.143673901101206
372,-3.905356676172429,-3.905356676172429
373,-3.4846626635583284,-3.4846626635583284
374,-3.774787633920007,-3.774787633920007
375,-3.49411149300179,-3.49411149300179
376,-3.6348217890627628,-3.6348217890627628
377,-3.8247371666743066,-3.8247371666743066
378,-4.016136684370429,-4.016136684370429
379,-3.971939823433486,-3.971939823433486
380,-4.176473877456308,-4.176473877456308
381,-3.982564004282135,-3.982564004282135
382,-3.988547543336432,-3.988547543336432
383,-3.9542606293693314,-3.9542606293693314
384,-4.084682085375273,-4.084682085375273
385,-3.6112685836340717,-3.6112685836340717
386,-3.646409842103868,-3.646409842103868
387,-4.0297143381837115,-4.0297143381837115
388,-4.054705560082118,-4.054705560082118
389,-3.657707754194839,-3.657707754194839
390,-4.082516512405538,-4.082516512405538
391,-3.953103658658378,-3.953103658658378
392,-4.7094832655018335,-4.7094832655018335
393,-4.113349577309318,-4.113349577309318
394,-4.136583722106785,-4.136583722106785
395,-3.7341396968711478,-3.7341396968711478
396,-4.135821135236366,-4.135821135236366
397,-3.7151148012057233,-3.7151148012057233
398,-3.8135309122535834,-3.8135309122535834
399,-3.82708217524108,-3.82708217524108
400,-3.97084282027931,-3.97084282027931
401,-4.132168049339711,-4.132168049339711
402,-4.239957029030042,-4.239957029030042
403,-4.133781044789007,-4.133781044789007
404,-3.911671501913736,-3.911671501913736
405,-3.893122674935859,-3.893122674935859
406,-3.8237926576572256,-3.8237926576572256
407,-4.029202442330142,-4.029202442330142
408,-4.20099377807033,-4.20099377807033
409,-3.6815827529970226,-3.6815827529970226
410,-3.511157814911181,-3.511157814911181
411,-4.036074920053645,-4.036074920053645
412,-3.7584751448742884,-3.7584751448742884
413,-3.9872252787619646,-3.9872252787619646
414,-4.358313095564825,-4.358313095564825
415,-4.367228117870363,-4.367228117870363
416,-4.630286073479102,-4.630286073479102
417,-4.112519922004242,-4.112519922004242
418,-4.214902691311101,-4.214902691311101
419,-4.2006075051718605,-4.2006075051718605
420,-4.060166238728766,-4.060166238728766
421,-3.6147059853238988,-3.6147059853238988
422,-3.8970854019321917,-3.8970854019321917
423,-4.335089187025597,-4.335089187025597
424,-4.413707404425345,-4.413707404425345
425,-4.134317913724624,-4.134317913724624
426,-3.798939792720424,-3.798939792720424
427,-3.5760202349872436,-3.5760202349872436
428,-3.5601155065275196,-3.5601155065275196
429,-3.813031940614819,-3.813031940614819
430,-3.7617868747577767,-3.7617868747577767
431,-3.781013837404678,-3.781013837404678
432,-4.089113575958376,-4.089113575958376
433,-4.5614842192661165,-4.5614842192661165
434,-4.149757076737495,-4.149757076737495
435,-3.6731194054174647,-3.6731194054174647
436,-3.4380286330795027,-3.4380286330795027
437,-3.4420598878455855,-3.4420598878455855
438,-3.7537777162109465,-3.7537777162109465
439,-4.143817799841637,-4.143817799841637
440,-3.769853581129039,-3.769853581129039
441,-3.4827202896879954,-3.4827202896879954
442,-3.581703022109742,-3.581703022109742
443,-3.5922648913017627,-3.5922648913017627
444,-3.7559486360370653,-3.7559486360370653
445,-4.198733376122676,-4.198733376122676
446,-3.59439396702547,-3.59439396702547
447,-3.60122735845478,-3.60122735845478
448,-3.6626619591556175,-3.6626619591556175
449,-3.9260912848096963,-3.9260912848096963
450,-3.8262300430610208,-3.8262300430610208
451,-4.105007464745227,-4.105007464745227
452,-4.249668031792653,-4.249668031792653
453,-4.354966652735244,-4.354966652735244
454,-3.7983579147271462,-3.7983579147271462
455,-3.945073075668339,-3.945073075668339
456,-4.200906648803243,-4.200906648803243
457,-4.531780760979981,-4.531780760979981
458,-4.231668771369334,-4.231668771369334
459,-4.1951938913146956,-4.1951938913146956
460,-3.9412193161511833,-3.9412193161511833
461,-4.213878485667884,-4.213878485667884
462,-3.952707917388992,-3.952707917388992
463,-4.012001031783333,-4.012001031783333
464,-4.289411588523049,-4.289411588523049
465,-4.679577374044132,-4.679577374044132
466,-5.409651768763614,-5.409651768763614
467,-4.7090221255040845,-4.7090221255040845
468,-4.523505911512977,-4.523505911512977
469,-4.024287100738498,-4.024287100738498
470,-3.983393930263016,-3.983393930263016
471,-4.296850679139845,-4.296850679139845
472,-4.128519369849577,-4.128519369849577
473,-4.1295148684461855,-4.1295148684461855
474,-4.368046637460597,-4.368046637460597
475,-3.983404061254438,-3.983404061254438
476,-3.6215688089857627,-3.6215688089857627
477,-3.5011919782710716,-3.5011919782710716
478,-3.477469475829364,-3.477469475829364
479,-4.074395222307953,-4.074395222307953
480,-4.111796995292504,-4.111796995292504
481,-4.066972471864175,-4.066972471864175
482,-4.405693609263512,-4.405693609263512
483,-4.693685351072727,-4.693685351072727
484,-4.054550469617714,-4.054550469617714
485,-4.131108547360018,-4.131108547360018
486,-4.162620511176692,-4.162620511176692
487,-4.04124145931887,-4.04124145931887
488,-3.9962883584432802,-3.9962883584432802
489,-4.0799346624641775,-4.0799346624641775
490,-4.189733845847906,-4.189733845847906
491,-3.863182280609909,-3.863182280609909
492,-3.9209335378600345,-3.9209335378600345
493,-3.882886157458303,-3.882886157458303
494,-4.369642921479069,-4.369642921479069
495,-4.091586007955258,-4.091586007955258
496,-4.606598058147957,-4.606598058147957
497,-3.8891663493029585,-3.8891663493029585
498,-3.855232910869926,-3.855232910869926
499,-4.17445816088179,-4.17445816088179
500,-3.7799340907740127,-3.7799340907740127
501,-3.6668263380133186,-3.6668263380133186
502,-3.8757509648046313,-3.8757509648046313
503,-4.155900433663091,-4.155900433663091
504,-4.176643818352903,-4.176643818352903
505,-4.140328316552002,-4.140328316552002
506,-4.227089156158866,-4.227089156158866
507,-4.2623812744043725,-4.2623812744043725
508,-4.069891750553358,-4.069891750553358
509,-4.397481719434238,-4.397481719434238
510,-4.209204406656733,-4.209204406656733
511,-4.608737954875843,-4.608737954875843
512,-3.942827253119016,-3.942827253119016
513,-4.032481830807372,-4.032481830807372
514,-4.136160188836981,-4.136160188836981
515,-3.898686376863546,-3.898686376863546
516,-3.9897197920487253,-3.9897197920487253
517,-3.7464877739162357,-3.7464877739162357
518,-4.449755323222934,-4.449755323222934
519,-3.7681605952084674,-3.7681605952084674
520,-3.76472384832694,-3.76472384832694
521,-4.18830346068864,-4.18830346068864
522,-3.955089426636919,-3.955089426636919
523,-4.055084782875347,-4.055084782875347
524,-3.781719077070036,-3.781719077070036
525,-3.4863086051790915,-3.4863086051790915
526,-3.7539610083050676,-3.7539610083050676
527,-3.6441970594818076,-3.6441970594818076
528,-3.7229098035893293,-3.7229098035893293
529,-3.964878812705247,-3.964878812705247
530,-3.2663489135688524,-3.2663489135688524
531,-3.398382704877637,-3.398382704877637
532,-3.5928319079162065,-3.5928319079162065
533,-4.024499458740399,-4.024499458740399
534,-3.5198060052417732,-3.5198060052417732
535,-3.8145614817640467,-3.8145614817640467
536,-3.84110685977338,-3.84110685977338
537,-3.8421113252603187,-3.8421113252603187
538,-3.8893887561857894,-3.8893887561857894
539,-3.88861186759982,-3.88861186759982
540,-3.4619583069752466,-3.4619583069752466
541,-3.503331253888086,-3.503331253888086
542,-3.820932812636608,-3.820932812636608
543,-4.030243866993607,-4.030243866993607
544,-4.055737921471632,-4.055737921471632
545,-4.093834603613609,-4.093834603613609
546,-4.639027798361197,-4.639027798361197
547,-4.321246916392773,-4.321246916392773
548,-3.983628935760048,-3.983628935760048
549,-4.275572045273184,-4.275572045273184
550,-4.273762670296706,-4.273762670296706
551,-3.8226600353855713,-3.8226600353855713
552,-4.152093371884044,-4.152093371884044
553,-3.986534405088559,-3.986534405088559
554,-3.924682897613321,-3.924682897613321
555,-4.060114083315739,-4.060114083315739
556,-4.236969007731245,-4.236969007731245
557,-4.185548753176299,-4.185548753176299
558,-4.0276146722445585,-4.0276146722445585
559,-4.365205213736788,-4.365205213736788
560,-3.776437950128296,-3.776437950128296
561,-3.6695483652171568,-3.6695483652171568
562,-3.477370450341124,-3.477370450341124
563,-3.4426830812531817,-3.4426830812531817
564,-3.550099702841359,-3.550099702841359
565,-3.69806255742799,-3.69806255742799
566,-4.108708665524041,-4.108708665524041
567,-3.87546865328206,-3.87546865328206
568,-3.563391996681428,-3.563391996681428
569,-3.661195650618449,-3.661195650618449
570,-3.8482483300807884,-3.8482483300807884
571,-3.750364610425304,-3.750364610425304
572,-3.654480628461237,-3.654480628461237
573,-3.3399839301472167,-3.3399839301472167
574,-3.4828387183023546,-3.4828387183023546
575,-3.3735222302849297,-3.3735222302849297
576,-3.538036494954162,-3.538036494954162
577,-3.5180764121329933,-3.5180764121329933
578,-3.6483760722457244,-3.6483760722457244
579,-3.6055754062228704,-3.6055754062228704
580,-3.6977708602452832,-3.6977708602452832
581,-3.55492076940902,-3.55492076940902
582,-4.147849430816314,-4.147849430816314
583,-4.196455468445745,-4.196455468445745
584,-3.74000373044769,-3.74000373044769
585,-4.087928643795969,-4.087928643795969
586,-4.151204591582792,-4.151204591582792
587,-3.982440901395586,-3.982440901395586
588,-3.9283096719388713,-3.9283096719388713
589,-3.9617098287103873,-3.9617098287103873
590,-4.057157801403419,-4.057157801403419
591,-4.258199240256879,-4.258199240256879
592,-3.8892688524428416,-3.8892688524428416
593,-3.8327932766791486,-3.8327932766791486
594,-4.1493755957411045,-4.1493755957411045
595,-3.926656922663633,-3.926656922663633
596,-3.6878378750114065,-3.6878378750114065
597,-4.305545757748753,-4.305545757748753
598,-3.9835737952459214,-3.9835737952459214
599,-4.248370191606996,-4.248370191606996
600,-4.039015020165464,-4.039015020165464
601,-4.000120369808446,-4.000120369808446
602,-3.6299433128063554,-3.6299433128063554
603,-3.531157596317222,-3.531157596317222
604,-3.626667341146722,-3.626667341146722
605,-3.8835317309155393,-3.8835317309155393
606,-3.9103555385144677,-3.9103555385144677
607,-4.146790423444461,-4.146790423444461
608,-4.220519293783843,-4.220519293783843
609,-4.085503529787996,-4.085503529787996
610,-3.734826372643419,-3.734826372643419
611,-4.003146758505433,-4.003146758505433
612,-3.7615034904361244,-3.7615034904361244
613,-3.9016071523254783,-3.9016071523254783
614,-4.239172222373407,-4.239172222373407
615,-3.818370552899395,-3.818370552899395
616,-3.9939599027593795,-3.9939599027593795
617,-3.5449250497390454,-3.5449250497390454
618,-3.5184067414124973,-3.5184067414124973
619,-3.568135858108895,-3.568135858108895
620,-4.041763053267997,-4.041763053267997
621,-4.4835549697662005,-4.4835549697662005
622,-3.952436957467705,-3.952436957467705
623,-3.9867345529350393,-3.9867345529350393
624,-3.884037959136641,-3.884037959136641
625,-3.823900728163592,-3.823900728163592
626,-3.849442943581053,-3.849442943581053
627,-4.8336440377784164,-4.8336440377784164
628,-3.8473040046442826,-3.8473040046442826
629,-4.157664823209818,-4.157664823209818
630,-4.38811598004605,-4.38811598004605
631,-4.318354426987383,-4.318354426987383
632,-4.310753401402256,-4.310753401402256
633,-3.5834681498090672,-3.5834681498090672
634,-3.817363404207117,-3.817363404207117
635,-3.921014167688875,-3.921014167688875
636,-3.5549208022845313,-3.5549208022845313
637,-3.5249823835403173,-3.5249823835403173
638,-3.4477946451901516,-3.4477946451901516
639,-3.9275955998032974,-3.9275955998032974
640,-4.084201485233288,-4.084201485233288
641,-3.8945290846422025,-3.8945290846422025
642,-4.117878964405208,-4.117878964405208
643,-3.9862137570287874,-3.9862137570287874
644,-4.124667353702398,-4.124667353702398
645,-4.117149586801676,-4.117149586801676
646,-3.9498951810743823,-3.9498951810743823
647,-3.722755623710762,-3.722755623710762
648,-3.7077920040973664,-3.7077920040973664
649,-3.6120416387502923,-3.6120416387502923
650,-4.065212854556686,-4.065212854556686
651,-4.404505130578369,-4.404505130578369
652,-4.349527979936824,-4.349527979936824
653,-4.074008336296973,-4.074008336296973
654,-3.5717689796271963,-3.5717689796271963
655,-3.5843164175738,-3.5843164175738
656,-3.8322169778099844,-3.8322169778099844
657,-4.188869590325166,-4.188869590325166
658,-4.352383319338611,-4.352383319338611
659,-3.9966567292476576,-3.9966567292476576
660,-3.938812979267707,-3.938812979267707
661,-3.6804571146029526,-3.6804571146029526
662,-4.0378369483814645,-4.0378369483814645
663,-3.8057843404879947,-3.8057843404879947
664,-4.141201719440034,-4.141201719440034
665,-4.157199727524796,-4.157199727524796
666,-3.6289614161489343,-3.6289614161489343
667,-3.6747417384337804,-3.6747417384337804
668,-3.8961884056286844,-3.8961884056286844
669,-3.671262981448126,-3.671262981448126
670,-3.743556957749433,-3.743556957749433
671,-3.758500252524477,-3.758500252524477
672,-3.6243051924027156,-3.6243051924027156
673,-3.7061990947783863,-3.7061990947783863
674,-3.492347157418339,-3.492347157418339
675,-4.089831000864795,-4.089831000864795
676,-4.033539731161201,-4.033539731161201
677,-4.1553756819616146,-4.1553756819616146
678,-3.8136388027915196,-3.8136388027915196
679,-3.6858883604390904,-3.6858883604390904
680,-3.6702401256865165,-3.6702401256865165
681,-3.7457518825181313,-3.7457518825181313
682,-3.696813280401144,-3.696813280401144
683,-4.306249508948149,-4.306249508948149
684,-4.4105650502579286,-4.4105650502579286
685,-4.096070445445933,-4.096070445445933
686,-3.8877862602175624,-3.8877862602175624
687,-3.6512074228998506,-3.6512074228998506
688,-3.963807822120024,-3.963807822120024
689,-3.91792402890836,-3.91792402890836
690,-4.028601346679925,-4.028601346679925
691,-3.817487580167472,-3.817487580167472
692,-3.5673846750283684,-3.5673846750283684
693,-3.170856922996116,-3.170856922996116
694,-3.861105836439512,-3.861105836439512
695,-4.1842334156693815,-4.1842334156693815
696,-4.077087604129641,-4.077087604129641
697,-3.7968685940651072,-3.7968685940651072
698,-3.746582461739971,-3.746582461739971
699,-3.762005030058125,-3.762005030058125
700,-4.206266108809275,-4.206266108809275
701,-3.995044682477614,-3.995044682477614
702,-4.6100781359430245,-4.6100781359430245
703,-4.147074689630183,-4.147074689630183
704,-3.8184695389372494,-3.8184695389372494
705,-4.233744427755841,-4.233744427755841
706,-3.8431095327142777,-3.8431095327142777
707,-4.0181943362342905,-4.0181943362342905
708,-3.7064732807331473,-3.7064732807331473
709,-3.960674984698278,-3.960674984698278
710,-3.3215426130152066,-3.3215426130152066
711,-3.6998577999839153,-3.6998577999839153
712,-3.445822480877957,-3.445822480877957
713,-3.5353710115180537,-3.5353710115180537
714,-3.4312242593795013,-3.4312242593795013
715,-3.4455595335359415,-3.4455595335359415
716,-3.6697297788681187,-3.6697297788681187
717,-3.9779591116748514,-3.9779591116748514
718,-3.879283262860996,-3.879283262860996
719,-4.181917719549872,-4.181917719549872
720,-3.9187009851760486,-3.9187009851760486
721,-4.256837054407071,-4.256837054407071
722,-3.9647113027687637,-3.9647113027687637
723,-3.989579784282549,-3.989579784282549
724,-3.445124426195236,-3.445124426195236
725,-3.570228528060962,-3.570228528060962
726,-3.4439149905945254,-3.4439149905945254
727,-3.5577890014186853,-3.5577890014186853
728,-3.681898293105412,-3.681898293105412
729,-3.251337124931533,-3.251337124931533
730,-3.5559599213631143,-3.5559599213631143
731,-3.8107892263613543,-3.8107892263613543
732,-3.7086112849314485,-3.7086112849314485
733,-3.5659718653731676,-3.5659718653731676
734,-3.4923939888418953,-3.4923939888418953
735,-3.7508231236206284,-3.7508231236206284
736,-3.5025515529600084,-3.5025515529600084
737,-3.916012104564939,-3.916012104564939
738,-3.525746256545379,-3.525746256545379
739,-3.814617877831289,-3.814617877831289
740,-3.539784028289933,-3.539784028289933
741,-3.798885462524763,-3.798885462524763
742,-3.9561544705047833,-3.9561544705047833
743,-4.163158424600628,-4.163158424600628
744,-4.266318217642439,-4.266318217642439
745,-4.063955750412561,-4.063955750412561
746,-3.8848798488189256,-3.8848798488189256
747,-4.010933263728631,-4.010933263728631
748,-4.184257260153286,-4.184257260153286
749,-4.1033917884522575,-4.1033917884522575
750,-4.1347312824461016,-4.1347312824461016
751,-4.354612762253678,-4.354612762253678
752,-4.207791554028997,-4.207791554028997
753,-3.973812433583478,-3.973812433583478
754,-3.7501459838700106,-3.7501459838700106
755,-4.158122967021682,-4.158122967021682
756,-4.263971131617287,-4.263971131617287
757,-3.9629763749579605,-3.9629763749579605
758,-3.927866123006114,-3.927866123006114
759,-4.280729908509448,-4.280729908509448
760,-3.827359707794841,-3.827359707794841
761,-4.003354890537823,-4.003354890537823
762,-3.6717491708320495,-3.6717491708320495
763,-3.3227738849553288,-3.3227738849553288
764,-3.634512949908869,-3.634512949908869
765,-3.8265389583858154,-3.8265389583858154
766,-3.9015934789214315,-3.9015934789214315
767,-3.967837333520476,-3.967837333520476
768,-4.179415480237289,-4.179415480237289
769,-4.003019018117702,-4.003019018117702
770,-3.631097868189281,-3.631097868189281
771,-3.6309109518947364,-3.6309109518947364
772,-3.7679370670505614,-3.7679370670505614
773,-3.9902900339461014,-3.9902900339461014
774,-3.7810478941907415,-3.7810478941907415
775,-3.890044569292215,-3.890044569292215
776,-3.7867154627633157,-3.7867154627633157
777,-3.963523012234378,-3.963523012234378
778,-3.8742257088166467,-3.8742257088166467
779,-3.983189860076449,-3.983189860076449
780,-3.6136539486519696,-3.6136539486519696
781,-3.9095006552785048,-3.9095006552785048
782,-4.08240808058159,-4.08240808058159
783,-4.208234654319857,-4.208234654319857
784,-4.184208960906611,-4.184208960906611
785,-3.9828833885171484,-3.9828833885171484
786,-3.760800258402571,-3.760800258402571
787,-3.5729172474314357,-3.5729172474314357
788,-4.279127355047896,-4.279127355047896
789,-4.358652533367336,-4.358652533367336
790,-3.82129680930116,-3.82129680930116
791,-4.032995340783716,-4.032995340783716
792,-3.9774357369158806,-3.9774357369158806
793,-4.127163820738017,-4.127163820738017
794,-4.209885116846534,-4.209885116846534
795,-3.807409300466777,-3.807409300466777
796,-4.768931370478895,-4.768931370478895
797,-3.8983730784483273,-3.8983730784483273
798,-3.887617560173362,-3.887617560173362
799,-3.4922178544541125,-3.4922178544541125
800,-3.5835263669337927,-3.5835263669337927
801,-3.827261107612376,-3.827261107612376
802,-3.916636892415596,-3.916636892415596
803,-3.9695686516971267,-3.9695686516971267
804,-3.886767633051912,-3.886767633051912
805,-3.483995436898988,-3.483995436898988
806,-3.5781749512548413,-3.5781749512548413
807,-3.5944313182695846,-3.5944313182695846
808,-3.9464162105569414,-3.9464162105569414
809,-4.383121032369864,-4.383121032369864
810,-3.7214278911363756,-3.7214278911363756
811,-4.0838877655245085,-4.0838877655245085
812,-3.936193257955158,-3.936193257955158
813,-3.4995176220974633,-3.4995176220974633
814,-3.627883333341404,-3.627883333341404
815,-3.7531447683138324,-3.7531447683138324
816,-3.596741374686715,-3.596741374686715
817,-3.376254892641348,-3.376254892641348
818,-3.16225761860276,-3.16225761860276
819,-3.5341396009922943,-3.5341396009922943
820,-3.853668156159196,-3.853668156159196
821,-3.613628371115939,-3.613628371115939
822,-3.6490100052839707,-3.6490100052839707
823,-3.9172210738502495,-3.9172210738502495
824,-3.9602424247962227,-3.9602424247962227
825,-3.811115753894799,-3.811115753894799
826,-3.679712136230235,-3.679712136230235
827,-3.676141669750877,-3.676141669750877
828,-3.840292340555277,-3.840292340555277
829,-4.3721483365653935,-4.3721483365653935
830,-4.109331540124495,-4.109331540124495
831,-3.951781036787622,-3.951781036787622
832,-3.9393079091396253,-3.9393079091396253
833,-3.9891009786401583,-3.9891009786401583
834,-4.442831593249166,-4.442831593249166
835,-4.455913246012087,-4.455913246012087
836,-4.210443953722315,-4.210443953722315
837,-3.8349014818358103,-3.8349014818358103
838,-4.235000740379939,-4.235000740379939
839,-3.576898602785634,-3.576898602785634
840,-3.2435235697936537,-3.2435235697936537
841,-3.9339634403088852,-3.9339634403088852
842,-3.9715521082021086,-3.9715521082021086
843,-3.855371655494392,-3.855371655494392
844,-3.895926773291288,-3.895926773291288
845,-3.499804078196923,-3.499804078196923
846,-3.6442369934473375,-3.6442369934473375
847,-3.606503223632199,-3.606503223632199
848,-3.865311992163168,-3.865311992163168
849,-4.214374344181326,-4.214374344181326
850,-4.044736932153312,-4.044736932153312
851,-3.706816588750769,-3.706816588750769
852,-3.700602244598647,-3.700602244598647
853,-3.872802071128001,-3.872802071128001
854,-4.104956296945136,-4.104956296945136
855,-3.7992650778969512,-3.7992650778969512
856,-3.8938076640857817,-3.8938076640857817
857,-3.6122172085174036,-3.6122172085174036
858,-3.9609510144655156,-3.9609510144655156
859,-3.4473759562821216,-3.4473759562821216
860,-3.506898885546142,-3.506898885546142
861,-3.6328793647934337,-3.6328793647934337
862,-3.7936226960450834,-3.7936226960450834
863,-3.8748085570411335,-3.8748085570411335
864,-4.112735263522815,-4.112735263522815
865,-3.8134158552683455,-3.8134158552683455
866,-3.6798518853814413,-3.6798518853814413
867,-3.665119716215562,-3.665119716215562
868,-3.456532205620488,-3.456532205620488
869,-3.96113299644532,-3.96113299644532
870,-4.241439148450268,-4.241439148450268
871,-3.801992217732415,-3.801992217732415
872,-3.846568170378512,-3.846568170378512
873,-3.50361373181016,-3.50361373181016
874,-3.71705451968625,-3.71705451968625
875,-3.8573359747996188,-3.8573359747996188
876,-3.9053924078068345,-3.9053924078068345
877,-3.8278740689698862,-3.8278740689698862
878,-3.8547460841202676,-3.8547460841202676
879,-3.8754603482607375,-3.8754603482607375
880,-3.8784833329577193,-3.8784833329577193
881,-3.9310950630222137,-3.9310950630222137
882,-4.266029098308264,-4.266029098308264
883,-3.8285757863056618,-3.8285757863056618
884,-3.665260418224281,-3.665260418224281
885,-3.808758151612661,-3.808758151612661
886,-3.499858653751013,-3.499858653751013
887,-3.2283127295218845,-3.2283127295218845
888,-3.688874817883197,-3.688874817883197
889,-3.5046043955225876,-3.5046043955225876
890,-3.667917924133602,-3.667917924133602
891,-3.316462412536562,-3.316462412536562
892,-3.43636206306951,-3.43636206306951
893,-3.0643113515860585,-3.0643113515860585
894,-3.612432531368101,-3.612432531368101
895,-3.9935643025282817,-3.9935643025282817
896,-4.534237097946459,-4.534237097946459
897,-4.32159951153718,-4.32159951153718
898,-4.20086604660678,-4.20086604660678
899,-4.098078853697035,-4.098078853697035
900,-4.378707448446261,-4.378707448446261
901,-4.217923887842123,-4.217923887842123
902,-4.075747205065166,-4.075747205065166
903,-4.006310510862551,-4.006310510862551
904,-4.031973775952198,-4.031973775952198
905,-3.9978947012977204,-3.9978947012977204
906,-4.847516159559127,-4.847516159559127
907,-4.525730911589865,-4.525730911589865
908,-4.167092393538417,-4.167092393538417
909,-3.9407477839911578,-3.9407477839911578
910,-3.527286664587402,-3.527286664587402
911,-3.5256088229424716,-3.5256088229424716
912,-3.388495974469239,-3.388495974469239
913,-3.897190347393076,-3.897190347393076
914,-3.632946755496241,-3.632946755496241
915,-3.7362217400097313,-3.7362217400097313
916,-3.6937102754032334,-3.6937102754032334
917,-3.8002443664861265,-3.8002443664861265
918,-3.6426150068141725,-3.6426150068141725
919,-4.3651599030823975,-4.3651599030823975
920,-3.9290493650345644,-3.9290493650345644
921,-3.775323226984977,-3.775323226984977
922,-4.118603298337165,-4.118603298337165
923,-4.136512456053348,-4.136512456053348
924,-3.725020259011804,-3.725020259011804
925,-4.099687208649392,-4.099687208649392
926,-4.011876744511856,-4.011876744511856
927,-4.026367518910529,-4.026367518910529
928,-4.190479290860985,-4.190479290860985
929,-4.117384877456035,-4.117384877456035
930,-4.563694251308323,-4.563694251308323
931,-4.270456915720103,-4.270456915720103
932,-4.318818626882606,-4.318818626882606
933,-3.979478891359422,-3.979478891359422
934,-4.055095106374057,-4.055095106374057
935,-4.254882123624955,-4.254882123624955
936,-4.040188006099379,-4.040188006099379
937,-3.5257072366353714,-3.5257072366353714
938,-3.933711607725708,-3.933711607725708
939,-3.6157967436348395,-3.6157967436348395
940,-3.6735817049053354,-3.6735817049053354
941,-3.715354794351938,-3.715354794351938
942,-3.8170581417797296,-3.8170581417797296
943,-3.5786728849210347,-3.5786728849210347
944,-3.838182355869408,-3.838182355869408
945,-4.027183284563831,-4.027183284563831
946,-3.9240514078350945,-3.9240514078350945
947,-3.832677797989427,-3.832677797989427
948,-3.798151013511297,-3.798151013511297
949,-4.192505656853023,-4.192505656853023
950,-3.97510928283661,-3.97510928283661
951,-3.814300991714067,-3.814300991714067
952,-3.8941783871608813,-3.8941783871608813
953,-4.027339918758791,-4.027339918758791
954,-4.210221015083925,-4.210221015083925
955,-4.264925635537283,-4.264925635537283
956,-4.016038360325129,-4.016038360325129
957,-3.8183943478794844,-3.8183943478794844
958,-3.6960416306455466,-3.6960416306455466
959,-3.879330125365095,-3.879330125365095
960,-3.7391686056592466,-3.7391686056592466
961,-4.038810154424503,-4.038810154424503
962,-3.853092709119326,-3.853092709119326
963,-3.824913757179835,-3.824913757179835
964,-3.6654248624202186,-3.6654248624202186
965,-4.337608675147262,-4.337608675147262
966,-3.906298308795775,-3.906298308795775
967,-4.189684901149953,-4.189684901149953
968,-3.9099581898806175,-3.9099581898806175
969,-3.6899037501263074,-3.6899037501263074
970,-4.172299861729041,-4.172299861729041
971,-3.663307235659569,-3.663307235659569
972,-3.9414612016610926,-3.9414612016610926
973,-3.6309245995752986,-3.6309245995752986
974,-3.9310849869468627,-3.9310849869468627
975,-4.013444844824545,-4.013444844824545
976,-4.162962503318701,-4.162962503318701
977,-4.247177799674559,-4.247177799674559
978,-4.2763268751526295,-4.2763268751526295
979,-4.288472613168543,-4.288472613168543
980,-4.175556247411666,-4.175556247411666
981,-4.038804834026273,-4.038804834026273
982,-4.2393945390873,-4.2393945390873
983,-3.7276760122014143,-3.7276760122014143
984,-3.7528711623841726,-3.7528711623841726
985,-3.7407345036122126,-3.7407345036122126
986,-4.113839151395613,-4.113839151395613
987,-4.279225585392322,-4.279225585392322
988,-4.257236289909641,-4.257236289909641
989,-3.954988897763701,-3.954988897763701
990,-3.8057471338614786,-3.8057471338614786
991,-4.130822863931423,-4.130822863931423
992,-4.402357308964589,-4.402357308964589
993,-4.161775483864982,-4.161775483864982
994,-4.589504157267251,-4.589504157267251
995,-4.587337829978073,-4.587337829978073
996,-4.022417000814507,-4.022417000814507
997,-4.011354135622949,-4.011354135622949
998,-3.905129318281931,-3.905129318281931
999,-3.7349589838142583,-3.7349589838142583
1000,-4.2492058378735695,-4.2492058378735695
1001,-4.611959041012539,-4.611959041012539
1002,-4.520204661454274,-4.520204661454274
1003,-4.133308712969199,-4.133308712969199
1004,-3.871557313836186,-3.871557313836186
1005,-4.003088100929421,-4.003088100929421
1006,-4.45437642379892,-4.45437642379892
1007,-4.053020209357977,-4.053020209357977
1008,-4.311984281242756,-4.311984281242756
1009,-4.392257257469354,-4.392257257469354
1010,-3.6146011227380512,-3.6146011227380512
1011,-3.8464990373221952,-3.8464990373221952
1012,-3.9965790696131127,-3.9965790696131127
1013,-3.436453154980216,-3.436453154980216
1014,-3.6804453485781874,-3.6804453485781874
1015,-3.8157146716940384,-3.8157146716940384
1016,-3.9484253473297053,-3.9484253473297053
1017,-4.134067675316732,-4.134067675316732
1018,-4.01769618042965,-4.01769618042965
1019,-3.9077892674948425,-3.9077892674948425
1020,-4.014794803930703,-4.014794803930703
1021,-3.456709411324739,-3.456709411324739
1022,-3.6016724725578837,-3.6016724725578837
1023,-4.285836863400526,-4.285836863400526
1024,-4.384121008567671,-4.384121008567671
1025,-3.637174074098865,-3.637174074098865
1026,-3.794574158282553,-3.794574158282553
1027,-4.494821787961588,-4.494821787961588
1028,-3.8413166282394915,-3.8413166282394915
1029,-3.7226390785094283,-3.7226390785094283
1030,-3.670410313377878,-3.670410313377878
1031,-3.548411949584212,-3.548411949584212
1032,-3.9966921103525506,-3.9966921103525506
1033,-3.9510509327204226,-3.9510509327204226
1034,-4.6778033779964545,-4.6778033779964545
1035,-4.353602466608541,-4.353602466608541
1036,-4.145097032172525,-4.145097032172525
1037,-4.258509341824165,-4.258509341824165
1038,-3.971872447658303,-3.971872447658303
1039,-3.5665967765766142,-3.5665967765766142
1040,-3.9635596524506487,-3.9635596524506487
1041,-3.9577395263756525,-3.9577395263756525
1042,-4.299779579108407,-4.299779579108407
1043,-3.7286223340467597,-3.7286223340467597
1044,-3.9033885371000143,-3.9033885371000143
1045,-3.331503028803512,-3.331503028803512
1046,-3.461790119574476,-3.461790119574476
1047,-3.8983191835640194,-3.8983191835640194
1048,-4.171204430823466,-4.171204430823466
1049,-4.025868046250217,-4.025868046250217
1050,-4.386073811924566,-4.386073811924566
1051,-3.863588776471277,-3.863588776471277
1052,-3.7333881669019093,-3.7333881669019093
1053,-4.414574072275559,-4.414574072275559
1054,-3.9181459220896873,-3.9181459220896873
1055,-3.9549573241779536,-3.9549573241779536
1056,-4.373987221591009,-4.373987221591009
1057,-4.275520459883441,-4.275520459883441
1058,-4.092232222469018,-4.092232222469018
1059,-3.8986708787384545,-3.8986708787384545
1060,-4.155639946493243,-4.155639946493243
1061,-4.061829112919958,-4.061829112919958
1062,-4.049186471631948,-4.049186471631948
1063,-4.3447518178145454,-4.3447518178145454
1064,-4.673012367082375,-4.673012367082375
1065,-4.489041739457388,-4.489041739457388
1066,-3.807461477571793,-3.807461477571793
1067,-3.853879301693212,-3.853879301693212
1068,-4.108499399931316,-4.108499399931316
1069,-3.7762604166330602,-3.7762604166330602
1070,-3.7446929740480925,-3.7446929740480925
1071,-3.7241004831979017,-3.7241004831979017
1072,-3.985747297525659,-3.985747297525659
1073,-3.479116860140217,-3.479116860140217
1074,-3.7686553160722394,-3.7686553160722394
1075,-3.8966781348097714,-3.8966781348097714
1076,-3.885238496886996,-3.885238496886996
1077,-3.8046592942304924,-3.8046592942304924
1078,-3.8825120834304174,-3.8825120834304174
1079,-3.9895373800329796,-3.9895373800329796
1080,-4.014228037506311,-4.014228037506311
1081,-4.012193329240223,-4.012193329240223
1082,-3.8082221179583695,-3.8082221179583695
1083,-3.8872289354227423,-3.8872289354227423
1084,-3.8664331929313276,-3.8664331929313276
1085,-3.684529615281925,-3.684529615281925
1086,-3.784345889792629,-3.784345889792629
1087,-3.9287854202131087,-3.9287854202131087
1088,-4.075444432969337,-4.075444432969337
1089,-3.8600154981529973,-3.8600154981529973
1090,-3.993728771980867,-3.993728771980867
1091,-3.6814721535525536,-3.6814721535525536
1092,-3.8590310026592958,-3.8590310026592958
1093,-4.152825225466808,-4.152825225466808
1094,-4.0701621427529355,-4.0701621427529355
1095,-3.87168292952356,-3.87168292952356
1096,-3.6825303487027234,-3.6825303487027234
1097,-3.8108182323723288,-3.8108182323723288
1098,-3.7163122504819497,-3.7163122504819497
1099,-3.4225688977463737,-3.4225688977463737
1100,-3.84497226409433,-3.84497226409433
1101,-3.781168438193408,-3.781168438193408
1102,-3.913413135916689,-3.913413135916689
1103,-3.5876165288510786,-3.5876165288510786
1104,-3.544878132984164,-3.544878132984164
1105,-3.5996416671934863,-3.5996416671934863
1106,-4.069315023649579,-4.069315023649579
1107,-3.7133398919000458,-3.7133398919000458
1108,-4.117978268668289,-4.117978268668289
1109,-4.395409772399348,-4.395409772399348
1110,-4.0973037900234,-4.0973037900234
1111,-4.1204735445553275,-4.1204735445553275
1112,-4.286139222104544,-4.286139222104544
1113,-4.597956779601243,-4.597956779601243
1114,-4.342755600513155,-4.342755600513155
1115,-4.116655521238464,-4.116655521238464
1116,-4.400108791991925,-4.400108791991925
1117,-4.512432153171912,-4.512432153171912
1118,-4.564754878450786,-4.564754878450786
1119,-4.238930364436776,-4.238930364436776
1120,-4.418192894435772,-4.418192894435772
1121,-4.066426348186543,-4.066426348186543
1122,-3.6817378197758455,-3.6817378197758455
1123,-3.919966953191452,-3.919966953191452
1124,-3.8991512289421975,-3.8991512289421975
1125,-4.13403737168635,-4.13403737168635
1126,-3.852173598552531,-3.852173598552531
1127,-3.786344205027301,-3.786344205027301
1128,-4.563272713107688,-4.563272713107688
1129,-4.267157088098905,-4.267157088098905
1130,-3.8377289437871567,-3.8377289437871567
1131,-4.237893492978712,-4.237893492978712
1132,-4.048812253061666,-4.048812253061666
1133,-3.9282605269365547,-3.9282605269365547
1134,-3.8073934591493175,-3.8073934591493175
1135,-4.164380662263579,-4.164380662263579
1136,-3.8117547445712874,-3.8117547445712874
1137,-3.7841981135222498,-3.7841981135222498
1138,-4.157484350278906,-4.157484350278906
1139,-4.105115482707683,-4.105115482707683
1140,-3.883831441172881,-3.883831441172881
1141,-4.155722591266525,-4.155722591266525
1142,-4.08676753192136,-4.08676753192136
1143,-3.83624340319398,-3.83624340319398
1144,-3.9074838989840055,-3.9074838989840055
1145,-3.4732044027153948,-3.4732044027153948
1146,-3.4971862888153704,-3.4971862888153704
1147,-3.4180135671404046,-3.4180135671404046
1148,-3.6459308309295455,-3.6459308309295455
1149,-3.9023960754551323,-3.9023960754551323
1150,-4.039447136624145,-4.039447136624145
1151,-3.7570405873103363,-3.7570405873103363
1152,-4.078153617511225,-4.078153617511225
1153,-3.7572070465711778,-3.7572070465711778
1154,-3.85478661916246,-3.85478661916246
1155,-3.9701297124964237,-3.9701297124964237
1156,-4.036154957890184,-4.036154957890184
1157,-4.2107376400044965,-4.2107376400044965
1158,-3.925364400277542,-3.925364400277542
1159,-4.18862717123357,-4.18862717123357
1160,-3.985906569653204,-3.985906569653204
1161,-4.376574328574458,-4.376574328574458
1162,-3.846787316949981,-3.846787316949981
1163,-4.271920905750419,-4.271920905750419
1164,-4.510072374964476,-4.510072374964476
1165,-4.267143137440803,-4.267143137440803
1166,-4.371187748066431,-4.371187748066431
1167,-3.993705352804109,-3.993705352804109
1168,-4.725611663342959,-4.725611663342959
1169,-4.303008172943375,-4.303008172943375
1170,-4.564643233505408,-4.564643233505408
1171,-4.110120602085596,-4.110120602085596
1172,-3.9889066950391623,-3.9889066950391623
1173,-3.4439617615520484,-3.4439617615520484
1174,-3.7779157433105577,-3.7779157433105577
1175,-4.018980026881082,-4.018980026881082
1176,-3.727843206747295,-3.727843206747295
1177,-3.746958388820369,-3.746958388820369
1178,-3.7074377867483554,-3.7074377867483554
1179,-4.116319559070901,-4.116319559070901
1180,-3.883083808330984,-3.883083808330984
1181,-4.352769184418199,-4.352769184418199
1182,-4.606117920663396,-4.606117920663396
1183,-4.269061713333908,-4.269061713333908
1184,-4.1678007851843395,-4.1678007851843395
1185,-3.7157255827053093,-3.7157255827053093
1186,-4.2641010082806625,-4.2641010082806625
1187,-4.75719073241754,-4.75719073241754
1188,-4.026366840199879,-4.026366840199879
1189,-4.349782687689934,-4.349782687689934
1190,-4.470183838025045,-4.470183838025045
1191,-4.760746608464077,-4.760746608464077
1192,-4.731099838554203,-4.731099838554203
1193,-4.347111644980703,-4.347111644980703
1194,-4.120115139220538,-4.120115139220538
1195,-4.089072709429821,-4.089072709429821
1196,-3.9299792562750575,-3.9299792562750575
1197,-3.9969400507090698,-3.9969400507090698
1198,-4.3148996510851525,-4.3148996510851525
1199,-4.0605205158920725,-4.0605205158920725
1200,-4.225377516446766,-4.225377516446766
1201,-3.999104901679641,-3.999104901679641
1202,-4.392827030376751,-4.392827030376751
1203,-4.201236047280246,-4.201236047280246
1204,-3.9559391832559716,-3.9559391832559716
1205,-3.6396941059807557,-3.6396941059807557
1206,-3.7574944281353067,-3.7574944281353067
1207,-3.4368030057319254,-3.4368030057319254
1208,-3.4400576371957503,-3.4400576371957503
1209,-3.677507594492224,-3.677507594492224
1210,-3.7692087556440192,-3.7692087556440192
1211,-3.6674286879040863,-3.6674286879040863
1212,-3.4621743455948355,-3.4621743455948355
1213,-3.5397610949495886,-3.5397610949495886
1214,-3.6976944240470986,-3.6976944240470986
1215,-3.7665333511327725,-3.7665333511327725
1216,-3.451105495302973,-3.451105495302973
1217,-3.4864682518408268,-3.4864682518408268
1218,-4.116359562318656,-4.116359562318656
1219,-4.149075677445734,-4.149075677445734
1220,-4.0595845581805285,-4.0595845581805285
1221,-3.832583818165359,-3.832583818165359
1222,-4.133540174988944,-4.133540174988944
1223,-4.036898882540514,-4.036898882540514
1224,-4.133483066736179,-4.133483066736179
1225,-4.16694971588868,-4.16694971588868
1226,-4.265155220281934,-4.265155220281934
1227,-4.084098671604471,-4.084098671604471
1228,-3.8548883332108907,-3.8548883332108907
1229,-3.543868048554496,-3.543868048554496
1230,-3.238734356242075,-3.238734356242075
1231,-3.6327502328673877,-3.6327502328673877
1232,-3.4663815790607653,-3.4663815790607653
1233,-3.622617608330156,-3.622617608330156
1234,-3.7829840979464353,-3.7829840979464353
1235,-3.4436180240151897,-3.4436180240151897
1236,-3.3304605903073004,-3.3304605903073004
1237,-3.8117957330355767,-3.8117957330355767
1238,-4.215293970009369,-4.215293970009369
1239,-4.2146856354619215,-4.2146856354619215
1240,-4.270306657460853,-4.270306657460853
1241,-4.447599848451684,-4.447599848451684
1242,-4.125563223096427,-4.125563223096427
1243,-4.548025379478092,-4.548025379478092
1244,-3.8141215230147254,-3.8141215230147254
1245,-3.9748226003018328,-3.9748226003018328
1246,-3.884620499145261,-3.884620499145261
1247,-4.061161607684427,-4.061161607684427
1248,-3.7581802885761113,-3.7581802885761113
1249,-4.066447320365462,-4.066447320365462
1250,-3.767426426066055,-3.767426426066055
1251,-3.7974019502156056,-3.7974019502156056
1252,-3.7942660223215494,-3.7942660223215494
1253,-4.311891393569764,-4.311891393569764
1254,-3.867179501337952,-3.867179501337952
1255,-3.896155793134397,-3.896155793134397
1256,-3.616566950111017,-3.616566950111017
1257,-3.553055667585775,-3.553055667585775
1258,-4.098735160779558,-4.098735160779558
1259,-4.1114198090305045,-4.1114198090305045
1260,-4.3202985219625125,-4.3202985219625125
1261,-4.127994054729619,-4.127994054729619
1262,-4.414400336581085,-4.414400336581085
1263,-4.555408630473913,-4.555408630473913
1264,-4.303930013892662,-4.303930013892662
1265,-4.337007726164029,-4.337007726164029
1266,-4.065018028704693,-4.065018028704693
1267,-4.183356560718375,-4.183356560718375
1268,-4.164837695191597,-4.164837695191597
1269,-4.0144394744778085,-4.0144394744778085
1270,-3.7180155951338127,-3.7180155951338127
1271,-3.835998255935615,-3.835998255935615
1272,-3.884897273367966,-3.884897273367966
1273,-3.9896951920365518,-3.9896951920365518
1274,-3.9395695879175077,-3.9395695879175077
1275,-4.1466894420267355,-4.1466894420267355
1276,-3.7920897576393013,-3.7920897576393013
1277,-4.0716027679290825,-4.0716027679290825
1278,-4.058725034268643,-4.058725034268643
1279,-4.010955113111514,-4.010955113111514
1280,-4.173667249797425,-4.173667249797425
1281,-3.8769818036599086,-3.8769818036599086
1282,-3.9865796766314214,-3.9865796766314214
1283,-3.950442610953896,-3.950442610953896
1284,-3.876802481872878,-3.876802481872878
1285,-4.182382629966635,-4.182382629966635
1286,-4.3875277596169,-4.3875277596169
1287,-4.557249780651826,-4.557249780651826
1288,-4.206393435907931,-4.206393435907931
1289,-3.8767472744352114,-3.8767472744352114
1290,-3.9549708512043638,-3.9549708512043638
1291,-3.501978551075703,-3.501978551075703
1292,-3.6600432083867753,-3.6600432083867753
1293,-4.231975643363038,-4.231975643363038
1294,-4.086599762480314,-4.086599762480314
1295,-3.8085258027790423,-3.8085258027790423
1296,-3.621034929189008,-3.621034929189008
1297,-4.100239850710872,-4.100239850710872
1298,-3.830317061368508,-3.830317061368508
1299,-3.6228380723395377,-3.6228380723395377
1300,-3.4736161036517608,-3.4736161036517608
1301,-3.8032002440488895,-3.8032002440488895
1302,-3.686278329069304,-3.686278329069304
1303,-3.5826833198950534,-3.5826833198950534
1304,-4.215728544998486,-4.215728544998486
1305,-4.8662650735519914,-4.8662650735519914
1306,-4.162626316757514,-4.162626316757514
1307,-3.7198305010527855,-3.7198305010527855
1308,-3.4128926247343827,-3.4128926247343827
1309,-3.646628266395901,-3.646628266395901
1310,-3.460560671458003,-3.460560671458003
1311,-3.738740315701289,-3.738740315701289
1312,-3.9339816046391394,-3.9339816046391394
1313,-3.860182186964957,-3.860182186964957
1314,-4.296696138071845,-4.296696138071845
1315,-4.3098245113162275,-4.3098245113162275
1316,-3.6920124444267604,-3.6920124444267604
1317,-3.952436418422956,-3.952436418422956
1318,-4.1595690861687835,-4.1595690861687835
1319,-3.9652590823689025,-3.9652590823689025
1320,-3.964384957062035,-3.964384957062035
1321,-3.469803366865967,-3.469803366865967
1322,-3.552487668275523,-3.552487668275523
1323,-3.6251919595341677,-3.6251919595341677
1324,-3.9068770578039347,-3.9068770578039347
1325,-3.9171777454827286,-3.9171777454827286
1326,-3.7960891693424643,-3.7960891693424643
1327,-3.632997339766736,-3.632997339766736
1328,-3.6507555652269024,-3.6507555652269024
1329,-4.284862142135095,-4.284862142135095
1330,-4.002812868133827,-4.002812868133827
1331,-3.7604418731022236,-3.7604418731022236
1332,-3.845352752123104,-3.845352752123104
1333,-3.958086380702958,-3.958086380702958
1334,-3.909826834359916,-3.909826834359916
1335,-3.8587542517519737,-3.8587542517519737
1336,-4.100115533397941,-4.100115533397941
1337,-3.99761723463644,-3.99761723463644
1338,-3.7717425864158236,-3.7717425864158236
1339,-3.733255187808807,-3.733255187808807
1340,-3.791203165849491,-3.791203165849491
1341,-3.7130257996324763,-3.7130257996324763
1342,-3.7278826173017605,-3.7278826173017605
1343,-4.133886842165165,-4.133886842165165
1344,-4.210951418000898,-4.210951418000898
1345,-3.9910968241654645,-3.9910968241654645
1346,-3.8821133543992556,-3.8821133543992556
1347,-4.2939166326594815,-4.2939166326594815
1348,-4.05375116852544,-4.05375116852544
1349,-4.206587481889347,-4.206587481889347
1350,-4.550681261963515,-4.550681261963515
1351,-4.7036368399167365,-4.7036368399167365
1352,-4.089199554885965,-4.089199554885965
1353,-3.5356540387437634,-3.5356540387437634
1354,-3.7436109779108944,-3.7436109779108944
1355,-3.80511311482728,-3.80511311482728
1356,-3.7222016347748728,-3.7222016347748728
1357,-4.1583662839127244,-4.1583662839127244
1358,-4.138638127479233,-4.138638127479233
1359,-4.050072766636905,-4.050072766636905
1360,-4.045318366960982,-4.045318366960982
1361,-4.130452905064077,-4.130452905064077
1362,-3.836092897821294,-3.836092897821294
1363,-3.8063622414939697,-3.8063622414939697
1364,-4.184839039767367,-4.184839039767367
1365,-3.6487169022989514,-3.6487169022989514
1366,-3.9316614627585516,-3.9316614627585516
1367,-3.9931288112549077,-3.9931288112549077
1368,-3.9396355205683062,-3.9396355205683062
1369,-4.117501530894402,-4.117501530894402
1370,-4.09800000083809,-4.09800000083809
1371,-4.7547028807866365,-4.7547028807866365
1372,-4.318850386328654,-4.318850386328654
1373,-4.107041554456654,-4.107041554456654
1374,-3.6300818730379376,-3.6300818730379376
1375,-3.8697233573245766,-3.8697233573245766
1376,-3.961835658925103,-3.961835658925103
1377,-3.732627278278005,-3.732627278278005
1378,-3.7778958722895455,-3.7778958722895455
1379,-4.220906572434238,-4.220906572434238
1380,-3.696693096750962,-3.696693096750962
1381,-3.648064361321453,-3.648064361321453
1382,-3.6454860121038655,-3.6454860121038655
1383,-4.233662209566466,-4.233662209566466
1384,-4.0927108879291,-4.0927108879291
1385,-4.177237460226129,-4.177237460226129
1386,-4.686886512403081,-4.686886512403081
1387,-3.972494276147941,-3.972494276147941
1388,-4.081370895744949,-4.081370895744949
1389,-4.200758728258507,-4.200758728258507
1390,-4.765512748179559,-4.765512748179559
1391,-4.410500553224385,-4.410500553224385
1392,-3.9555505385089877,-3.9555505385089877
1393,-4.005459505559428,-4.005459505559428
1394,-4.213469085794528,-4.213469085794528
1395,-4.136365301475847,-4.136365301475847
1396,-4.297968217238317,-4.297968217238317
1397,-4.318975546239316,-4.318975546239316
1398,-4.205048141143209,-4.205048141143209
1399,-4.242934922365059,-4.242934922365059
1400,-3.759533093644487,-3.759533093644487
1401,-3.9785005409859027,-3.9785005409859027
1402,-4.147840225160535,-4.147840225160535
1403,-3.8805952684912035,-3.8805952684912035
1404,-4.140333117098339,-4.140333117098339
1405,-4.392719859094392,-4.392719859094392
1406,-4.4394985400378415,-4.4394985400378415
1407,-4.682542194647426,-4.682542194647426
1408,-4.7245984618445815,-4.7245984618445815
1409,-4.509230997577735,-4.509230997577735
1410,-4.192538424281812,-4.192538424281812
1411,-3.6069044469141147,-3.6069044469141147
1412,-3.6533096455801384,-3.6533096455801384
1413,-4.015798047436213,-4.015798047436213
1414,-4.010531993851492,-4.010531993851492
1415,-4.019496233538248,-4.019496233538248
1416,-3.4972779295786425,-3.4972779295786425
1417,-3.3658587502400037,-3.3658587502400037
1418,-3.6080359743140944,-3.6080359743140944
1419,-3.5553062389576775,-3.5553062389576775
1420,-4.102091896632316,-4.102091896632316
1421,-3.6993310452823276,-3.6993310452823276
1422,-3.7436796024439962,-3.7436796024439962
1423,-4.132598103553231,-4.132598103553231
1424,-3.9785029162777867,-3.9785029162777867
1425,-4.097576990871875,-4.097576990871875
1426,-3.6767426564038903,-3.6767426564038903
1427,-4.229260495362875,-4.229260495362875
1428,-4.049759743274544,-4.049759743274544
1429,-3.9479979650678327,-3.9479979650678327
1430,-3.8241695938784726,-3.8241695938784726
1431,-3.820448464543681,-3.820448464543681
1432,-4.150501246239003,-4.150501246239003
1433,-4.050538091231909,-4.050538091231909
1434,-4.06813450110673,-4.06813450110673
1435,-4.025339768688305,-4.025339768688305
1436,-3.8255974002252464,-3.8255974002252464
1437,-3.975293601051143,-3.975293601051143
1438,-4.484745544595493,-4.484745544595493
1439,-4.653508947214948,-4.653508947214948
1440,-4.152905333206819,-4.152905333206819
1441,-3.8444802920780012,-3.8444802920780012
1442,-3.9700621833398633,-3.9700621833398633
1443,-3.950858624464075,-3.950858624464075
1444,-4.247010683078483,-4.247010683078483
1445,-4.365095461507338,-4.365095461507338
1446,-4.407312215489193,-4.407312215489193
1447,-4.2212470310681995,-4.2212470310681995
1448,-4.30244248790994,-4.30244248790994
1449,-4.016805990009257,-4.016805990009257
1450,-3.8757442480062743,-3.8757442480062743
1451,-3.6705439377453954,-3.6705439377453954
1452,-4.624907664479711,-4.624907664479711
1453,-4.404521703061695,-4.404521703061695
1454,-4.500939568648343,-4.500939568648343
1455,-4.496216954307096,-4.496216954307096
1456,-4.129748456956614,-4.129748456956614
1457,-4.177924499238187,-4.177924499238187
1458,-4.35475972765156,-4.35475972765156
1459,-4.042632773155267,-4.042632773155267
1460,-4.2435126419281906,-4.2435126419281906
1461,-4.370247191115171,-4.370247191115171
1462,-4.288770981754353,-4.288770981754353
1463,-4.110741430047409,-4.110741430047409
1464,-3.7702462958670164,-3.7702462958670164
1465,-3.6756422678820595,-3.6756422678820595
1466,-3.9396096193414825,-3.9396096193414825
1467,-3.7772011181176413,-3.7772011181176413
1468,-3.4813474947219807,-3.4813474947219807
1469,-3.8041678077269596,-3.8041678077269596
1470,-4.186658065599858,-4.186658065599858
1471,-4.180757871776129,-4.180757871776129
1472,-3.7616774542533165,-3.7616774542533165
1473,-3.9727517524910794,-3.9727517524910794
1474,-4.133157401940247,-4.133157401940247
1475,-4.080859043717172,-4.080859043717172
1476,-4.367557640892553,-4.367557640892553
1477,-3.8628079253370258,-3.8628079253370258
1478,-3.8405978923828132,-3.8405978923828132
1479,-3.9678908150222885,-3.9678908150222885
1480,-3.4192939574957872,-3.4192939574957872
1481,-3.602692393336192,-3.602692393336192
1482,-3.6572079218970783,-3.6572079218970783
1483,-3.8075803784969704,-3.8075803784969704
1484,-3.7487393292487554,-3.7487393292487554
1485,-3.8120809452512954,-3.8120809452512954
1486,-3.898542556445185,-3.898542556445185
1487,-3.739106563812245,-3.739106563812245
1488,-3.7128810430246557,-3.7128810430246557
1489,-3.7360399504140775,-3.7360399504140775
1490,-3.7802630537688096,-3.7802630537688096
1491,-3.5155189962940288,-3.5155189962940288
1492,-3.6619875251168743,-3.6619875251168743
1493,-3.4424069953642764,-3.4424069953642764
1494,-3.886351148142688,-3.886351148142688
1495,-3.6426916249312056,-3.6426916249312056
1496,-3.616077418100612,-3.616077418100612
1497,-3.732478175475256,-3.732478175475256
1498,-4.108269784401038,-4.108269784401038
1499,-4.12167729204709,-4.12167729204709


==> figures/reg_noise_p1.dat <==
iteration,mean,std
0,2.8829995687449235,2.8829995687449235
1,2.426309462983955,2.426309462983955
2,2.0641442309858866,2.0641442309858866
3,1.779298953930338,1.779298953930338
4,1.512864337259704,1.512864337259704
5,1.492825722006573,1.492825722006573
6,1.3078687628594805,1.3078687628594805
7,1.0948751440407747,1.0948751440407747
8,0.6965756425958469,0.6965756425958469
9,0.6688393537742182,0.6688393537742182
10,0.5652854314413746,0.5652854314413746
11,0.8221276024784102,0.8221276024784102
12,1.001144098138425,1.001144098138425
13,0.7748433394587747,0.7748433394587747
14,1.1294720322638547,1.1294720322638547
15,0.6364311346332883,0.6364311346332883
16,0.38176267404382425,0.38176267404382425
17,0.6025792502215113,0.6025792502215113
18,0.30749527317473396,0.30749527317473396
19,0.2825089751997196,0.2825089751997196
20,0.6063204189195683,0.6063204189195683
21,0.014024653330750023,0.014024653330750023
22,-0.016219125493498545,-0.016219125493498545
23,0.36247828911912466,0.36247828911912466
24,0.4362824032013631,0.4362824032013631
25,0.6093195046835383,0.6093195046835383
26,0.472650994002162,0.472650994002162
27,0.694293646602757,0.694293646602757
28,0.17783787962998365,0.17783787962998365
29,0.46846302905145537,0.46846302905145537
30,0.7923655485530303,0.7923655485530303
31,0.40048653492170444,0.40048653492170444
32,0.4323137408154447,0.4323137408154447
33,0.560964637641537,0.560964637641537
34,0.605141436155156,0.605141436155156
35,0.29569530397891264,0.29569530397891264
36,0.0852716436585696,0.0852716436585696
37,0.2736942343126649,0.2736942343126649
38,0.47764027735253023,0.47764027735253023
39,0.5469913358688052,0.5469913358688052
40,0.1700345560170865,0.1700345560170865
41,0.8948977698907131,0.8948977698907131
42,1.2712618438970475,1.2712618438970475
43,0.8912067564682326,0.8912067564682326
44,0.9349338319894943,0.9349338319894943
45,1.4224084712344007,1.4224084712344007
46,1.1951129477910925,1.1951129477910925
47,0.7789541483479683,0.7789541483479683
48,0.6706034885519925,0.6706034885519925
49,0.8350443646648411,0.8350443646648411
50,0.7692205604054294,0.7692205604054294
51,0.4260010710819662,0.4260010710819662
52,0.7219904933659919,0.7219904933659919
53,0.6841305419899107,0.6841305419899107
54,0.7094714759590898,0.7094714759590898
55,0.20031100165523819,0.20031100165523819
56,0.3983193879995885,0.3983193879995885
57,0.0672661300297624,0.0672661300297624
58,0.28858794134487165,0.28858794134487165
59,0.45177737325239464,0.45177737325239464
60,0.6025111208175958,0.6025111208175958
61,0.7972380503175549,0.7972380503175549
62,0.5774102281984942,0.5774102281984942
63,0.9875621402371862,0.9875621402371862
64,1.3845863367211744,1.3845863367211744
65,1.3627798127436288,1.3627798127436288
66,1.089296805042675,1.089296805042675
67,1.413925336752869,1.413925336752869
68,1.1270231220418871,1.1270231220418871
69,0.5118303439701117,0.5118303439701117
70,0.6508347942912452,0.6508347942912452
71,0.8762715689409211,0.8762715689409211
72,0.6979184690477181,0.6979184690477181
73,0.44275793381503203,0.44275793381503203
74,0.9851975550999021,0.9851975550999021
75,0.7653809277687584,0.7653809277687584
76,0.24078462654741473,0.24078462654741473
77,0.30618733375688645,0.30618733375688645
78,0.39750145234471274,0.39750145234471274
79,0.7541467926325504,0.7541467926325504
80,1.0192850702183076,1.0192850702183076
81,1.0254279418549728,1.0254279418549728
82,1.1818068439327278,1.1818068439327278
83,1.0975226388404724,1.0975226388404724
84,1.0726671600981834,1.0726671600981834
85,0.988093016871367,0.988093016871367
86,0.4727294572133837,0.4727294572133837
87,0.588496519040732,0.588496519040732
88,0.6878474513322372,0.6878474513322372
89,0.37580929384170403,0.37580929384170403
90,0.5655249119182871,0.5655249119182871
91,0.47643489597948474,0.47643489597948474
92,0.6219002174754416,0.6219002174754416
93,0.1294949619882452,0.1294949619882452
94,-0.16064724132881952,-0.16064724132881952
95,0.16745938391899945,0.16745938391899945
96,0.6952926246467172,0.6952926246467172
97,0.8492929000172503,0.8492929000172503
98,0.6706113834860082,0.6706113834860082
99,0.21487587469286817,0.21487587469286817
100,0.23650232109434172,0.23650232109434172
101,0.5069261661538365,0.5069261661538365
102,0.18097052171141897,0.18097052171141897
103,0.8798559400849677,0.8798559400849677
104,0.5260439401169539,0.5260439401169539
105,0.6757277617927868,0.6757277617927868
106,0.927873468053065,0.927873468053065
107,0.8940789782915547,0.8940789782915547
108,0.8982181785981723,0.8982181785981723
109,0.6640690962386975,0.6640690962386975
110,0.5536199260140396,0.5536199260140396
111,0.4918863574499754,0.4918863574499754
112,0.7352924993652435,0.7352924993652435
113,0.5233472570277949,0.5233472570277949
114,0.8108074075185795,0.8108074075185795
115,0.5399759219284967,0.5399759219284967
116,-0.01986503396636647,-0.01986503396636647
117,0.2448140606607345,0.2448140606607345
118,0.39546606113008936,0.39546606113008936
119,0.35582637213323154,0.35582637213323154
120,0.2812427835446778,0.2812427835446778
121,-0.011937887237147315,-0.011937887237147315
122,0.3642919860084951,0.3642919860084951
123,0.32339218930972646,0.32339218930972646
124,0.05519713136959245,0.05519713136959245
125,0.04824425111183654,0.04824425111183654
126,0.15769869044265813,0.15769869044265813
127,0.08370740611098113,0.08370740611098113
128,0.001462970235431209,0.001462970235431209
129,0.16306559728206044,0.16306559728206044
130,1.0030537431637214,1.0030537431637214
131,0.9092038096032552,0.9092038096032552
132,1.1985820459915302,1.1985820459915302
133,0.7557884661643455,0.7557884661643455
134,0.32057944027637403,0.32057944027637403
135,0.32474022201989655,0.32474022201989655
136,0.1790818900319139,0.1790818900319139
137,0.7684107403561768,0.7684107403561768
138,0.22460543056402177,0.22460543056402177
139,0.2794456091761854,0.2794456091761854
140,0.9407203395419879,0.9407203395419879
141,0.6337064691110452,0.6337064691110452
142,0.7404936833699237,0.7404936833699237
143,0.7956766847430443,0.7956766847430443
144,0.6242137194929066,0.6242137194929066
145,0.6414951239445663,0.6414951239445663
146,0.7234372235537443,0.7234372235537443
147,0.9727609411834142,0.9727609411834142
148,0.8381112724136714,0.8381112724136714
149,0.45599136836218845,0.45599136836218845
150,0.6943512088133038,0.6943512088133038
151,0.98554347750655,0.98554347750655
152,0.8586853442776132,0.8586853442776132
153,0.7311926730562758,0.7311926730562758
154,0.22874214729548764,0.22874214729548764
155,0.48994455380891194,0.48994455380891194
156,0.302511614668125,0.302511614668125
157,0.5181146570881261,0.5181146570881261
158,0.8759010317853396,0.8759010317853396
159,0.7221238845896274,0.7221238845896274
160,0.9266701636904532,0.9266701636904532
161,0.8868640881490256,0.8868640881490256
162,0.7905923237030338,0.7905923237030338
163,0.8304037274825724,0.8304037274825724
164,0.5028642906519122,0.5028642906519122
165,0.828294962381656,0.828294962381656
166,0.5828575688610346,0.5828575688610346
167,0.22825619650168316,0.22825619650168316
168,0.5944218983499576,0.5944218983499576
169,0.7368052346094506,0.7368052346094506
170,0.692093030975634,0.692093030975634
171,0.7350628603214622,0.7350628603214622
172,1.2462497877090883,1.2462497877090883
173,0.9007877249212006,0.9007877249212006
174,0.598125481227298,0.598125481227298
175,0.7258961501167859,0.7258961501167859
176,0.8486064260117435,0.8486064260117435
177,0.9640488349555422,0.9640488349555422
178,0.9923340697595505,0.9923340697595505
179,1.11846998979023,1.11846998979023
180,0.7810490617601543,0.7810490617601543
181,1.1568022807226246,1.1568022807226246
182,0.7740135158567447,0.7740135158567447
183,1.0021134298894778,1.0021134298894778
184,1.0266044847689217,1.0266044847689217
185,0.9463297844012283,0.9463297844012283
186,0.843592005007721,0.843592005007721
187,0.8751673714847614,0.8751673714847614
188,0.7918403811377918,0.7918403811377918
189,0.47780709310294256,0.47780709310294256
190,0.1367444824543954,0.1367444824543954
191,0.5969113508546725,0.5969113508546725
192,0.5704831614249255,0.5704831614249255
193,0.8281679168937554,0.8281679168937554
194,0.649098783204446,0.649098783204446
195,0.3243544461844493,0.3243544461844493
196,-0.08677771684996856,-0.08677771684996856
197,0.4731991379301927,0.4731991379301927
198,0.6556371691031443,0.6556371691031443
199,0.38473824271337265,0.38473824271337265
200,0.15454608891737476,0.15454608891737476
201,-0.24764303156346848,-0.24764303156346848
202,-0.007161273236466821,-0.007161273236466821
203,0.3371692132891645,0.3371692132891645
204,0.6002024536788236,0.6002024536788236
205,0.4577335308308465,0.4577335308308465
206,0.6279683800225431,0.6279683800225431
207,0.44364195579262317,0.44364195579262317
208,0.7508401200994719,0.7508401200994719
209,0.5214735336009274,0.5214735336009274
210,0.24405350315058336,0.24405350315058336
211,0.34389365244051545,0.34389365244051545
212,0.5047212434863728,0.5047212434863728
213,0.11811024911292167,0.11811024911292167
214,0.3785028146049275,0.3785028146049275
215,0.4190358811803749,0.4190358811803749
216,-0.03450302701197866,-0.03450302701197866
217,0.13885308094697651,0.13885308094697651
218,0.5375563065760509,0.5375563065760509
219,0.40549691198479115,0.40549691198479115
220,0.4345506973736739,0.4345506973736739
221,0.8568145806458692,0.8568145806458692
222,1.2195163573763041,1.2195163573763041
223,0.9076289671979425,0.9076289671979425
224,1.1350432809718494,1.1350432809718494
225,0.7623114655125618,0.7623114655125618
226,0.9244688774900457,0.9244688774900457
227,1.0566029893705862,1.0566029893705862
228,0.6002327248145647,0.6002327248145647
229,0.8663711016093657,0.8663711016093657
230,0.8497670373351579,0.8497670373351579
231,0.41840589327384686,0.41840589327384686
232,0.3706258430960954,0.3706258430960954
233,0.39336139216779287,0.39336139216779287
234,0.9413890022247684,0.9413890022247684
235,0.8743765240458253,0.8743765240458253
236,1.1093879219176142,1.1093879219176142
237,0.8743945056644855,0.8743945056644855
238,0.8677536620293604,0.8677536620293604
239,0.7018434825759442,0.7018434825759442
240,0.9924454312957879,0.9924454312957879
241,0.8219202451641485,0.8219202451641485
242,0.5126569161446554,0.5126569161446554
243,0.4286581994310976,0.4286581994310976
244,0.6122200511577249,0.6122200511577249
245,0.3519815008787787,0.3519815008787787
246,0.7452927736722492,0.7452927736722492
247,0.9860060892010304,0.9860060892010304
248,0.741729303641108,0.741729303641108
249,0.9572780472226639,0.9572780472226639
250,0.8883660781531718,0.8883660781531718
251,0.5774809307974461,0.5774809307974461
252,0.5664283439266433,0.5664283439266433
253,0.4027361563914022,0.4027361563914022
254,0.19764299719952597,0.19764299719952597
255,0.5712098746827532,0.5712098746827532
256,0.6272623265675487,0.6272623265675487
257,0.5434488358133516,0.5434488358133516
258,0.7041521196613442,0.7041521196613442
259,1.360192563125496,1.360192563125496
260,1.161532366174012,1.161532366174012
261,0.8535656715774513,0.8535656715774513
262,0.9288373234014512,0.9288373234014512
263,1.200685426162877,1.200685426162877
264,1.0355478487555407,1.0355478487555407
265,0.7084554143278341,0.7084554143278341
266,0.48718216477943665,0.48718216477943665
267,0.6579697006084985,0.6579697006084985
268,0.7902231130002716,0.7902231130002716
269,0.4982576318060498,0.4982576318060498
270,0.42109634652647693,0.42109634652647693
271,0.3280282127179976,0.3280282127179976
272,0.5278199261191848,0.5278199261191848
273,0.49132128207160897,0.49132128207160897
274,0.5967078086492656,0.5967078086492656
275,0.2740458641436081,0.2740458641436081
276,0.1467572472175026,0.1467572472175026
277,-0.22982441627837094,-0.22982441627837094
278,0.5021325067167046,0.5021325067167046
279,0.5471688464991175,0.5471688464991175
280,0.43484635631177654,0.43484635631177654
281,0.3518362352106057,0.3518362352106057
282,0.29137582891766717,0.29137582891766717
283,0.2289224570622906,0.2289224570622906
284,0.6207883883541959,0.6207883883541959
285,0.44437491936827944,0.44437491936827944
286,0.7297059174281896,0.7297059174281896
287,1.1591652936605714,1.1591652936605714
288,1.0709909817087544,1.0709909817087544
289,0.6685988505035475,0.6685988505035475
290,0.6616849621553693,0.6616849621553693
291,0.9699958096106223,0.9699958096106223
292,1.081903975783037,1.081903975783037
293,0.9687925520013018,0.9687925520013018
294,0.5456217893743185,0.5456217893743185
295,0.5955349353523668,0.5955349353523668
296,0.5406709635243325,0.5406709635243325
297,0.4905173268343922,0.4905173268343922
298,0.5911417967024201,0.5911417967024201
299,0.5604560328378954,0.5604560328378954
300,0.20920866874924726,0.20920866874924726
301,0.3185101552274742,0.3185101552274742
302,0.04125067723044276,0.04125067723044276
303,0.09284920639128381,0.09284920639128381
304,-0.017109898362181273,-0.017109898362181273
305,0.0464179351662242,0.0464179351662242
306,0.044633973310848535,0.044633973310848535
307,0.5716740624799799,0.5716740624799799
308,0.7875188357889986,0.7875188357889986
309,0.7385058016184722,0.7385058016184722
310,1.2088671274830758,1.2088671274830758
311,1.1722716912026727,1.1722716912026727
312,1.3126670845188513,1.3126670845188513
313,0.8459631051705511,0.8459631051705511
314,1.1292071959150727,1.1292071959150727
315,0.8261195635725374,0.8261195635725374
316,1.2412293785072346,1.2412293785072346
317,1.1270777291732628,1.1270777291732628
318,1.0291196275494414,1.0291196275494414
319,0.7225385369910136,0.7225385369910136
320,0.6853255720820283,0.6853255720820283
321,0.9408689858755881,0.9408689858755881
322,0.4083788489576385,0.4083788489576385
323,0.7420551306030216,0.7420551306030216
324,0.741344707559791,0.741344707559791
325,0.2390200163926953,0.2390200163926953
326,0.20193506431031044,0.20193506431031044
327,0.35914128689661795,0.35914128689661795
328,0.5293934110990919,0.5293934110990919
329,0.9127195676341284,0.9127195676341284
330,0.8874974319251705,0.8874974319251705
331,0.9075624983156909,0.9075624983156909
332,0.5840681799013622,0.5840681799013622
333,1.0143028560891787,1.0143028560891787
334,1.046607458642853,1.046607458642853
335,0.45298509416052674,0.45298509416052674
336,0.5600038317251171,0.5600038317251171
337,0.9453972308244448,0.9453972308244448
338,0.925148451324715,0.925148451324715
339,0.5726482351678397,0.5726482351678397
340,0.4261066079653821,0.4261066079653821
341,0.23216172374221,0.23216172374221
342,0.6090216584943918,0.6090216584943918
343,0.6718858517253232,0.6718858517253232
344,1.0293027859352484,1.0293027859352484
345,0.7683552935444778,0.7683552935444778
346,1.188907664200315,1.188907664200315
347,0.8156850352140731,0.8156850352140731
348,0.04855986535371277,0.04855986535371277
349,0.6488800542265377,0.6488800542265377
350,0.3743236240197725,0.3743236240197725
351,0.6502079218433388,0.6502079218433388
352,0.15565417222838157,0.15565417222838157
353,0.41458844162648517,0.41458844162648517
354,0.289208939270409,0.289208939270409
355,0.7208684859050307,0.7208684859050307
356,0.4484335197350551,0.4484335197350551
357,0.24438358068071037,0.24438358068071037
358,0.13255625723726683,0.13255625723726683
359,0.05601501733656054,0.05601501733656054
360,0.6087321066030228,0.6087321066030228
361,0.7206806277426278,0.7206806277426278
362,-0.0016023737943235616,-0.0016023737943235616
363,0.6456786563516566,0.6456786563516566
364,0.5990405745774292,0.5990405745774292
365,0.36241927037169236,0.36241927037169236
366,0.537277220713654,0.537277220713654
367,0.36195345111480703,0.36195345111480703
368,0.5038274585162298,0.5038274585162298
369,0.6946284450887277,0.6946284450887277
370,0.9400449913405233,0.9400449913405233
371,0.6397379265396826,0.6397379265396826
372,0.7002784646790525,0.7002784646790525
373,0.7254575467782322,0.7254575467782322
374,0.6842296464308854,0.6842296464308854
375,0.7994739152817582,0.7994739152817582
376,0.17879543471857812,0.17879543471857812
377,0.5978677012483853,0.5978677012483853
378,0.6200244057444415,0.6200244057444415
379,0.5087330624707274,0.5087330624707274
380,0.42490275749450857,0.42490275749450857
381,0.4267215531862857,0.4267215531862857
382,0.4710808739945317,0.4710808739945317
383,0.4515574646438092,0.4515574646438092
384,0.3815132192595147,0.3815132192595147
385,0.33188199961315834,0.33188199961315834
386,0.18851180156964134,0.18851180156964134
387,0.6394289780870352,0.6394289780870352
388,0.38840678398215767,0.38840678398215767
389,0.2905571929279205,0.2905571929279205
390,0.7449725423282649,0.7449725423282649
391,0.3070009057393487,0.3070009057393487
392,0.7230758951005021,0.7230758951005021
393,0.9757139465239507,0.9757139465239507
394,0.7264548733435534,0.7264548733435534
395,0.18696663344753683,0.18696663344753683
396,0.7369096176447723,0.7369096176447723
397,0.8239182098133158,0.8239182098133158
398,0.7102925727251348,0.7102925727251348
399,0.3628776315527487,0.3628776315527487
400,0.6758139787199113,0.6758139787199113
401,0.24682633284593056,0.24682633284593056
402,0.1483617865517016,0.1483617865517016
403,0.6335286748855462,0.6335286748855462
404,0.29505730073956093,0.29505730073956093
405,0.16642993944143178,0.16642993944143178
406,0.5584364836952773,0.5584364836952773
407,0.42943897065985603,0.42943897065985603
408,-0.20549600103296378,-0.20549600103296378
409,0.8730535469441256,0.8730535469441256
410,0.6389544160666659,0.6389544160666659
411,0.3864254100853457,0.3864254100853457
412,0.42839928420605444,0.42839928420605444
413,0.6365622649448379,0.6365622649448379
414,1.0994929373818683,1.0994929373818683
415,0.6855311470728839,0.6855311470728839
416,0.8757099945454874,0.8757099945454874
417,0.6151736695772686,0.6151736695772686
418,0.30715083135806753,0.30715083135806753
419,0.8227784452524074,0.8227784452524074
420,0.83793833113468,0.83793833113468
421,0.4452501314257768,0.4452501314257768
422,0.7188081302670614,0.7188081302670614
423,0.5922191711823137,0.5922191711823137
424,0.6129807785528599,0.6129807785528599
425,0.8508593759315238,0.8508593759315238
426,1.0085988342840937,1.0085988342840937
427,0.8320606347183791,0.8320606347183791
428,0.39345624987045846,0.39345624987045846
429,0.5881299962194056,0.5881299962194056
430,0.48403912389055165,0.48403912389055165
431,0.6103919912905572,0.6103919912905572
432,0.2811136009373207,0.2811136009373207
433,0.32968788457447007,0.32968788457447007
434,1.0014858861201272,1.0014858861201272
435,0.7005606455437959,0.7005606455437959
436,0.3598981945121406,0.3598981945121406
437,0.3899101041544118,0.3899101041544118
438,0.06277827106075624,0.06277827106075624
439,0.17610166463778001,0.17610166463778001
440,0.8118671809681375,0.8118671809681375
441,0.9504601534766988,0.9504601534766988
442,0.5975629515786285,0.5975629515786285
443,0.7599408459668111,0.7599408459668111
444,1.077010793723407,1.077010793723407
445,1.1355933163382217,1.1355933163382217
446,0.876850845257609,0.876850845257609
447,0.8741729857160518,0.8741729857160518
448,0.8962923622573628,0.8962923622573628
449,0.8890640516904744,0.8890640516904744
450,1.0061748771729322,1.0061748771729322
451,1.2155345316414528,1.2155345316414528
452,0.9372228761502494,0.9372228761502494
453,0.8254279144175798,0.8254279144175798
454,0.9671949499134758,0.9671949499134758
455,0.7791174430148,0.7791174430148
456,1.0686473362749285,1.0686473362749285
457,0.929150862958422,0.929150862958422
458,0.8882026309921538,0.8882026309921538
459,0.16683389491895678,0.16683389491895678
460,0.577028884996595,0.577028884996595
461,0.42675666161746284,0.42675666161746284
462,0.4323041320394108,0.4323041320394108
463,0.6664550013745925,0.6664550013745925
464,0.6597725773411437,0.6597725773411437
465,0.5913853213101221,0.5913853213101221
466,0.826096021385814,0.826096021385814
467,0.9602192594101925,0.9602192594101925
468,0.8980119226483333,0.8980119226483333
469,1.4925144698506005,1.4925144698506005
470,1.380950078153593,1.380950078153593
471,1.041502605479918,1.041502605479918
472,1.0678403537713812,1.0678403537713812
473,0.6871577901966179,0.6871577901966179
474,0.8293104430042898,0.8293104430042898
475,0.2968974823110285,0.2968974823110285
476,0.6730864294952553,0.6730864294952553
477,0.6815927319954826,0.6815927319954826
478,0.8341313736786096,0.8341313736786096
479,0.8880649204322819,0.8880649204322819
480,0.7503644317756059,0.7503644317756059
481,0.8910337718269336,0.8910337718269336
482,0.7233218679311139,0.7233218679311139
483,0.9687856717841977,0.9687856717841977
484,0.6746998260604024,0.6746998260604024
485,1.1279168800647394,1.1279168800647394
486,1.2119692113432579,1.2119692113432579
487,0.8301441565718224,0.8301441565718224
488,0.6791128573405406,0.6791128573405406
489,0.3980549808268233,0.3980549808268233
490,0.29946629507217254,0.29946629507217254
491,0.4641760067150013,0.4641760067150013
492,0.4552642369400777,0.4552642369400777
493,0.0019776919711922947,0.0019776919711922947
494,0.35739961596842607,0.35739961596842607
495,0.5046366724825699,0.5046366724825699
496,0.7220145275187109,0.7220145275187109
497,1.0137279897914078,1.0137279897914078
498,0.9786398435802548,0.9786398435802548
499,0.6693954807869562,0.6693954807869562
500,0.655544458742892,0.655544458742892
501,0.4881713343604093,0.4881713343604093
502,0.38597777812434786,0.38597777812434786
503,0.6159801374246942,0.6159801374246942
504,0.562454261231712,0.562454261231712
505,0.9137303171949627,0.9137303171949627
506,0.7251657833437073,0.7251657833437073
507,0.16445366633894806,0.16445366633894806
508,0.33141277711036937,0.33141277711036937
509,0.093070683353913,0.093070683353913
510,0.5772342810941984,0.5772342810941984
511,0.7351759252099987,0.7351759252099987
512,0.7281401333096071,0.7281401333096071
513,1.0422163233585313,1.0422163233585313
514,1.2617813722156597,1.2617813722156597
515,0.9741417196674581,0.9741417196674581
516,0.8719765614280902,0.8719765614280902
517,0.5563004744187223,0.5563004744187223
518,0.43866392310495605,0.43866392310495605
519,0.3207279679903837,0.3207279679903837
520,0.5428665260302534,0.5428665260302534
521,0.7499490497569578,0.7499490497569578
522,0.5256035627344776,0.5256035627344776
523,0.8472138722130954,0.8472138722130954
524,0.9431279507290182,0.9431279507290182
525,1.1493034736224381,1.1493034736224381
526,1.1939709947208008,1.1939709947208008
527,1.3971306533616283,1.3971306533616283
528,1.7225861608482376,1.7225861608482376
529,1.1906293878594096,1.1906293878594096
530,1.1518717695387881,1.1518717695387881
531,0.4338617261199218,0.4338617261199218
532,0.7448728718155541,0.7448728718155541
533,1.0257596872716979,1.0257596872716979
534,0.7073242279511337,0.7073242279511337
535,0.7376505923305884,0.7376505923305884
536,1.0442168223920305,1.0442168223920305
537,1.0394058233992536,1.0394058233992536
538,0.6986612784388084,0.6986612784388084
539,1.1858781352083287,1.1858781352083287
540,1.2893942625377213,1.2893942625377213
541,1.287698899338426,1.287698899338426
542,1.4242956309000712,1.4242956309000712
543,0.9755714016791955,0.9755714016791955
544,0.6692134200612584,0.6692134200612584
545,0.41697756627040905,0.41697756627040905
546,0.343072532596681,0.343072532596681
547,0.8491745362734343,0.8491745362734343
548,0.9240056690752196,0.9240056690752196
549,1.059507111758213,1.059507111758213
550,0.9556039631514325,0.9556039631514325
551,0.7688411765537841,0.7688411765537841
552,1.0974466775907772,1.0974466775907772
553,0.6474096598132886,0.6474096598132886
554,0.3105062371522903,0.3105062371522903
555,0.5728469688457293,0.5728469688457293
556,0.3750690609078175,0.3750690609078175
557,0.5538602275773951,0.5538602275773951
558,0.7470753130682052,0.7470753130682052
559,0.5965090801760552,0.5965090801760552
560,0.8726512857385049,0.8726512857385049
561,0.02022720902539934,0.02022720902539934
562,0.4476089004608898,0.4476089004608898
563,0.7025043912032938,0.7025043912032938
564,1.2596178017191049,1.2596178017191049
565,1.1580179172835345,1.1580179172835345
566,0.9341895688671342,0.9341895688671342
567,0.6459585745156871,0.6459585745156871
568,1.1800777557885511,1.1800777557885511
569,1.0681708349471224,1.0681708349471224
570,0.8038658120221794,0.8038658120221794
571,0.1737310050666725,0.1737310050666725
572,0.7246937935153437,0.7246937935153437
573,0.3413870529210357,0.3413870529210357
574,0.18076949159070183,0.18076949159070183
575,0.3030329764833409,0.3030329764833409
576,0.21159768424097183,0.21159768424097183
577,0.5103136430313928,0.5103136430313928
578,0.6172540109974755,0.6172540109974755
579,0.7448908293681918,0.7448908293681918
580,0.7167768919915612,0.7167768919915612
581,0.5263141469955087,0.5263141469955087
582,1.0107263848453347,1.0107263848453347
583,1.046089344633987,1.046089344633987
584,0.9077041457415207,0.9077041457415207
585,0.6521235412255147,0.6521235412255147
586,0.8953945474210784,0.8953945474210784
587,0.9672928796288168,0.9672928796288168
588,1.0264842782418984,1.0264842782418984
589,0.8805534477999636,0.8805534477999636
590,0.7497846951371369,0.7497846951371369
591,0.8167170404542372,0.8167170404542372
592,1.1388257204628334,1.1388257204628334
593,1.0232707432633967,1.0232707432633967
594,0.5437831699375163,0.5437831699375163
595,0.545050404362652,0.545050404362652
596,0.122268984274993,0.122268984274993
597,0.5231817999371444,0.5231817999371444
598,0.7192880327528425,0.7192880327528425
599,0.9455954875377288,0.9455954875377288
600,0.904123904482576,0.904123904482576
601,1.0928928797671191,1.0928928797671191
602,0.5723245802085313,0.5723245802085313
603,0.08142265674572723,0.08142265674572723
604,0.49097666950996754,0.49097666950996754
605,0.28176487926129407,0.28176487926129407
606,0.6430118294092757,0.6430118294092757
607,-0.025978272427951348,-0.025978272427951348
608,0.5982008127167296,0.5982008127167296
609,0.6907009615855064,0.6907009615855064
610,1.2616074463174223,1.2616074463174223
611,1.1195014721457615,1.1195014721457615
612,1.2367775453835308,1.2367775453835308
613,1.0313111869134655,1.0313111869134655
614,0.5082257705479041,0.5082257705479041
615,0.5867392940662807,0.5867392940662807
616,0.6697199225577742,0.6697199225577742
617,1.035348836578543,1.035348836578543
618,1.0805519378443231,1.0805519378443231
619,1.067547392163842,1.067547392163842
620,1.078071930998126,1.078071930998126
621,1.122210638322113,1.122210638322113
622,0.6992238361414778,0.6992238361414778
623,0.9100340202619744,0.9100340202619744
624,0.7215180924101635,0.7215180924101635
625,0.8402166524068296,0.8402166524068296
626,1.2582004711247412,1.2582004711247412
627,1.2595769104118562,1.2595769104118562
628,0.936315779577315,0.936315779577315
629,0.9188305861060811,0.9188305861060811
630,0.6543033193703757,0.6543033193703757
631,0.7247604351053929,0.7247604351053929
632,0.7911161822998954,0.7911161822998954
633,0.6887223480622211,0.6887223480622211
634,0.28237046343816485,0.28237046343816485
635,0.4187186776911513,0.4187186776911513
636,0.18934524301626168,0.18934524301626168
637,0.6174427707747627,0.6174427707747627
638,0.8975223887004874,0.8975223887004874
639,0.8945684006510306,0.8945684006510306
640,1.1920045831595592,1.1920045831595592
641,0.8221336961971094,0.8221336961971094
642,0.1362630441595398,0.1362630441595398
643,0.1074692788162383,0.1074692788162383
644,0.3235881604657387,0.3235881604657387
645,0.7282214673812901,0.7282214673812901
646,0.6200395579621284,0.6200395579621284
647,0.772236818983937,0.772236818983937
648,0.8715548370389494,0.8715548370389494
649,1.0607333168130453,1.0607333168130453
650,0.9831194013005249,0.9831194013005249
651,1.0853573147717857,1.0853573147717857
652,0.9815916269249222,0.9815916269249222
653,0.6076775639264677,0.6076775639264677
654,0.9867581341193596,0.9867581341193596
655,0.599415112170921,0.599415112170921
656,0.7149477192668282,0.7149477192668282
657,0.7376134623988401,0.7376134623988401
658,0.8389080034483561,0.8389080034483561
659,0.7778739666260586,0.7778739666260586
660,0.6182368485057483,0.6182368485057483
661,0.6201930687359434,0.6201930687359434
662,1.0751306581780278,1.0751306581780278
663,1.226225712279041,1.226225712279041
664,1.0911260365428275,1.0911260365428275
665,0.45624213052508394,0.45624213052508394
666,0.4065286118599956,0.4065286118599956
667,0.308616151087881,0.308616151087881
668,0.20381802806160615,0.20381802806160615
669,0.5526691418843286,0.5526691418843286
670,0.48196319849070335,0.48196319849070335
671,-0.09016990632764652,-0.09016990632764652
672,0.2410323997671325,0.2410323997671325
673,0.5379922959874226,0.5379922959874226
674,0.5806640355287553,0.5806640355287553
675,0.31191911023826063,0.31191911023826063
676,0.592331722563324,0.592331722563324
677,0.7119034869178357,0.7119034869178357
678,0.5712078659819807,0.5712078659819807
679,0.913870844213611,0.913870844213611
680,0.5149533407991648,0.5149533407991648
681,1.0024974238292608,1.0024974238292608
682,0.5455378685226409,0.5455378685226409
683,0.6808927607619013,0.6808927607619013
684,1.1765914284278733,1.1765914284278733
685,0.635772351363485,0.635772351363485
686,0.5966033510704837,0.5966033510704837
687,1.2313982833643495,1.2313982833643495
688,0.7185409949507512,0.7185409949507512
689,0.5518725949033816,0.5518725949033816
690,0.985653749641906,0.985653749641906
691,0.7009900563961798,0.7009900563961798
692,0.43789597660008134,0.43789597660008134
693,0.37824779756536736,0.37824779756536736
694,0.6379212019128573,0.6379212019128573
695,0.20552713665004113,0.20552713665004113
696,0.10280286248330146,0.10280286248330146
697,0.7344610982558875,0.7344610982558875
698,0.6888654622427842,0.6888654622427842
699,0.36000351761195437,0.36000351761195437
700,0.2910957324519065,0.2910957324519065
701,0.5114552559412103,0.5114552559412103
702,0.6697618337169874,0.6697618337169874
703,0.36892775086928076,0.36892775086928076
704,0.5158769448215963,0.5158769448215963
705,0.5919114588732817,0.5919114588732817
706,0.7540303485205326,0.7540303485205326
707,0.6209204476411695,0.6209204476411695
708,0.7420475012509731,0.7420475012509731
709,0.23176322435685612,0.23176322435685612
710,0.7251143722255331,0.7251143722255331
711,0.3743653679758653,0.3743653679758653
712,0.5509751241366904,0.5509751241366904
713,-0.2316806790206293,-0.2316806790206293
714,0.36854678495242155,0.36854678495242155
715,0.21409975373157766,0.21409975373157766
716,0.822232904571392,0.822232904571392
717,0.5311141335017439,0.5311141335017439
718,0.5433421107060631,0.5433421107060631
719,1.3096727308639586,1.3096727308639586
720,1.001005300926109,1.001005300926109
721,0.7834270050082549,0.7834270050082549
722,1.0111607221188281,1.0111607221188281
723,0.7747092882229519,0.7747092882229519
724,1.3160035346719838,1.3160035346719838
725,0.9388752692357568,0.9388752692357568
726,0.6516949370040477,0.6516949370040477
727,1.0597073578584932,1.0597073578584932
728,1.0462486291014381,1.0462486291014381
729,1.0532841552013126,1.0532841552013126
730,0.7987226531324737,0.7987226531324737
731,0.9638715913713516,0.9638715913713516
732,1.1218969121772033,1.1218969121772033
733,1.3411799586150466,1.3411799586150466
734,0.5885946944494266,0.5885946944494266
735,0.8060765943244977,0.8060765943244977
736,1.049790478965815,1.049790478965815
737,1.2954049788514563,1.2954049788514563
738,1.3318312249168143,1.3318312249168143
739,0.9014993809357641,0.9014993809357641
740,1.0630088170803695,1.0630088170803695
741,1.0712020684651322,1.0712020684651322
742,0.6121358692836704,0.6121358692836704
743,0.895621536010905,0.895621536010905
744,0.5259931496074515,0.5259931496074515
745,0.4848635838280192,0.4848635838280192
746,0.5983237237231084,0.5983237237231084
747,0.07327037127163924,0.07327037127163924
748,0.19181543501714787,0.19181543501714787
749,-0.1702556799223346,-0.1702556799223346
750,0.8023761858573712,0.8023761858573712
751,0.6227148792422302,0.6227148792422302
752,0.735793237747093,0.735793237747093
753,0.8169696462064718,0.8169696462064718
754,0.8960325320953056,0.8960325320953056
755,0.514328297646946,0.514328297646946
756,0.7989584208637243,0.7989584208637243
757,0.6825931664645455,0.6825931664645455
758,0.37279665867169365,0.37279665867169365
759,0.38139415726551085,0.38139415726551085
760,0.7947418749478034,0.7947418749478034
761,0.520683358382856,0.520683358382856
762,0.4663090221436321,0.4663090221436321
763,0.6593282520532132,0.6593282520532132
764,0.7038723171055782,0.7038723171055782
765,0.8160182223141077,0.8160182223141077
766,0.831720142243143,0.831720142243143
767,0.8403648679261374,0.8403648679261374
768,0.8520752179076451,0.8520752179076451
769,0.5823121599473811,0.5823121599473811
770,0.7599631830132076,0.7599631830132076
771,0.4904471673669205,0.4904471673669205
772,0.5362285307505394,0.5362285307505394
773,0.3874052468210904,0.3874052468210904
774,0.43970863818837586,0.43970863818837586
775,0.9838213136253633,0.9838213136253633
776,0.8206900194504694,0.8206900194504694
777,0.8669895886664087,0.8669895886664087
778,1.0473399552404294,1.0473399552404294
779,0.7272276513461361,0.7272276513461361
780,0.7424881976269292,0.7424881976269292
781,0.8471347718221912,0.8471347718221912
782,0.8080696437272679,0.8080696437272679
783,0.7756143747671155,0.7756143747671155
784,0.9376166472606293,0.9376166472606293
785,0.8247002062536971,0.8247002062536971
786,0.8258898875797979,0.8258898875797979
787,1.0436670882216417,1.0436670882216417
788,1.6162046480496826,1.6162046480496826
789,1.150982196283007,1.150982196283007
790,1.338458669825155,1.338458669825155
791,1.3337951069588303,1.3337951069588303
792,0.9521863895301078,0.9521863895301078
793,0.42592509114117133,0.42592509114117133
794,0.8565896771455823,0.8565896771455823
795,1.287420775118347,1.287420775118347
796,1.0250863921508118,1.0250863921508118
797,0.8252784406250063,0.8252784406250063
798,0.5512119971847363,0.5512119971847363
799,0.5680287975294833,0.5680287975294833
800,0.8340019083671995,0.8340019083671995
801,0.3776858764897132,0.3776858764897132
802,0.23998051094882356,0.23998051094882356
803,0.6865285457476987,0.6865285457476987
804,0.4367172063555763,0.4367172063555763
805,0.5501018355282846,0.5501018355282846
806,0.6871446012364081,0.6871446012364081
807,0.7156925186424091,0.7156925186424091
808,0.5219406967905886,0.5219406967905886
809,0.5695088029623815,0.5695088029623815
810,0.660632971088308,0.660632971088308
811,0.6239637643722071,0.6239637643722071
812,0.4617423446774244,0.4617423446774244
813,0.3969496389524954,0.3969496389524954
814,0.23622234457363603,0.23622234457363603
815,0.6254822458311096,0.6254822458311096
816,0.7830783504643568,0.7830783504643568
817,0.926719196340244,0.926719196340244
818,0.7782357816916022,0.7782357816916022
819,0.6722509147791864,0.6722509147791864
820,0.6568033349087676,0.6568033349087676
821,0.5681219278428358,0.5681219278428358
822,0.5929052162427609,0.5929052162427609
823,0.6473481875820642,0.6473481875820642
824,0.8956094091931375,0.8956094091931375
825,0.9156758105659211,0.9156758105659211
826,0.8692984820293448,0.8692984820293448
827,0.6546958384429373,0.6546958384429373
828,0.9226448329488811,0.9226448329488811
829,0.24592225138532053,0.24592225138532053
830,0.600579691833039,0.600579691833039
831,0.6838111084877089,0.6838111084877089
832,0.9842118560163113,0.9842118560163113
833,0.6977189706358985,0.6977189706358985
834,0.7326052388658785,0.7326052388658785
835,1.0324153545193375,1.0324153545193375
836,1.1062013912676847,1.1062013912676847
837,0.9028403359110281,0.9028403359110281
838,1.2185899366545474,1.2185899366545474
839,1.1907657871521486,1.1907657871521486
840,0.9056278878592094,0.9056278878592094
841,0.2750027130560651,0.2750027130560651
842,0.6368491639815381,0.6368491639815381
843,0.8357258078166935,0.8357258078166935
844,0.5133040351571956,0.5133040351571956
845,0.71667070183159,0.71667070183159
846,0.7707277270860929,0.7707277270860929
847,1.1442387560338672,1.1442387560338672
848,0.9732142923203569,0.9732142923203569
849,0.6929118801067949,0.6929118801067949
850,0.16571551582722932,0.16571551582722932
851,0.20264297146805216,0.20264297146805216
852,0.5717540920152645,0.5717540920152645
853,0.2516016043983536,0.2516016043983536
854,0.28042935926341445,0.28042935926341445
855,0.18151150012260864,0.18151150012260864
856,-0.12655913162106833,-0.12655913162106833
857,0.2601051464458243,0.2601051464458243
858,0.8582320723857939,0.8582320723857939
859,0.7191171331636451,0.7191171331636451
860,0.6092562588522565,0.6092562588522565
861,0.8427166585335787,0.8427166585335787
862,0.45131279917972206,0.45131279917972206
863,0.5532835959821799,0.5532835959821799
864,0.6364702845229855,0.6364702845229855
865,0.5853765642604183,0.5853765642604183
866,0.7945041781522646,0.7945041781522646
867,0.9032714144638038,0.9032714144638038
868,0.5561260686345595,0.5561260686345595
869,0.6908996025130975,0.6908996025130975
870,0.4106164197823219,0.4106164197823219
871,0.5798146831476279,0.5798146831476279
872,0.30349154699768477,0.30349154699768477
873,1.024149968168016,1.024149968168016
874,1.2088184931982788,1.2088184931982788
875,0.9455980820379434,0.9455980820379434
876,1.3420938580617638,1.3420938580617638
877,0.9364514508359025,0.9364514508359025
878,1.213732535534174,1.213732535534174
879,0.5637924390197481,0.5637924390197481
880,0.812058968850095,0.812058968850095
881,0.864254568160645,0.864254568160645
882,0.8270211975640254,0.8270211975640254
883,0.707603256002553,0.707603256002553
884,0.8027105436246826,0.8027105436246826
885,0.6225342387712895,0.6225342387712895
886,0.6841475733637332,0.6841475733637332
887,0.3219161528794213,0.3219161528794213
888,-0.06275569555765802,-0.06275569555765802
889,-0.040611160862952855,-0.040611160862952855
890,0.2935100657330228,0.2935100657330228
891,0.24905134265060044,0.24905134265060044
892,0.4739728401400971,0.4739728401400971
893,0.6213703700221652,0.6213703700221652
894,0.5567234518776679,0.5567234518776679
895,0.5997984338437639,0.5997984338437639
896,0.40916910528665346,0.40916910528665346
897,0.27353046376220846,0.27353046376220846
898,0.768059485830526,0.768059485830526
899,0.49921480645358585,0.49921480645358585
900,0.3437520010963385,0.3437520010963385
901,0.8314374084850903,0.8314374084850903
902,0.5996063804393016,0.5996063804393016
903,0.7019891707741077,0.7019891707741077
904,1.0569166430628967,1.0569166430628967
905,0.6409451301224627,0.6409451301224627
906,0.6310351412845553,0.6310351412845553
907,1.1058113779341092,1.1058113779341092
908,0.8780698218541589,0.8780698218541589
909,0.818483895492495,0.818483895492495
910,0.43871717878003863,0.43871717878003863
911,0.6003429532355269,0.6003429532355269
912,0.6029109785281497,0.6029109785281497
913,0.9872247036811765,0.9872247036811765
914,0.9069867657024563,0.9069867657024563
915,0.6009116550553931,0.6009116550553931
916,0.5329048586938686,0.5329048586938686
917,1.1427095244341336,1.1427095244341336
918,0.9340883853604417,0.9340883853604417
919,1.1753623541115075,1.1753623541115075
920,0.3049393370185119,0.3049393370185119
921,0.41989993300271555,0.41989993300271555
922,1.0065231086320459,1.0065231086320459
923,0.6213428696779222,0.6213428696779222
924,0.593125160151654,0.593125160151654
925,0.5523231831339074,0.5523231831339074
926,0.758310561311703,0.758310561311703
927,0.7219975008285547,0.7219975008285547
928,0.744647309248165,0.744647309248165
929,0.6163578151520648,0.6163578151520648
930,0.5649524527658722,0.5649524527658722
931,0.9476533107549104,0.9476533107549104
932,0.3782445392677209,0.3782445392677209
933,0.41248875015821723,0.41248875015821723
934,0.35840820109436455,0.35840820109436455
935,-0.0684124068267432,-0.0684124068267432
936,0.13991740986890946,0.13991740986890946
937,0.3462686936945104,0.3462686936945104
938,-0.46897833234944114,-0.46897833234944114
939,0.6325156711065211,0.6325156711065211
940,0.9246302553298515,0.9246302553298515
941,0.8179196850905401,0.8179196850905401
942,0.9262077019074602,0.9262077019074602
943,0.426854354288281,0.426854354288281
944,0.6979706640531815,0.6979706640531815
945,0.7185888764770405,0.7185888764770405
946,0.7381080802439338,0.7381080802439338
947,0.628762797025081,0.628762797025081
948,0.8580345358157139,0.8580345358157139
949,0.5492042813629617,0.5492042813629617
950,0.33566033153702596,0.33566033153702596
951,-0.09472006690859251,-0.09472006690859251
952,0.4500514762453478,0.4500514762453478
953,0.5078242104087091,0.5078242104087091
954,1.050973417950052,1.050973417950052
955,0.7928436917706858,0.7928436917706858
956,0.7533970484876007,0.7533970484876007
957,0.9109913887629308,0.9109913887629308
958,0.3648618941371698,0.3648618941371698
959,0.7936791346716359,0.7936791346716359
960,0.7132331778123665,0.7132331778123665
961,0.9245508339663789,0.9245508339663789
962,0.7622281865451067,0.7622281865451067
963,0.358111092885579,0.358111092885579
964,0.8540475135247689,0.8540475135247689
965,0.5073752402492527,0.5073752402492527
966,0.4781333742560062,0.4781333742560062
967,0.4634915369814335,0.4634915369814335
968,0.6266632807055242,0.6266632807055242
969,0.967970313555623,0.967970313555623
970,0.5704364937294109,0.5704364937294109
971,0.30012191072009753,0.30012191072009753
972,-0.2483516956230838,-0.2483516956230838
973,-0.6059131781185082,-0.6059131781185082
974,0.4631000747904796,0.4631000747904796
975,0.29850549541061655,0.29850549541061655
976,0.05559624362280469,0.05559624362280469
977,0.2815191967168854,0.2815191967168854
978,0.11987280429417528,0.11987280429417528
979,0.12990263416512446,0.12990263416512446
980,0.4733108313648694,0.4733108313648694
981,0.23204148389542115,0.23204148389542115
982,0.5906862643129284,0.5906862643129284
983,0.7193766173139818,0.7193766173139818
984,0.6717361634603087,0.6717361634603087
985,0.11570892877030159,0.11570892877030159
986,0.215684226820513,0.215684226820513
987,0.5707822262507198,0.5707822262507198
988,0.2684560657949467,0.2684560657949467
989,0.5279751666519323,0.5279751666519323
990,0.7552235586094943,0.7552235586094943
991,0.5751924816044888,0.5751924816044888
992,0.6445435023095868,0.6445435023095868
993,0.41077589709314866,0.41077589709314866
994,0.9468352759329762,0.9468352759329762
995,0.6735452146147156,0.6735452146147156
996,1.1086693763758293,1.1086693763758293
997,1.0154484200944365,1.0154484200944365
998,1.3940658217063406,1.3940658217063406
999,1.0342604366754995,1.0342604366754995
1000,0.9231813761170224,0.9231813761170224
1001,0.7380240597491379,0.7380240597491379
1002,0.7349481761853702,0.7349481761853702
1003,0.5475245640085323,0.5475245640085323
1004,-0.020403359713103156,-0.020403359713103156
1005,0.023088390413327976,0.023088390413327976
1006,0.9387156170068675,0.9387156170068675
1007,0.09526537368775881,0.09526537368775881
1008,0.5234833757021332,0.5234833757021332
1009,0.4999411410112048,0.4999411410112048
1010,0.43669280657316345,0.43669280657316345
1011,0.5458529851568791,0.5458529851568791
1012,0.41317054965074623,0.41317054965074623
1013,0.5912011869593913,0.5912011869593913
1014,0.5759332037732162,0.5759332037732162
1015,0.36571486717527285,0.36571486717527285
1016,0.6192896948898311,0.6192896948898311
1017,0.03690692392677476,0.03690692392677476
1018,0.5957634343160279,0.5957634343160279
1019,0.5250789031850143,0.5250789031850143
1020,0.12993077744262782,0.12993077744262782
1021,0.6136596660897695,0.6136596660897695
1022,0.6939615070072509,0.6939615070072509
1023,0.7194389531431375,0.7194389531431375
1024,0.5407145458916323,0.5407145458916323
1025,0.7852955949181011,0.7852955949181011
1026,0.677179516417856,0.677179516417856
1027,1.1575364052553048,1.1575364052553048
1028,0.9832649716483799,0.9832649716483799
1029,1.0675257427815572,1.0675257427815572
1030,0.9166754389820118,0.9166754389820118
1031,0.8055713541909626,0.8055713541909626
1032,1.0306871525331884,1.0306871525331884
1033,0.8533778520360991,0.8533778520360991
1034,0.9122891016080018,0.9122891016080018
1035,1.1881633714097353,1.1881633714097353
1036,0.9857388010603156,0.9857388010603156
1037,0.7558874755904117,0.7558874755904117
1038,0.9181062809604373,0.9181062809604373
1039,0.934416002333285,0.934416002333285
1040,0.6404923935594619,0.6404923935594619
1041,1.0015392474233453,1.0015392474233453
1042,1.024288323139771,1.024288323139771
1043,0.975995295055704,0.975995295055704
1044,0.8379604022621315,0.8379604022621315
1045,0.6907222953627355,0.6907222953627355
1046,0.5773270892840157,0.5773270892840157
1047,1.0176428678431118,1.0176428678431118
1048,0.7716437814186413,0.7716437814186413
1049,0.6479490485833068,0.6479490485833068
1050,0.5555893483394766,0.5555893483394766
1051,0.3655984389083082,0.3655984389083082
1052,0.962496221982428,0.962496221982428
1053,0.9819556040858847,0.9819556040858847
1054,0.9325573082505033,0.9325573082505033
1055,0.5977001727654561,0.5977001727654561
1056,0.7503845428057371,0.7503845428057371
1057,0.4536081813357599,0.4536081813357599
1058,0.6661926238133273,0.6661926238133273
1059,0.9686957648118684,0.9686957648118684
1060,0.7965776055535462,0.7965776055535462
1061,0.6961766367472589,0.6961766367472589
1062,0.6983963767352424,0.6983963767352424
1063,0.8694442282345739,0.8694442282345739
1064,0.9509552182674494,0.9509552182674494
1065,1.0157069304738517,1.0157069304738517
1066,1.1737137626263918,1.1737137626263918
1067,1.0889773632395119,1.0889773632395119
1068,0.7666589293723317,0.7666589293723317
1069,0.9066040716047826,0.9066040716047826
1070,0.8055121269726851,0.8055121269726851
1071,1.0736977917084987,1.0736977917084987
1072,1.0787429086722913,1.0787429086722913
1073,0.7263736671124661,0.7263736671124661
1074,0.41491661144645553,0.41491661144645553
1075,-0.11931102576189336,-0.11931102576189336
1076,0.10870837004109683,0.10870837004109683
1077,0.5792122527569417,0.5792122527569417
1078,0.9701123884881572,0.9701123884881572
1079,1.3226145379241891,1.3226145379241891
1080,1.0957466677710612,1.0957466677710612
1081,0.8601924885148038,0.8601924885148038
1082,0.7247490419716793,0.7247490419716793
1083,1.2975720171622682,1.2975720171622682
1084,0.8704157858831006,0.8704157858831006
1085,0.6092955163515079,0.6092955163515079
1086,0.4974076141054414,0.4974076141054414
1087,0.791650330243838,0.791650330243838
1088,0.6335592153201912,0.6335592153201912
1089,0.2776366310802244,0.2776366310802244
1090,0.7136235143620691,0.7136235143620691
1091,0.9162958006748804,0.9162958006748804
1092,0.6465980830158559,0.6465980830158559
1093,-0.02077561052331495,-0.02077561052331495
1094,0.8526662321909932,0.8526662321909932
1095,1.0502869867897457,1.0502869867897457
1096,0.7013116652902425,0.7013116652902425
1097,0.2796728922904317,0.2796728922904317
1098,0.5770466002656773,0.5770466002656773
1099,1.1299109466851196,1.1299109466851196
1100,0.8866430596364168,0.8866430596364168
1101,0.8822811290290627,0.8822811290290627
1102,1.0193079313370432,1.0193079313370432
1103,1.2154313953893159,1.2154313953893159
1104,0.7071412836812015,0.7071412836812015
1105,0.9636707595256143,0.9636707595256143
1106,1.1806051796428294,1.1806051796428294
1107,0.6884238900481587,0.6884238900481587
1108,0.2111511244126112,0.2111511244126112
1109,0.44082416977745126,0.44082416977745126
1110,0.34683909817752323,0.34683909817752323
1111,0.6225762521981318,0.6225762521981318
1112,0.42235370016766427,0.42235370016766427
1113,0.6291550417088273,0.6291550417088273
1114,0.44014242209530274,0.44014242209530274
1115,0.20645173420751342,0.20645173420751342
1116,0.7568812479028816,0.7568812479028816
1117,0.568126867922238,0.568126867922238
1118,0.4572924066800935,0.4572924066800935
1119,0.32998856223013495,0.32998856223013495
1120,0.5585656283428149,0.5585656283428149
1121,1.1093451742078226,1.1093451742078226
1122,1.274087953923857,1.274087953923857
1123,1.2541484670023637,1.2541484670023637
1124,1.2297132317082389,1.2297132317082389
1125,0.9721921612731197,0.9721921612731197
1126,1.1956004724874771,1.1956004724874771
1127,0.7237638493552667,0.7237638493552667
1128,0.8652799129411402,0.8652799129411402
1129,0.827869630330636,0.827869630330636
1130,0.7645364668058832,0.7645364668058832
1131,0.30335799843583866,0.30335799843583866
1132,0.4937335599190994,0.4937335599190994
1133,0.32488695991298144,0.32488695991298144
1134,0.5019205271049408,0.5019205271049408
1135,0.6216451398894581,0.6216451398894581
1136,0.4032733600441205,0.4032733600441205
1137,0.7918901873446211,0.7918901873446211
1138,0.7346333811623932,0.7346333811623932
1139,0.710139505289607,0.710139505289607
1140,0.5101866766954888,0.5101866766954888
1141,0.6207286135107016,0.6207286135107016
1142,0.7926799152780357,0.7926799152780357
1143,0.8175176752873671,0.8175176752873671
1144,0.4129720871039919,0.4129720871039919
1145,0.7010338823237281,0.7010338823237281
1146,0.7635327015942921,0.7635327015942921
1147,0.2745774058466551,0.2745774058466551
1148,0.20308007521467303,0.20308007521467303
1149,-0.1257477226982392,-0.1257477226982392
1150,0.2462409769248168,0.2462409769248168
1151,0.11464836192814203,0.11464836192814203
1152,0.4314338831430916,0.4314338831430916
1153,0.38026224881457965,0.38026224881457965
1154,0.7933844640629168,0.7933844640629168
1155,0.6781050817907177,0.6781050817907177
1156,0.5495915095422068,0.5495915095422068
1157,0.5847318377183839,0.5847318377183839
1158,0.36966134054528405,0.36966134054528405
1159,0.6611670928071268,0.6611670928071268
1160,0.7906683943336152,0.7906683943336152
1161,0.5699356596416316,0.5699356596416316
1162,0.46909139767319835,0.46909139767319835
1163,0.7185118576845619,0.7185118576845619
1164,1.0085457049764426,1.0085457049764426
1165,0.5800797257286043,0.5800797257286043
1166,-0.08688499850199509,-0.08688499850199509
1167,0.33429181027427257,0.33429181027427257
1168,0.47461646345070885,0.47461646345070885
1169,0.91774184228254,0.91774184228254
1170,0.5595695979243644,0.5595695979243644
1171,0.6840174855165371,0.6840174855165371
1172,0.8552125380680028,0.8552125380680028
1173,1.0596563793859892,1.0596563793859892
1174,0.8637226445163622,0.8637226445163622
1175,0.7123790055022758,0.7123790055022758
1176,0.46209724737795044,0.46209724737795044
1177,0.7956436511723035,0.7956436511723035
1178,0.8574522459725819,0.8574522459725819
1179,0.9647815723902172,0.9647815723902172
1180,0.9980349436696191,0.9980349436696191
1181,0.7958771222629051,0.7958771222629051
1182,0.7085215573092107,0.7085215573092107
1183,0.6740414422237221,0.6740414422237221
1184,0.42514166142912146,0.42514166142912146
1185,0.7453575606968823,0.7453575606968823
1186,0.6748972227992073,0.6748972227992073
1187,0.6246011780180631,0.6246011780180631
1188,1.1251821121026506,1.1251821121026506
1189,0.9445665801019142,0.9445665801019142
1190,1.0658586490429225,1.0658586490429225
1191,1.0863655758279815,1.0863655758279815
1192,0.8427413414305457,0.8427413414305457
1193,0.728235363031102,0.728235363031102
1194,0.33900989481111693,0.33900989481111693
1195,0.8139534914363658,0.8139534914363658
1196,0.5621258005664874,0.5621258005664874
1197,0.9010803705772666,0.9010803705772666
1198,0.7387261434774429,0.7387261434774429
1199,0.535176860926746,0.535176860926746
1200,0.37458743476841755,0.37458743476841755
1201,0.5050344864876698,0.5050344864876698
1202,0.7222516244771026,0.7222516244771026
1203,0.598108643652663,0.598108643652663
1204,0.2151332502873943,0.2151332502873943
1205,0.31014241460164554,0.31014241460164554
1206,0.4707855610267709,0.4707855610267709
1207,0.45412127602173913,0.45412127602173913
1208,0.626895745044494,0.626895745044494
1209,0.6759729012347049,0.6759729012347049
1210,0.3485110183273656,0.3485110183273656
1211,0.8247715454560565,0.8247715454560565
1212,0.4280848674988998,0.4280848674988998
1213,0.34670329288985274,0.34670329288985274
1214,0.3100477738093497,0.3100477738093497
1215,0.6606742380090711,0.6606742380090711
1216,0.5283389639267976,0.5283389639267976
1217,0.41006362813741865,0.41006362813741865
1218,0.3505669588782373,0.3505669588782373
1219,0.09970223551114903,0.09970223551114903
1220,0.46302195127643253,0.46302195127643253
1221,0.7297038621690087,0.7297038621690087
1222,1.018239921362364,1.018239921362364
1223,0.6626071928520563,0.6626071928520563
1224,0.32948519916078056,0.32948519916078056
1225,0.17152435899412066,0.17152435899412066
1226,-0.0729609582435843,-0.0729609582435843
1227,0.4431713311955896,0.4431713311955896
1228,0.5759481939187373,0.5759481939187373
1229,1.001593676715715,1.001593676715715
1230,0.9316644508848957,0.9316644508848957
1231,0.9085043712931659,0.9085043712931659
1232,0.5977804208155529,0.5977804208155529
1233,0.9361719323264462,0.9361719323264462
1234,0.31998619806960227,0.31998619806960227
1235,0.207029072378937,0.207029072378937
1236,0.4856541551469775,0.4856541551469775
1237,0.4691101965955368,0.4691101965955368
1238,0.539678397621798,0.539678397621798
1239,0.6285738221463014,0.6285738221463014
1240,0.7000524352890167,0.7000524352890167
1241,0.5560555471972543,0.5560555471972543
1242,0.06880340782315747,0.06880340782315747
1243,0.24371684252234335,0.24371684252234335
1244,0.7185577145048652,0.7185577145048652
1245,1.1505023965732821,1.1505023965732821
1246,0.9646821483188261,0.9646821483188261
1247,1.148481985408039,1.148481985408039
1248,0.9568959973417759,0.9568959973417759
1249,0.9993507702243494,0.9993507702243494
1250,0.4828170388664064,0.4828170388664064
1251,0.7426490032488509,0.7426490032488509
1252,0.33452593159250027,0.33452593159250027
1253,0.4074956677934692,0.4074956677934692
1254,0.4086819330227391,0.4086819330227391
1255,0.12308631554249412,0.12308631554249412
1256,0.36873091186911855,0.36873091186911855
1257,0.6271277966678287,0.6271277966678287
1258,0.28977999906122404,0.28977999906122404
1259,0.7248734073680211,0.7248734073680211
1260,0.228064759977489,0.228064759977489
1261,0.32686452027906543,0.32686452027906543
1262,0.19699593863394532,0.19699593863394532
1263,0.8441088148252354,0.8441088148252354
1264,0.5411104753552736,0.5411104753552736
1265,0.6264180039737264,0.6264180039737264
1266,0.7088874759047491,0.7088874759047491
1267,0.38636774823995823,0.38636774823995823
1268,0.22091034122321682,0.22091034122321682
1269,0.16662254191478268,0.16662254191478268
1270,0.519303590960858,0.519303590960858
1271,0.3920741355728526,0.3920741355728526
1272,-0.04613032701239467,-0.04613032701239467
1273,0.45631787025784554,0.45631787025784554
1274,0.7692854011686316,0.7692854011686316
1275,0.6555366429282546,0.6555366429282546
1276,0.8898626957443111,0.8898626957443111
1277,1.3052540111212738,1.3052540111212738
1278,0.9739060964299578,0.9739060964299578
1279,0.8078419814791837,0.8078419814791837
1280,0.6682034468926397,0.6682034468926397
1281,0.4063717270332098,0.4063717270332098
1282,0.45365322235106603,0.45365322235106603
1283,0.716163449677591,0.716163449677591
1284,0.2201051495481214,0.2201051495481214
1285,0.19776164729256265,0.19776164729256265
1286,0.5631539367517191,0.5631539367517191
1287,0.47628262507010505,0.47628262507010505
1288,0.2979407557688845,0.2979407557688845
1289,0.10900435219715263,0.10900435219715263
1290,0.04819932585505434,0.04819932585505434
1291,0.8179243159961203,0.8179243159961203
1292,1.0168576206284943,1.0168576206284943
1293,0.9573112951368872,0.9573112951368872
1294,0.9558939536732203,0.9558939536732203
1295,0.4820107960008099,0.4820107960008099
1296,0.5076856721685887,0.5076856721685887
1297,0.610215715184437,0.610215715184437
1298,0.34026547575895705,0.34026547575895705
1299,0.49956655652346393,0.49956655652346393
1300,0.3569956190774542,0.3569956190774542
1301,0.5247905298208422,0.5247905298208422
1302,0.7078294187455973,0.7078294187455973
1303,0.7990951338309437,0.7990951338309437
1304,0.6817671206611992,0.6817671206611992
1305,0.8034200569435356,0.8034200569435356
1306,1.0477828250028385,1.0477828250028385
1307,1.3627214320003522,1.3627214320003522
1308,1.3176540362997986,1.3176540362997986
1309,0.7224796505637394,0.7224796505637394
1310,0.898003015563583,0.898003015563583
1311,1.0610924560862323,1.0610924560862323
1312,1.032257396908137,1.032257396908137
1313,0.8090373422240996,0.8090373422240996
1314,0.6559689003498392,0.6559689003498392
1315,0.47425053469689943,0.47425053469689943
1316,-0.031172549575508,-0.031172549575508
1317,0.21398745689594037,0.21398745689594037
1318,0.6151936703395321,0.6151936703395321
1319,1.0120665935767597,1.0120665935767597
1320,0.7469098448381175,0.7469098448381175
1321,0.6641590415686113,0.6641590415686113
1322,0.6735787747072925,0.6735787747072925
1323,0.8082087272342291,0.8082087272342291
1324,0.9975389227433479,0.9975389227433479
1325,0.772253073813906,0.772253073813906
1326,0.23638725064403032,0.23638725064403032
1327,0.5024339438016264,0.5024339438016264
1328,0.3165528075370869,0.3165528075370869
1329,0.2808277737071138,0.2808277737071138
1330,1.0787759279667677,1.0787759279667677
1331,0.9931385784420615,0.9931385784420615
1332,0.6642474322969544,0.6642474322969544
1333,0.5042076841946926,0.5042076841946926
1334,0.39570703515700795,0.39570703515700795
1335,0.25285045362799513,0.25285045362799513
1336,0.19777710001229643,0.19777710001229643
1337,0.6951154577773163,0.6951154577773163
1338,0.6376832986277478,0.6376832986277478
1339,0.8371700483581267,0.8371700483581267
1340,0.6965198319338723,0.6965198319338723
1341,0.7208026163415633,0.7208026163415633
1342,0.7311822554512521,0.7311822554512521
1343,0.5604805122152229,0.5604805122152229
1344,0.788029277597891,0.788029277597891
1345,0.656359487282448,0.656359487282448
1346,1.0014156208282488,1.0014156208282488
1347,0.8985816671427321,0.8985816671427321
1348,0.7760225211104617,0.7760225211104617
1349,0.7360101885317458,0.7360101885317458
1350,0.879895584277999,0.879895584277999
1351,1.2547996256417395,1.2547996256417395
1352,0.8747138845906413,0.8747138845906413
1353,0.8058578161193648,0.8058578161193648
1354,0.8046876527398155,0.8046876527398155
1355,0.8631192667680194,0.8631192667680194
1356,0.471368153985729,0.471368153985729
1357,0.8230361558395319,0.8230361558395319
1358,1.2021478556775063,1.2021478556775063
1359,0.8910652881677776,0.8910652881677776
1360,1.2934794312411244,1.2934794312411244
1361,0.24237592361408553,0.24237592361408553
1362,0.32675781861542363,0.32675781861542363
1363,0.5079561105837372,0.5079561105837372
1364,0.6466073369212703,0.6466073369212703
1365,0.8350207754782987,0.8350207754782987
1366,0.9893900182454193,0.9893900182454193
1367,0.8505956060410415,0.8505956060410415
1368,0.7628973658091034,0.7628973658091034
1369,0.5654006595170127,0.5654006595170127
1370,0.5928467129809183,0.5928467129809183
1371,0.8481961026991752,0.8481961026991752
1372,1.2085791041299054,1.2085791041299054
1373,1.0467259593870764,1.0467259593870764
1374,0.5907461298257918,0.5907461298257918
1375,0.8407369407353781,0.8407369407353781
1376,0.5415274799106452,0.5415274799106452
1377,1.3217200244669518,1.3217200244669518
1378,1.0262557450554504,1.0262557450554504
1379,0.8301317638795159,0.8301317638795159
1380,1.24221856215722,1.24221856215722
1381,1.0445212781500297,1.0445212781500297
1382,1.1338912419036795,1.1338912419036795
1383,0.8225956426611486,0.8225956426611486
1384,0.5751579593614311,0.5751579593614311
1385,0.7459599684301915,0.7459599684301915
1386,0.5893404571632235,0.5893404571632235
1387,0.6941355684592189,0.6941355684592189
1388,0.889842788064413,0.889842788064413
1389,0.7844369691214018,0.7844369691214018
1390,0.5820622562765169,0.5820622562765169
1391,0.5797400883125932,0.5797400883125932
1392,1.1458437802206503,1.1458437802206503
1393,1.0638080703903006,1.0638080703903006
1394,1.1441616275153812,1.1441616275153812
1395,1.2899332113016277,1.2899332113016277
1396,1.0531577675048551,1.0531577675048551
1397,1.1271139415213591,1.1271139415213591
1398,0.840712055067631,0.840712055067631
1399,0.7569842760785371,0.7569842760785371
1400,0.7901179968127083,0.7901179968127083
1401,0.7476194985930978,0.7476194985930978
1402,0.9088275610674021,0.9088275610674021
1403,1.1906367460720693,1.1906367460720693
1404,1.2646157153601314,1.2646157153601314
1405,1.0674627320084729,1.0674627320084729
1406,1.1622225729427123,1.1622225729427123
1407,1.2009556002346817,1.2009556002346817
1408,0.5985084997971285,0.5985084997971285
1409,0.3591405034417621,0.3591405034417621
1410,0.598871568774489,0.598871568774489
1411,0.9875375316745205,0.9875375316745205
1412,0.7920266490750361,0.7920266490750361
1413,0.5270840360909073,0.5270840360909073
1414,0.8760667550452905,0.8760667550452905
1415,1.1446662613316763,1.1446662613316763
1416,0.724666101110259,0.724666101110259
1417,0.8955662146518154,0.8955662146518154
1418,0.6937127584528205,0.6937127584528205
1419,0.685802184259542,0.685802184259542
1420,0.8940114134361942,0.8940114134361942
1421,0.8345302629337767,0.8345302629337767
1422,1.1998890592183484,1.1998890592183484
1423,1.0253759243926523,1.0253759243926523
1424,0.6460657445986591,0.6460657445986591
1425,0.8895046665633657,0.8895046665633657
1426,0.5883298596431312,0.5883298596431312
1427,0.5372351285729061,0.5372351285729061
1428,0.4805322674392217,0.4805322674392217
1429,0.7251098728070415,0.7251098728070415
1430,1.0962742164062307,1.0962742164062307
1431,1.0472805597397246,1.0472805597397246
1432,0.9291015727553591,0.9291015727553591
1433,0.6397482339375936,0.6397482339375936
1434,0.8108438156581635,0.8108438156581635
1435,0.5326022910987978,0.5326022910987978
1436,0.3058151638526162,0.3058151638526162
1437,0.14281089072524591,0.14281089072524591
1438,0.11932719508657265,0.11932719508657265
1439,0.44054779447824255,0.44054779447824255
1440,0.6111718294980695,0.6111718294980695
1441,-0.0067443762911388715,-0.0067443762911388715
1442,0.5032771930913661,0.5032771930913661
1443,0.09810933954740672,0.09810933954740672
1444,0.5238853991101254,0.5238853991101254
1445,0.7479477986521225,0.7479477986521225
1446,0.9582731842910321,0.9582731842910321
1447,0.7847426328188314,0.7847426328188314
1448,0.9974082712642004,0.9974082712642004
1449,0.9240130109480441,0.9240130109480441
1450,0.9824765066227599,0.9824765066227599
1451,1.2666119310221917,1.2666119310221917
1452,0.641801230158404,0.641801230158404
1453,0.8102194095875008,0.8102194095875008
1454,1.1051903384120951,1.1051903384120951
1455,0.6437404960510582,0.6437404960510582
1456,0.8141882064151179,0.8141882064151179
1457,0.8645968484945946,0.8645968484945946
1458,1.0163292770099996,1.0163292770099996
1459,0.9177611777412651,0.9177611777412651
1460,0.7952974287558703,0.7952974287558703
1461,1.086541913374801,1.086541913374801
1462,0.841947727305386,0.841947727305386
1463,0.9080716829887272,0.9080716829887272
1464,0.6382813341440458,0.6382813341440458
1465,0.7276870696532172,0.7276870696532172
1466,0.5169919815135748,0.5169919815135748
1467,0.9425020141176513,0.9425020141176513
1468,0.7100080716715117,0.7100080716715117
1469,0.8773193029533233,0.8773193029533233
1470,0.9497374887582581,0.9497374887582581
1471,0.6666319404210758,0.6666319404210758
1472,0.5495008035887011,0.5495008035887011
1473,0.432294535644982,0.432294535644982
1474,0.7273541865692762,0.7273541865692762
1475,0.7115117132597528,0.7115117132597528
1476,0.49133776888052155,0.49133776888052155
1477,0.41353783372133873,0.41353783372133873
1478,0.4821723767826513,0.4821723767826513
1479,0.22413395790246393,0.22413395790246393
1480,0.7827452130462247,0.7827452130462247
1481,0.8547238325895478,0.8547238325895478
1482,0.9048587064948197,0.9048587064948197
1483,0.8518400588173727,0.8518400588173727
1484,0.8857170506275566,0.8857170506275566
1485,0.7399469801743352,0.7399469801743352
1486,0.41288734460627646,0.41288734460627646
1487,0.5820652200258941,0.5820652200258941
1488,0.3820388504856232,0.3820388504856232
1489,0.860176454769956,0.860176454769956
1490,1.2928576029348398,1.2928576029348398
1491,0.7621774164647348,0.7621774164647348
1492,0.83383095772273,0.83383095772273
1493,1.0630890820174481,1.0630890820174481
1494,1.063035301858667,1.063035301858667
1495,0.6006764008332043,0.6006764008332043
1496,0.454786062232709,0.454786062232709
1497,0.41957195987167134,0.41957195987167134
1498,0.4534872936339653,0.4534872936339653
1499,0.14557367432880636,0.14557367432880636


==> figures/rewards_actor_34_22.dat <==
iteration,mean,std
0,-185.0,0.0
100,-183.0,2.0
200,-182.33333333333334,1.8856180831641267
300,-182.0,1.7320508075688772
400,-181.8,1.6
500,-182.0,1.5275252316519468
600,-181.85714285714286,1.4568627181693672
700,-182.0,1.4142135623730951
800,-181.88888888888889,1.3698697784375504
900,-182.0,1.3416407864998738
1000,-181.0,0.0
1100,-181.0,0.0
1200,-182.33333333333334,1.8856180831641267
1300,-182.5,1.6583123951777
1400,-182.2,1.6
1500,-182.66666666666666,1.7950549357115015
1600,-182.42857142857142,1.761261143705422
1700,-182.5,1.6583123951777
1800,-182.33333333333334,1.632993161855452
1900,-182.0,1.8439088914585775
2000,-183.0,0.0
2100,-182.0,1.0
2200,-181.66666666666666,0.9428090415820634
2300,-182.0,1.0
2400,-182.6,1.4966629547095764
2500,-182.66666666666666,1.3743685418725535
2600,-182.42857142857142,1.3997084244475304
2700,-182.25,1.3919410907075054
2800,-182.33333333333334,1.3333333333333333
2900,-182.4,1.2806248474865698
3000,-181.0,0.0
3100,-183.0,2.0
3200,-183.0,1.632993161855452
3300,-183.0,1.4142135623730951
3400,-183.4,1.4966629547095764
3500,-183.66666666666666,1.49071198499986
3600,-183.57142857142858,1.3997084244475304
3700,-183.5,1.3228756555322954
3800,-183.66666666666666,1.3333333333333333
3900,-183.8,1.32664991614216
4000,-183.0,0.0
4100,-183.0,0.0
4200,-182.33333333333334,0.9428090415820634
4300,-183.0,1.4142135623730951
4400,-182.6,1.4966629547095764
4500,-183.0,1.632993161855452
4600,-183.0,1.5118578920369088
4700,-183.0,1.4142135623730951
4800,-183.22222222222223,1.4740554623801778
4900,-183.0,1.5491933384829668
5000,-181.0,0.0
5100,-182.0,1.0
5200,-181.66666666666666,0.9428090415820634
5300,-181.5,0.8660254037844386
5400,-181.8,0.9797958971132712
5500,-182.33333333333334,1.4907119849998598
5600,-182.71428571428572,1.665986255670086
5700,-182.5,1.6583123951777
5800,-182.55555555555554,1.5713484026367723
5900,-182.8,1.661324772583615
6000,-181.0,0.0
6100,-182.0,1.0
6200,-182.33333333333334,0.9428090415820634
6300,-182.5,0.8660254037844386
6400,-182.2,0.9797958971132712
6500,-182.0,1.0
6600,-182.42857142857142,1.3997084244475304
6700,-182.5,1.3228756555322954
6800,-182.33333333333334,1.3333333333333333
6900,-182.0,1.61245154965971
7000,-183.0,0.0
7100,-182.0,1.0
7200,-181.66666666666666,0.9428090415820634
7300,-181.5,0.8660254037844386
7400,-181.4,0.8
7500,-181.66666666666666,0.9428090415820634
7600,-181.85714285714286,0.989743318610787
7700,-181.75,0.9682458365518543
7800,-181.88888888888889,0.9938079899999066
7900,-181.8,0.9797958971132712
8000,-183.0,0.0
8100,-182.0,1.0
8200,-182.33333333333334,0.9428090415820634
8300,-182.0,1.0
8400,-181.8,0.9797958971132712
8500,-181.66666666666666,0.9428090415820634
8600,-181.57142857142858,0.9035079029052512
8700,-182.0,1.4142135623730951
8800,-181.88888888888889,1.3698697784375504
8900,-181.8,1.32664991614216
9000,-181.0,0.0
9100,-183.0,2.0
9200,-183.0,1.632993161855452
9300,-183.0,1.4142135623730951
9400,-183.0,1.2649110640673518
9500,-183.0,1.1547005383792515
9600,-182.42857142857142,1.761261143705422
9700,-182.5,1.6583123951777
9800,-182.55555555555554,1.5713484026367723
9900,-182.6,1.4966629547095764
10000,-183.0,0.0
10100,-183.0,0.0
10200,-182.33333333333334,0.9428090415820634
10300,-183.0,1.4142135623730951
10400,-183.0,1.2649110640673518
10500,-183.0,1.1547005383792515
10600,-183.28571428571428,1.2777531299998799
10700,-183.25,1.1989578808281798
10800,-183.0,1.3333333333333333
10900,-182.8,1.4000000000000001
11000,-181.0,0.0
11100,-180.0,1.0
11200,-181.0,1.632993161855452
11300,-181.0,1.4142135623730951
11400,-181.4,1.4966629547095764
11500,-181.66666666666666,1.49071198499986
11600,-181.57142857142858,1.3997084244475304
11700,-181.75,1.3919410907075054
11800,-181.88888888888889,1.3698697784375504
11900,-181.8,1.32664991614216
12000,-185.0,0.0
12100,-184.0,1.0
12200,-183.66666666666666,0.9428090415820634
12300,-183.5,0.8660254037844386
12400,-183.8,0.9797958971132712
12500,-183.33333333333334,1.3743685418725535
12600,-183.28571428571428,1.2777531299998799
12700,-183.25,1.1989578808281798
12800,-183.0,1.3333333333333333
12900,-182.8,1.4000000000000001
13000,-181.0,0.0
13100,-182.0,1.0
13200,-182.33333333333334,0.9428090415820634
13300,-183.0,1.4142135623730951
13400,-183.0,1.2649110640673518
13500,-183.0,1.1547005383792515
13600,-183.0,1.0690449676496976
13700,-182.75,1.1989578808281798
13800,-182.55555555555554,1.257078722109418
13900,-182.4,1.2806248474865698
14000,-183.0,0.0
14100,-182.0,1.0
14200,-182.33333333333334,0.9428090415820634
14300,-182.0,1.0
14400,-181.8,0.9797958971132712
14500,-182.0,1.0
14600,-181.85714285714286,0.989743318610787
14700,-182.0,1.0
14800,-181.88888888888889,0.9938079899999066
14900,-181.8,0.9797958971132712
15000,-181.0,0.0
15100,-182.0,1.0
15200,-181.66666666666666,0.9428090415820634
15300,-182.0,1.0
15400,-181.8,0.9797958971132712
15500,-181.66666666666666,0.9428090415820634
15600,-181.85714285714286,0.989743318610787
15700,-181.75,0.9682458365518543
15800,-181.66666666666666,0.9428090415820634
15900,-182.0,1.3416407864998738
16000,-181.0,0.0
16100,-181.0,0.0
16200,-182.33333333333334,1.8856180831641267
16300,-182.0,1.7320508075688772
16400,-181.8,1.6
16500,-181.66666666666666,1.49071198499986
16600,-181.57142857142858,1.3997084244475304
16700,-181.5,1.3228756555322954
16800,-181.66666666666666,1.3333333333333333
16900,-181.6,1.2806248474865698
17000,-181.0,0.0
17100,-182.0,1.0
17200,-181.66666666666666,0.9428090415820634
17300,-182.0,1.0
17400,-182.2,0.9797958971132712
17500,-182.33333333333334,0.9428090415820634
17600,-182.42857142857142,0.9035079029052512
17700,-182.25,0.9682458365518543
17800,-182.11111111111111,0.9938079899999066
17900,-181.8,1.32664991614216
18000,-183.0,0.0
18100,-182.0,1.0
18200,-181.66666666666666,0.9428090415820634
18300,-181.5,0.8660254037844386
18400,-181.4,0.8
18500,-181.33333333333334,0.7453559924999298
18600,-181.28571428571428,0.6998542122237651
18700,-181.5,0.8660254037844386
18800,-181.44444444444446,0.8314794192830981
18900,-181.4,0.8
19000,-185.0,0.0
19100,-184.0,1.0
19200,-183.66666666666666,0.9428090415820634
19300,-183.5,0.8660254037844386
19400,-183.4,0.8
19500,-183.0,1.1547005383792515
19600,-182.71428571428572,1.2777531299998799
19700,-182.25,1.713913650100261
19800,-182.55555555555554,1.8324913891634047
19900,-182.4,1.8
20000,-183.0,0.0
20100,-183.0,0.0
20200,-182.33333333333334,0.9428090415820634
20300,-182.5,0.8660254037844386
20400,-182.6,0.8
20500,-182.66666666666666,0.7453559924999298
20600,-182.71428571428572,0.6998542122237651
20700,-182.5,0.8660254037844386
20800,-182.55555555555554,0.8314794192830981
20900,-182.4,0.9165151389911681
21000,-181.0,0.0
21100,-181.0,0.0
21200,-181.66666666666666,0.9428090415820634
21300,-181.5,0.8660254037844386
21400,-182.2,1.6
21500,-182.33333333333334,1.4907119849998598
21600,-182.42857142857142,1.3997084244475304
21700,-182.5,1.3228756555322954
21800,-182.55555555555554,1.2570787221094177
21900,-182.6,1.2
22000,-185.0,0.0
22100,-184.0,1.0
22200,-183.0,1.632993161855452
22300,-183.0,1.4142135623730951
22400,-183.0,1.2649110640673518
22500,-182.66666666666666,1.3743685418725538
22600,-182.42857142857142,1.3997084244475304
22700,-182.75,1.5612494995995996
22800,-182.55555555555554,1.5713484026367723
22900,-182.4,1.5620499351813308
23000,-185.0,0.0
23100,-183.0,2.0
23200,-182.33333333333334,1.8856180831641267
23300,-182.5,1.6583123951777
23400,-182.2,1.6
23500,-182.33333333333334,1.49071198499986
23600,-182.42857142857142,1.3997084244475304
23700,-182.5,1.3228756555322954
23800,-182.33333333333334,1.3333333333333333
23900,-182.4,1.2806248474865698
24000,-181.0,0.0
24100,-181.0,0.0
24200,-181.0,0.0
24300,-181.5,0.8660254037844386
24400,-181.8,0.9797958971132712
24500,-182.33333333333334,1.4907119849998598
24600,-182.14285714285714,1.4568627181693672
24700,-182.0,1.4142135623730951
24800,-182.11111111111111,1.3698697784375504
24900,-182.4,1.5620499351813308
25000,-183.0,0.0
25100,-183.0,0.0
25200,-182.33333333333334,0.9428090415820634
25300,-182.0,1.0
25400,-181.4,1.4966629547095764
25500,-181.0,1.632993161855452
25600,-181.0,1.5118578920369088
25700,-181.25,1.5612494995995996
25800,-181.22222222222223,1.4740554623801778
25900,-181.2,1.4000000000000001
26000,-183.0,0.0
26100,-182.0,1.0
26200,-182.33333333333334,0.9428090415820634
26300,-183.0,1.4142135623730951
26400,-182.6,1.4966629547095764
26500,-182.33333333333334,1.4907119849998598
26600,-182.14285714285714,1.4568627181693672
26700,-182.25,1.3919410907075054
26800,-182.33333333333334,1.3333333333333333
26900,-182.2,1.32664991614216
27000,-183.0,0.0
27100,-182.0,1.0
27200,-182.33333333333334,0.9428090415820634
27300,-182.5,0.8660254037844386
27400,-182.2,0.9797958971132712
27500,-182.0,1.0
27600,-182.14285714285714,0.989743318610787
27700,-182.25,0.9682458365518543
27800,-182.11111111111111,0.9938079899999066
27900,-182.0,1.0
28000,-183.0,0.0
28100,-180.0,3.0
28200,-181.0,2.8284271247461903
28300,-181.5,2.598076211353316
28400,-181.8,2.4
28500,-181.66666666666666,2.211083193570267
28600,-181.85714285714286,2.099562636671296
28700,-182.0,2.0
28800,-182.33333333333334,2.1081851067789197
28900,-182.4,2.009975124224178
29000,-185.0,0.0
29100,-183.0,2.0
29200,-183.0,1.632993161855452
29300,-182.5,1.6583123951777
29400,-182.2,1.6
29500,-182.66666666666666,1.7950549357115015
29600,-182.42857142857142,1.761261143705422
29700,-182.25,1.713913650100261
29800,-182.33333333333334,1.632993161855452
29900,-182.4,1.5620499351813308
30000,-183.0,0.0
30100,-184.0,1.0
30200,-183.66666666666666,0.9428090415820634
30300,-183.0,1.4142135623730951
30400,-182.6,1.4966629547095764
30500,-182.66666666666666,1.3743685418725538
30600,-182.42857142857142,1.3997084244475304
30700,-182.5,1.3228756555322954
30800,-182.55555555555554,1.257078722109418
30900,-182.4,1.2806248474865698
31000,-181.0,0.0
31100,-181.0,0.0
31200,-181.0,0.0
31300,-181.5,0.8660254037844386
31400,-181.8,0.9797958971132712
31500,-182.0,1.0
31600,-182.14285714285714,0.989743318610787
31700,-182.25,0.9682458365518543
31800,-182.11111111111111,0.9938079899999066
31900,-182.0,1.0
32000,-183.0,0.0
32100,-183.0,0.0
32200,-183.0,0.0
32300,-182.5,0.8660254037844386
32400,-183.0,1.2649110640673518
32500,-182.66666666666666,1.3743685418725535
32600,-182.42857142857142,1.3997084244475304
32700,-182.5,1.3228756555322954
32800,-182.55555555555554,1.257078722109418
32900,-182.4,1.2806248474865698
33000,-183.0,0.0
33100,-183.0,0.0
33200,-183.66666666666666,0.9428090415820634
33300,-183.5,0.8660254037844386
33400,-183.0,1.2649110640673518
33500,-183.33333333333334,1.3743685418725535
33600,-183.0,1.5118578920369088
33700,-182.5,1.9364916731037085
33800,-182.55555555555554,1.8324913891634047
33900,-182.6,1.7435595774162693
34000,-119.0,0.0
34100,-124.0,5.0
34200,-123.0,4.320493798938574
34300,-124.0,4.123105625617661
34400,-119.4,9.911609354691095
34500,-120.33333333333333,9.285592184789413
34600,-120.71428571428571,8.64728340024089
34700,-121.5,8.351646544245034
34800,-117.66666666666667,13.39983416149452
34900,-117.8,12.718490476467718
35000,-131.0,0.0
35100,-139.0,8.0
35200,-136.33333333333334,7.542472332656507
35300,-136.0,6.557438524302
35400,-138.2,7.332121111929343
35500,-140.33333333333334,8.219218670625303
35600,-142.14285714285714,8.80630571852711
35700,-142.75,8.39270516579726
35800,-143.44444444444446,8.152860590152953
35900,-142.6,8.138795979750322
36000,-107.0,0.0
36100,-121.0,14.0
36200,-105.66666666666667,24.513035081133644
36300,-103.0,21.72556098240043
36400,-106.6,20.72293415518179
36500,-108.66666666666667,19.473628891971373
36600,-106.71428571428571,18.652569993085102
36700,-106.75,17.44813743641424
36800,-109.0,17.638342073763937
36900,-109.6,16.82973558912914
37000,-151.0,0.0
37100,-150.0,1.0
37200,-150.33333333333334,0.9428090415820634
37300,-151.0,1.4142135623730951
37400,-152.6,3.4409301068170506
37500,-153.66666666666666,3.9440531887330774
37600,-154.71428571428572,4.462999814803803
37700,-154.75,4.175823272122517
37800,-155.22222222222223,4.15739709641549
37900,-155.4,3.9799497484264794
38000,-181.0,0.0
38100,-182.0,1.0
38200,-182.33333333333334,0.9428090415820634
38300,-182.0,1.0
38400,-181.8,0.9797958971132712
38500,-182.33333333333334,1.4907119849998598
38600,-182.14285714285714,1.4568627181693672
38700,-182.25,1.3919410907075054
38800,-182.55555555555554,1.5713484026367723
38900,-182.4,1.5620499351813308
39000,-183.0,0.0
39100,-182.0,1.0
39200,-181.66666666666666,0.9428090415820634
39300,-182.5,1.6583123951777
39400,-182.2,1.6
39500,-182.33333333333334,1.4907119849998598
39600,-182.14285714285714,1.4568627181693672
39700,-182.25,1.3919410907075054
39800,-182.11111111111111,1.3698697784375504
39900,-182.0,1.3416407864998738
40000,-185.0,0.0
40100,-183.0,2.0
40200,-181.66666666666666,2.494438257849294
40300,-182.0,2.23606797749979
40400,-181.8,2.039607805437114
40500,-182.0,1.9148542155126762
40600,-181.85714285714286,1.8070158058105026
40700,-182.0,1.7320508075688772
40800,-181.88888888888889,1.6629588385661962
40900,-181.6,1.8
41000,-181.0,0.0
41100,-183.0,2.0
41200,-183.0,1.632993161855452
41300,-183.5,1.6583123951777
41400,-183.0,1.7888543819998317
41500,-183.0,1.632993161855452
41600,-183.28571428571428,1.665986255670086
41700,-183.25,1.5612494995995996
41800,-183.44444444444446,1.5713484026367723
41900,-183.4,1.4966629547095764
42000,-185.0,0.0
42100,-185.0,0.0
42200,-183.66666666666666,1.8856180831641267
42300,-183.0,2.0
42400,-182.6,1.9595917942265424
42500,-182.33333333333334,1.8856180831641267
42600,-182.42857142857142,1.761261143705422
42700,-182.25,1.713913650100261
42800,-182.55555555555554,1.8324913891634047
42900,-182.8,1.8867962264113207
43000,-183.0,0.0
43100,-181.0,2.0
43200,-181.66666666666666,1.8856180831641267
43300,-182.0,1.7320508075688772
43400,-181.8,1.6
43500,-181.66666666666666,1.49071198499986
43600,-181.85714285714286,1.4568627181693672
43700,-181.75,1.3919410907075054
43800,-181.88888888888889,1.3698697784375504
43900,-182.0,1.3416407864998738
44000,-183.0,0.0
44100,-183.0,0.0
44200,-182.33333333333334,0.9428090415820634
44300,-183.0,1.4142135623730951
44400,-183.4,1.4966629547095764
44500,-183.66666666666666,1.4907119849998598
44600,-183.28571428571428,1.665986255670086
44700,-183.25,1.5612494995995996
44800,-183.22222222222223,1.4740554623801778
44900,-183.2,1.4000000000000001
45000,-181.0,0.0
45100,-182.0,1.0
45200,-181.0,1.632993161855452
45300,-182.0,2.23606797749979
45400,-181.8,2.039607805437114
45500,-182.0,1.9148542155126762
45600,-182.14285714285714,1.8070158058105026
45700,-182.5,1.9364916731037085
45800,-182.33333333333334,1.8856180831641267
45900,-182.4,1.8
46000,-175.0,0.0
46100,-175.0,0.0
46200,-175.66666666666666,0.9428090415820634
46300,-175.5,0.8660254037844386
46400,-176.2,1.6
46500,-177.0,2.309401076758503
46600,-176.71428571428572,2.249716535431946
46700,-177.25,2.537222891273055
46800,-177.66666666666666,2.6666666666666665
46900,-177.4,2.6532998322843198
47000,-171.0,0.0
47100,-160.0,11.0
47200,-159.0,9.092121131323903
47300,-160.5,8.2915619758885
47400,-161.0,7.483314773547883
47500,-161.33333333333334,6.8718427093627685
47600,-161.28571428571428,6.363159271805738
47700,-161.25,5.952940449895329
47800,-161.22222222222223,5.613035973473372
47900,-161.6,5.44426303552648
48000,-135.0,0.0
48100,-144.0,9.0
48200,-143.0,7.483314773547883
48300,-147.0,9.486832980505138
48400,-145.8,8.818163074019441
48500,-145.0,8.246211251235321
48600,-145.85714285714286,7.917946548886296
48700,-144.25,8.540345426269361
48800,-144.55555555555554,8.098163181461599
48900,-145.6,8.296987405076615
49000,-137.0,0.0
49100,-137.0,0.0
49200,-121.0,22.627416997969522
49300,-126.0,21.42428528562855
49400,-131.4,21.996363335788033
49500,-134.33333333333334,21.123972690339812
49600,-129.85714285714286,22.42083579064394
49700,-129.75,20.97468712519927
49800,-123.88888888888889,25.804583763546287
49900,-118.8,28.850649906024646
50000,-69.0,0.0
50100,-38.0,31.0
50200,-46.333333333333336,27.920522121829233
50300,-56.5,29.912372022292047
50400,-54.6,27.022953206487262
50500,-62.666666666666664,30.55959569249713
50600,-68.71428571428571,31.93616081101388
50700,-57.5,42.10403781111736
50800,-63.44444444444444,43.10996562052061
50900,-65.4,41.31634059303897
51000,-41.0,0.0
51100,-17.0,24.0
51200,-19.0,19.79898987322333
51300,-29.5,24.994999499899976
51400,-37.0,26.922109872742144
51500,-28.333333333333332,31.297852251481338
51600,-27.285714285714285,29.08958716848098
51700,-20.5,32.59984662540608
51800,-21.0,30.767948691238203
51900,-3.4,60.331086514333556
52000,-5.0,0.0
52100,-35.0,30.0
52200,-9.666666666666666,43.39994879669278
52300,-26.5,47.5683718451662
52400,-27.4,42.58450422395452
52500,-30.333333333333332,39.42362517859338
52600,-34.42857142857143,37.85256036955244
52700,-31.0,36.55133376499413
52800,-32.77777777777778,34.82584537628397
52900,-34.2,33.313060501851226
53000,-81.0,0.0
53100,-10.0,71.0
53200,-23.666666666666668,61.108282762831934
53300,-43.0,62.625873247404705
53400,-47.4,56.70132273589391
53500,-52.666666666666664,53.0837912068165
53600,-54.714285714285715,49.401313706402256
53700,-53.75,46.28107064448704
53800,-59.0,46.091696046516276
53900,-61.8,44.525947491322405
54000,-125.0,0.0
54100,-111.0,14.0
54200,-81.0,43.93935214209088
54300,-91.0,41.80908992073375
54400,-95.4,38.4166630513375
54500,-95.0,35.08085897846099
54600,-98.42857142857143,33.546799476284484
54700,-87.25,43.12119548435549
54800,-85.22222222222223,41.0576228617991
54900,-88.4,40.10037406309323
55000,-119.0,0.0
55100,-126.0,7.0
55200,-127.66666666666667,6.18241233033047
55300,-128.0,5.385164807134504
55400,-121.4,14.051334456200237
55500,-121.33333333333333,12.827920936595905
55600,-111.28571428571429,27.327193602784785
55700,-103.5,32.829102942358936
55800,-106.33333333333333,31.97221015541813
55900,-108.2,30.8441242378512
56000,-137.0,0.0
56100,-120.0,17.0
56200,-113.0,17.048949136725895
56300,-101.5,24.794152536434876
56400,-105.0,23.25510696599781
56500,-108.66666666666667,22.757172251597712
56600,-110.14285714285714,21.377080994297014
56700,-109.0,20.223748416156685
56800,-107.88888888888889,19.324391290941925
56900,-104.2,21.414014102918678
57000,-115.0,0.0
57100,-125.0,10.0
57200,-129.0,9.93310961716756
57300,-131.5,9.630680142129112
57400,-126.2,13.658696863171098
57500,-123.0,14.375905768565216
57600,-120.71428571428571,14.439175735420887
57700,-122.0,13.92838827718412
57800,-124.33333333333333,14.696938456699069
57900,-123.4,14.221111067704943
58000,-131.0,0.0
58100,-117.0,14.0
58200,-123.66666666666667,14.817407180595247
58300,-116.5,17.853571071357123
58400,-119.4,16.98940846527624
58500,-114.0,19.655363983740756
58600,-115.85714285714286,18.757311499622688
58700,-114.25,18.05373922488081
58800,-117.44444444444444,19.27065190104782
58900,-116.2,18.65904606350496
59000,-139.0,0.0
59100,-143.0,4.0
59200,-131.0,17.281975195754296
59300,-133.0,15.362291495737216
59400,-129.4,15.512575543732254
59500,-127.0,15.14375558880073
59600,-126.42857142857143,14.090089149643376
59700,-125.75,13.301785594423029
59800,-125.0,12.719189352225941
59900,-125.8,12.302845199383759
60000,-127.0,0.0
60100,-133.0,6.0
60200,-129.66666666666666,6.79869268479038
60300,-127.0,7.483314773547883
60400,-127.0,6.6932802122726045
60500,-124.33333333333333,8.537498983243799
60600,-125.85714285714286,8.741176309016202
60700,-125.25,8.332916656249479
60800,-125.44444444444444,7.875575620741933
60900,-123.6,9.297311439335568
61000,-97.0,0.0
61100,-109.0,12.0
61200,-108.33333333333333,9.843215373488935
61300,-106.5,9.096702699330127
61400,-112.2,14.005713120009277
61500,-106.66666666666667,17.79200819344336
61600,-104.71428571428571,17.15237830834701
61700,-105.75,16.276900810658027
61800,-106.11111111111111,15.3799613093318
61900,-108.6,16.3902409988383
62000,-101.0,0.0
62100,-104.0,3.0
62200,-108.33333333333333,6.599663291074444
62300,-94.0,25.475478405713993
62400,-88.6,25.215868019959178
62500,-86.66666666666667,23.42126289412156
62600,-90.71428571428571,23.843024051457217
62700,-92.0,22.561028345356956
62800,-95.66666666666667,23.664319132398465
62900,-95.8,22.4535075210979
63000,-43.0,0.0
63100,-71.0,28.0
63200,-84.33333333333333,29.634814361190493
63300,-88.0,26.43860813280457
63400,-87.4,23.67783773911799
63500,-91.33333333333333,23.335714164249517
63600,-94.14285714285714,22.674268433173136
63700,-90.25,23.57832691265434
63800,-81.88888888888889,32.45661872046181
63900,-84.4,31.699211346656558
64000,-57.0,0.0
64100,-81.0,24.0
64200,-77.66666666666667,20.154955277107966
64300,-72.0,20.024984394500787
64400,-71.4,17.9510445378535
64500,-72.33333333333333,16.519348924485154
64600,-63.857142857142854,25.78719821610589
64700,-64.0,24.124676163629637
64800,-65.44444444444444,23.10897426018785
64900,-66.4,22.109726366465956
65000,-63.0,0.0
65100,-50.0,13.0
65200,-46.333333333333336,11.8133634311129
65300,-43.5,11.346805717910216
65400,-44.2,10.244998779892558
65500,-32.666666666666664,27.432746044746516
65600,-36.714285714285715,27.264389572765243
65700,-39.0,26.210684844162312
65800,-41.666666666666664,25.837096500101467
65900,-42.6,24.670630312174836
66000,-29.0,0.0
66100,24.0,53.0
66200,0.3333333333333333,54.70730197047639
66300,8.0,49.20365840057018
66400,39.0,76.03157238936993
66500,25.333333333333332,75.83681310697477
66600,24.714285714285715,70.22761826622728
66700,19.5,67.12488361256204
66800,14.777777777777779,64.68002916541941
66900,10.2,62.878931288627996
67000,39.0,0.0
67100,49.0,10.0
67200,56.333333333333336,13.199326582148887
67300,92.0,62.82515419798029
67400,88.2,56.70414446934192
67500,99.33333333333333,57.438856379825516
67600,113.57142857142857,63.59437788011754
67700,99.25,70.5296923288341
67800,110.33333333333333,73.51492667781451
67900,99.2,77.32761473109073
68000,53.0,0.0
68100,126.0,73.0
68200,150.33333333333334,68.82506003549062
68300,162.5,63.21985447626402
68400,169.8,58.4
68500,174.66666666666666,54.410987452494886
68600,156.14285714285714,67.7968152885171
68700,161.5,64.98269000279997
68800,143.44444444444446,79.75951508700125
68900,149.0,77.4803200819408
69000,199.0,0.0
69100,199.0,0.0
69200,199.0,0.0
69300,199.0,0.0
69400,199.0,0.0
69500,199.0,0.0
69600,199.0,0.0
69700,199.0,0.0
69800,199.0,0.0
69900,199.0,0.0
70000,199.0,0.0
70100,199.0,0.0
70200,199.0,0.0
70300,199.0,0.0
70400,199.0,0.0
70500,199.0,0.0
70600,199.0,0.0
70700,199.0,0.0
70800,199.0,0.0
70900,199.0,0.0
71000,199.0,0.0
71100,199.0,0.0
71200,199.0,0.0
71300,199.0,0.0
71400,199.0,0.0
71500,199.0,0.0
71600,199.0,0.0
71700,199.0,0.0
71800,199.0,0.0
71900,199.0,0.0
72000,199.0,0.0
72100,199.0,0.0
72200,199.0,0.0
72300,199.0,0.0
72400,199.0,0.0
72500,199.0,0.0
72600,199.0,0.0
72700,199.0,0.0
72800,199.0,0.0
72900,199.0,0.0
73000,199.0,0.0
73100,199.0,0.0
73200,199.0,0.0
73300,199.0,0.0
73400,199.0,0.0
73500,199.0,0.0
73600,199.0,0.0
73700,199.0,0.0
73800,199.0,0.0
73900,199.0,0.0
74000,199.0,0.0
74100,199.0,0.0
74200,199.0,0.0
74300,199.0,0.0
74400,199.0,0.0
74500,199.0,0.0
74600,199.0,0.0
74700,199.0,0.0
74800,199.0,0.0
74900,199.0,0.0
75000,199.0,0.0
75100,199.0,0.0
75200,199.0,0.0
75300,199.0,0.0
75400,199.0,0.0
75500,199.0,0.0
75600,199.0,0.0
75700,199.0,0.0
75800,199.0,0.0
75900,199.0,0.0
76000,199.0,0.0
76100,199.0,0.0
76200,199.0,0.0
76300,199.0,0.0
76400,199.0,0.0
76500,199.0,0.0
76600,199.0,0.0
76700,199.0,0.0
76800,199.0,0.0
76900,199.0,0.0
77000,199.0,0.0
77100,199.0,0.0
77200,199.0,0.0
77300,199.0,0.0
77400,199.0,0.0
77500,199.0,0.0
77600,199.0,0.0
77700,199.0,0.0
77800,199.0,0.0
77900,199.0,0.0
78000,199.0,0.0
78100,199.0,0.0
78200,199.0,0.0
78300,199.0,0.0
78400,199.0,0.0
78500,199.0,0.0
78600,199.0,0.0
78700,199.0,0.0
78800,199.0,0.0
78900,199.0,0.0
79000,199.0,0.0
79100,199.0,0.0
79200,199.0,0.0
79300,199.0,0.0
79400,199.0,0.0
79500,199.0,0.0
79600,199.0,0.0
79700,199.0,0.0
79800,199.0,0.0
79900,199.0,0.0
80000,199.0,0.0
80100,199.0,0.0
80200,199.0,0.0
80300,199.0,0.0
80400,199.0,0.0
80500,199.0,0.0
80600,199.0,0.0
80700,199.0,0.0
80800,199.0,0.0
80900,199.0,0.0
81000,199.0,0.0
81100,199.0,0.0
81200,199.0,0.0
81300,199.0,0.0
81400,199.0,0.0
81500,199.0,0.0
81600,199.0,0.0
81700,199.0,0.0
81800,199.0,0.0
81900,199.0,0.0
82000,199.0,0.0
82100,199.0,0.0
82200,199.0,0.0
82300,199.0,0.0
82400,199.0,0.0
82500,199.0,0.0
82600,199.0,0.0
82700,199.0,0.0
82800,199.0,0.0
82900,199.0,0.0
83000,199.0,0.0
83100,199.0,0.0
83200,199.0,0.0
83300,199.0,0.0
83400,199.0,0.0
83500,199.0,0.0
83600,199.0,0.0
83700,199.0,0.0
83800,199.0,0.0
83900,199.0,0.0
84000,199.0,0.0
84100,199.0,0.0
84200,199.0,0.0
84300,199.0,0.0
84400,199.0,0.0
84500,199.0,0.0
84600,199.0,0.0
84700,199.0,0.0
84800,199.0,0.0
84900,199.0,0.0
85000,199.0,0.0
85100,199.0,0.0
85200,199.0,0.0
85300,199.0,0.0
85400,199.0,0.0
85500,199.0,0.0
85600,199.0,0.0
85700,199.0,0.0
85800,199.0,0.0
85900,199.0,0.0
86000,199.0,0.0
86100,199.0,0.0
86200,199.0,0.0
86300,199.0,0.0
86400,199.0,0.0
86500,199.0,0.0
86600,199.0,0.0
86700,199.0,0.0
86800,199.0,0.0
86900,199.0,0.0
87000,199.0,0.0
87100,199.0,0.0
87200,199.0,0.0
87300,199.0,0.0
87400,199.0,0.0
87500,199.0,0.0
87600,199.0,0.0
87700,199.0,0.0
87800,199.0,0.0
87900,199.0,0.0
88000,199.0,0.0
88100,199.0,0.0
88200,199.0,0.0
88300,199.0,0.0
88400,199.0,0.0
88500,199.0,0.0
88600,199.0,0.0
88700,199.0,0.0
88800,199.0,0.0
88900,199.0,0.0
89000,199.0,0.0
89100,199.0,0.0
89200,199.0,0.0
89300,199.0,0.0
89400,199.0,0.0
89500,199.0,0.0
89600,199.0,0.0
89700,199.0,0.0
89800,199.0,0.0
89900,199.0,0.0
90000,199.0,0.0
90100,199.0,0.0
90200,199.0,0.0
90300,199.0,0.0
90400,199.0,0.0
90500,199.0,0.0
90600,199.0,0.0
90700,199.0,0.0
90800,199.0,0.0
90900,199.0,0.0
91000,199.0,0.0
91100,199.0,0.0
91200,199.0,0.0
91300,199.0,0.0
91400,199.0,0.0
91500,199.0,0.0
91600,199.0,0.0
91700,199.0,0.0
91800,199.0,0.0
91900,199.0,0.0
92000,199.0,0.0
92100,199.0,0.0
92200,199.0,0.0
92300,199.0,0.0
92400,199.0,0.0
92500,199.0,0.0
92600,199.0,0.0
92700,199.0,0.0
92800,199.0,0.0
92900,199.0,0.0
93000,199.0,0.0
93100,199.0,0.0
93200,199.0,0.0
93300,199.0,0.0
93400,199.0,0.0
93500,199.0,0.0
93600,199.0,0.0
93700,199.0,0.0
93800,199.0,0.0
93900,199.0,0.0
94000,199.0,0.0
94100,199.0,0.0
94200,199.0,0.0
94300,199.0,0.0
94400,199.0,0.0
94500,199.0,0.0
94600,199.0,0.0
94700,199.0,0.0
94800,199.0,0.0
94900,199.0,0.0
95000,199.0,0.0
95100,199.0,0.0
95200,199.0,0.0
95300,199.0,0.0
95400,199.0,0.0
95500,199.0,0.0
95600,199.0,0.0
95700,199.0,0.0
95800,199.0,0.0
95900,199.0,0.0
96000,199.0,0.0
96100,199.0,0.0
96200,199.0,0.0
96300,199.0,0.0
96400,199.0,0.0
96500,199.0,0.0
96600,199.0,0.0
96700,199.0,0.0
96800,199.0,0.0
96900,199.0,0.0
97000,199.0,0.0
97100,199.0,0.0
97200,199.0,0.0
97300,199.0,0.0
97400,199.0,0.0
97500,199.0,0.0
97600,199.0,0.0
97700,199.0,0.0
97800,199.0,0.0
97900,199.0,0.0
98000,199.0,0.0
98100,199.0,0.0
98200,199.0,0.0
98300,199.0,0.0
98400,199.0,0.0
98500,199.0,0.0
98600,199.0,0.0
98700,199.0,0.0
98800,199.0,0.0
98900,199.0,0.0
99000,199.0,0.0
99100,199.0,0.0
99200,199.0,0.0
99300,199.0,0.0
99400,199.0,0.0
99500,199.0,0.0
99600,199.0,0.0
99700,199.0,0.0
99800,199.0,0.0
99900,199.0,0.0


==> figures/rewards_actor_54_22.dat <==
iteration,mean,std
0,-183.0,0.0
100,-183.0,0.0
200,-182.33333333333334,0.9428090415820634
300,-182.5,0.8660254037844386
400,-182.2,0.9797958971132712
500,-182.66666666666666,1.3743685418725535
600,-182.71428571428572,1.2777531299998799
700,-182.5,1.3228756555322954
800,-182.77777777777777,1.4740554623801778
900,-182.6,1.4966629547095764
100,-183.0,0.0
1100,-182.0,1.0
100,-181.66666666666666,0.9428090415820634
1300,-182.5,1.6583123951777
1400,-182.2,1.6
1500,-182.0,1.5275252316519468
1600,-181.85714285714286,1.4568627181693672
1700,-181.75,1.3919410907075054
1800,-181.66666666666666,1.3333333333333333
1900,-181.6,1.2806248474865698
2000,-183.0,0.0
2100,-183.0,0.0
2200,-183.0,0.0
2300,-183.0,0.0
2400,-182.6,0.8
2500,-182.66666666666666,0.7453559924999299
2600,-182.71428571428572,0.6998542122237651
2700,-182.5,0.8660254037844386
2800,-182.33333333333334,0.9428090415820634
2900,-182.2,0.9797958971132712
3000,-183.0,0.0
3100,-182.0,1.0
3200,-183.0,1.632993161855452
3300,-182.5,1.6583123951777
3400,-181.8,2.039607805437114
3500,-182.0,1.9148542155126762
3600,-181.57142857142858,2.0603150145508513
3700,-181.5,1.9364916731037085
3800,-181.88888888888889,2.1314806770278754
3900,-182.0,2.04939015319192
4000,-183.0,0.0
4100,-182.0,1.0
4200,-182.33333333333334,0.9428090415820634
4300,-182.5,0.8660254037844386
4400,-182.6,0.8
4500,-182.66666666666666,0.7453559924999298
4600,-182.71428571428572,0.6998542122237651
4700,-182.5,0.8660254037844386
4800,-182.55555555555554,0.8314794192830981
4900,-182.4,0.9165151389911681
5000,-183.0,0.0
5100,-182.0,1.0
5200,-183.0,1.632993161855452
5300,-183.0,1.4142135623730951
5400,-182.6,1.4966629547095764
5500,-182.33333333333334,1.49071198499986
5600,-182.42857142857142,1.3997084244475304
5700,-182.25,1.3919410907075054
5800,-182.33333333333334,1.3333333333333333
5900,-182.4,1.2806248474865698
6000,-181.0,0.0
6100,-181.0,0.0
6200,-181.0,0.0
6300,-181.0,0.0
6400,-181.8,1.6
6500,-182.0,1.5275252316519468
6600,-182.14285714285714,1.4568627181693672
6700,-182.0,1.4142135623730951
6800,-182.11111111111111,1.3698697784375504
6900,-182.0,1.3416407864998738
7000,-183.0,0.0
7100,-182.0,1.0
7200,-181.66666666666666,0.9428090415820634
7300,-181.5,0.8660254037844386
7400,-181.8,0.9797958971132712
7500,-182.0,1.0
7600,-182.42857142857142,1.3997084244475304
7700,-182.25,1.3919410907075054
7800,-182.33333333333334,1.3333333333333333
7900,-182.6,1.4966629547095764
8000,-185.0,0.0
8100,-183.0,2.0
8200,-181.66666666666666,2.494438257849294
8300,-182.0,2.23606797749979
8400,-181.8,2.039607805437114
8500,-181.66666666666666,1.8856180831641267
8600,-181.57142857142858,1.761261143705422
8700,-182.0,2.0
8800,-181.88888888888889,1.9116278371205837
8900,-182.0,1.8439088914585775
9000,-185.0,0.0
9100,-184.0,1.0
9200,-183.66666666666666,0.9428090415820634
9300,-183.0,1.4142135623730951
9400,-183.0,1.2649110640673518
9500,-183.0,1.1547005383792515
9600,-182.71428571428572,1.2777531299998799
9700,-182.75,1.1989578808281798
9800,-182.55555555555554,1.257078722109418
9900,-182.8,1.4000000000000001
10000,-183.0,0.0
10100,-183.0,0.0
10200,-183.0,0.0
10300,-183.0,0.0
10400,-183.0,0.0
10500,-182.66666666666666,0.7453559924999298
10600,-182.71428571428572,0.6998542122237652
10700,-182.75,0.6614378277661477
10800,-182.77777777777777,0.628539361054709
10900,-183.0,0.8944271909999159
11000,-185.0,0.0
11100,-183.0,2.0
11200,-183.0,1.632993161855452
11300,-183.0,1.4142135623730951
11400,-182.6,1.4966629547095764
11500,-182.33333333333334,1.49071198499986
11600,-182.71428571428572,1.665986255670086
11700,-182.75,1.5612494995995996
11800,-182.77777777777777,1.4740554623801778
11900,-182.8,1.4000000000000001
12000,-183.0,0.0
12100,-182.0,1.0
12200,-182.33333333333334,0.9428090415820634
12300,-182.0,1.0
12400,-182.6,1.4966629547095764
12500,-182.66666666666666,1.3743685418725535
12600,-182.42857142857142,1.3997084244475304
12700,-182.25,1.3919410907075054
12800,-182.33333333333334,1.3333333333333333
12900,-182.4,1.2806248474865698
13000,-183.0,0.0
13100,-183.0,0.0
13200,-183.66666666666666,0.9428090415820634
13300,-183.0,1.4142135623730951
13400,-182.6,1.4966629547095764
13500,-182.66666666666666,1.3743685418725535
13600,-182.42857142857142,1.3997084244475304
13700,-182.5,1.3228756555322954
13800,-182.77777777777777,1.4740554623801778
13900,-182.8,1.4000000000000001
14000,-183.0,0.0
14100,-182.0,1.0
14200,-181.66666666666666,0.9428090415820634
14300,-181.0,1.4142135623730951
14400,-181.4,1.4966629547095764
14500,-181.33333333333334,1.3743685418725535
14600,-181.57142857142858,1.3997084244475304
14700,-181.25,1.5612494995995996
14800,-181.66666666666666,1.8856180831641267
14900,-182.0,2.04939015319192
15000,-181.0,0.0
15100,-181.0,0.0
15200,-182.33333333333334,1.8856180831641267
15300,-182.0,1.7320508075688772
15400,-181.8,1.6
15500,-181.66666666666666,1.49071198499986
15600,-181.57142857142858,1.3997084244475304
15700,-181.75,1.3919410907075054
15800,-181.88888888888889,1.3698697784375504
15900,-182.0,1.3416407864998738
16000,-183.0,0.0
16100,-183.0,0.0
16200,-183.0,0.0
16300,-183.5,0.8660254037844386
16400,-183.4,0.8
16500,-183.33333333333334,0.7453559924999298
16600,-183.57142857142858,0.9035079029052512
16700,-183.25,1.1989578808281798
16800,-183.0,1.3333333333333333
16900,-182.8,1.4000000000000001
17000,-183.0,0.0
17100,-182.0,1.0
17200,-182.33333333333334,0.9428090415820634
17300,-182.5,0.8660254037844386
17400,-182.2,0.9797958971132712
17500,-182.33333333333334,0.9428090415820634
17600,-182.14285714285714,0.989743318610787
17700,-182.5,1.3228756555322954
17800,-182.33333333333334,1.3333333333333333
17900,-182.2,1.32664991614216
18000,-181.0,0.0
18100,-182.0,1.0
18200,-182.33333333333334,0.9428090415820634
18300,-183.0,1.4142135623730951
18400,-183.4,1.4966629547095764
18500,-183.66666666666666,1.49071198499986
18600,-183.28571428571428,1.665986255670086
18700,-183.5,1.6583123951777
18800,-183.44444444444446,1.5713484026367723
18900,-183.2,1.661324772583615
19000,-181.0,0.0
19100,-182.0,1.0
19200,-182.33333333333334,0.9428090415820634
19300,-182.5,0.8660254037844386
19400,-183.0,1.2649110640673518
19500,-183.33333333333334,1.3743685418725538
19600,-183.28571428571428,1.2777531299998799
19700,-183.25,1.1989578808281798
19800,-183.0,1.3333333333333333
19900,-182.8,1.4000000000000001
20000,-181.0,0.0
20100,-181.0,0.0
20200,-181.0,0.0
20300,-181.5,0.8660254037844386
20400,-181.8,0.9797958971132712
20500,-182.0,1.0
20600,-181.85714285714286,0.989743318610787
20700,-182.0,1.0
20800,-181.88888888888889,0.9938079899999066
20900,-182.0,1.0
21000,-183.0,0.0
21100,-182.0,1.0
21200,-182.33333333333334,0.9428090415820634
21300,-182.5,0.8660254037844386
21400,-182.6,0.8
21500,-182.33333333333334,0.9428090415820634
21600,-182.42857142857142,0.9035079029052513
21700,-182.25,0.9682458365518543
21800,-182.55555555555554,1.2570787221094177
21900,-182.4,1.2806248474865698
22000,-181.0,0.0
22100,-182.0,1.0
22200,-182.33333333333334,0.9428090415820634
22300,-182.0,1.0
22400,-182.2,0.9797958971132712
22500,-182.0,1.0
22600,-181.57142857142858,1.3997084244475304
22700,-181.75,1.3919410907075054
22800,-181.88888888888889,1.3698697784375504
22900,-182.0,1.3416407864998738
23000,-183.0,0.0
23100,-183.0,0.0
23200,-182.33333333333334,0.9428090415820634
23300,-182.0,1.0
23400,-182.6,1.4966629547095764
23500,-182.33333333333334,1.4907119849998598
23600,-182.42857142857142,1.3997084244475304
23700,-182.5,1.3228756555322954
23800,-182.55555555555554,1.257078722109418
23900,-182.6,1.2
24000,-183.0,0.0
24100,-182.0,1.0
24200,-182.33333333333334,0.9428090415820634
24300,-181.5,1.6583123951777
24400,-181.4,1.4966629547095764
24500,-181.66666666666666,1.4907119849998598
24600,-181.85714285714286,1.4568627181693672
24700,-182.0,1.4142135623730951
24800,-182.11111111111111,1.3698697784375504
24900,-182.0,1.3416407864998738
25000,-181.0,0.0
25100,-183.0,2.0
25200,-183.0,1.632993161855452
25300,-182.5,1.6583123951777
25400,-182.6,1.4966629547095764
25500,-182.66666666666666,1.3743685418725538
25600,-182.42857142857142,1.3997084244475304
25700,-182.25,1.3919410907075054
25800,-182.11111111111111,1.3698697784375504
25900,-182.2,1.32664991614216
26000,-181.0,0.0
26100,-182.0,1.0
26200,-181.66666666666666,0.9428090415820634
26300,-181.5,0.8660254037844386
26400,-181.8,0.9797958971132712
26500,-181.66666666666666,0.9428090415820634
26600,-181.57142857142858,0.9035079029052512
26700,-181.5,0.8660254037844386
26800,-181.66666666666666,0.9428090415820634
26900,-181.6,0.9165151389911679
27000,-183.0,0.0
27100,-183.0,0.0
27200,-182.33333333333334,0.9428090415820634
27300,-182.5,0.8660254037844386
27400,-182.6,0.8
27500,-183.0,1.1547005383792515
27600,-183.28571428571428,1.2777531299998799
27700,-183.25,1.1989578808281798
27800,-183.22222222222223,1.1331154474650633
27900,-183.2,1.077032961426901
28000,-181.0,0.0
28100,-181.0,0.0
28200,-181.66666666666666,0.9428090415820634
28300,-181.0,1.4142135623730951
28400,-181.4,1.4966629547095764
28500,-182.0,1.9148542155126762
28600,-182.14285714285714,1.8070158058105026
28700,-182.25,1.713913650100261
28800,-182.55555555555554,1.8324913891634047
28900,-182.6,1.7435595774162693
29000,-185.0,0.0
29100,-183.0,2.0
29200,-182.33333333333334,1.8856180831641267
29300,-182.5,1.6583123951777
29400,-182.6,1.4966629547095764
29500,-182.66666666666666,1.3743685418725538
29600,-182.42857142857142,1.3997084244475304
29700,-182.5,1.3228756555322954
29800,-182.77777777777777,1.4740554623801778
29900,-182.8,1.4000000000000001
30000,-179.0,0.0
30100,-181.0,2.0
30200,-182.33333333333334,2.494438257849294
30300,-182.0,2.23606797749979
30400,-181.8,2.039607805437114
30500,-181.66666666666666,1.8856180831641267
30600,-182.14285714285714,2.099562636671296
30700,-182.25,1.984313483298443
30800,-182.11111111111111,1.9116278371205837
30900,-182.2,1.8330302779823358
31000,-183.0,0.0
31100,-183.0,0.0
31200,-182.33333333333334,0.9428090415820634
31300,-182.5,0.8660254037844386
31400,-182.6,0.8
31500,-182.33333333333334,0.9428090415820634
31600,-182.42857142857142,0.9035079029052513
31700,-182.25,0.9682458365518543
31800,-182.33333333333334,0.9428090415820634
31900,-182.4,0.9165151389911679
32000,-181.0,0.0
32100,-182.0,1.0
32200,-181.66666666666666,0.9428090415820634
32300,-181.0,1.4142135623730951
32400,-181.0,1.2649110640673518
32500,-181.0,1.1547005383792515
32600,-181.28571428571428,1.2777531299998799
32700,-181.25,1.1989578808281798
32800,-181.66666666666666,1.632993161855452
32900,-181.8,1.6
33000,-183.0,0.0
33100,-182.0,1.0
33200,-182.33333333333334,0.9428090415820634
33300,-182.0,1.0
33400,-181.8,0.9797958971132712
33500,-181.33333333333334,1.3743685418725535
33600,-181.28571428571428,1.2777531299998799
33700,-181.5,1.3228756555322954
33800,-181.66666666666666,1.3333333333333333
33900,-181.6,1.2806248474865698
34000,-163.0,0.0
34100,-167.0,4.0
34200,-163.66666666666666,5.734883511361751
34300,-163.5,4.9749371855331
34400,-163.8,4.489988864128729
34500,-165.33333333333334,5.343739847293799
34600,-165.57142857142858,4.981598792617913
34700,-165.25,4.736823830374104
34800,-164.55555555555554,4.878777422244477
34900,-164.8,4.686149805543993
35000,-163.0,0.0
35100,-156.0,7.0
35200,-155.66666666666666,5.734883511361751
35300,-154.0,5.744562646538029
35400,-153.0,5.513619500836088
35500,-153.0,5.033222956847166
35600,-154.14285714285714,5.436085025840128
35700,-154.25,5.09288719686584
35800,-155.44444444444446,5.871042139387958
35900,-156.0,5.813776741499453
36000,85.0,0.0
36100,60.0,25.0
36200,95.0,53.54126134736337
36300,74.5,58.401626689673634
36400,54.6,65.67069361595019
36500,58.0,60.42902172521632
36600,73.28571428571429,67.31952441414704
36700,63.0,68.60029154456998
36800,46.77777777777778,79.29940139577596
36900,41.0,77.20103626247513
37000,-143.0,0.0
37100,-136.0,7.0
37200,-137.66666666666666,6.182412330330469
37300,-139.0,5.830951894845301
37400,-135.8,8.255906976220118
37500,-136.66666666666666,7.781745019952501
37600,-138.42857142857142,8.398250546685183
37700,-137.25,8.452070752188483
37800,-138.77777777777777,9.064923579720507
37900,-139.6,8.946507698538017
38000,-143.0,0.0
38100,-145.0,2.0
38200,-139.0,8.640987597877148
38300,-141.0,8.246211251235321
38400,-139.0,8.390470785361213
38500,-136.0,10.181682899534175
38600,-134.71428571428572,9.938586931957763
38700,-132.0,11.74734012447073
38800,-133.0,11.430952132988164
38900,-132.0,11.251666543228163
39000,-153.0,0.0
39100,-157.0,4.0
39200,-159.66666666666666,4.988876515698588
39300,-160.0,4.358898943540674
39400,-160.6,4.079215610874228
39500,-160.0,3.958114029012639
39600,-160.71428571428572,4.060762972443398
39700,-160.25,3.992179855667828
39800,-161.0,4.320493798938574
39900,-161.4,4.2708313008125245
40000,-171.0,0.0
40100,-173.0,2.0
40200,-169.66666666666666,4.988876515698588
40300,-171.0,4.898979485566356
40400,-172.6,5.425863986500215
40500,-173.33333333333334,5.217491947499509
40600,-173.85714285714286,4.997958767010258
40700,-173.5,4.769696007084728
40800,-172.77777777777777,4.939135726865082
40900,-172.4,4.82078831727758
41000,-161.0,0.0
41100,-163.0,2.0
41200,-162.33333333333334,1.8856180831641267
41300,-164.0,3.3166247903554
41400,-164.6,3.1999999999999997
41500,-166.0,4.281744192888376
41600,-165.28571428571428,4.333071682315172
41700,-165.75,4.235268586524354
41800,-165.66666666666666,3.9999999999999996
41900,-165.6,3.8
42000,-165.0,0.0
42100,-166.0,1.0
42200,-165.66666666666666,0.9428090415820634
42300,-165.0,1.4142135623730951
42400,-159.8,10.476640682967036
42500,-157.0,11.430952132988164
42600,-157.57142857142858,10.675166681296803
42700,-157.75,9.996874511566103
42800,-156.77777777777777,9.818098681944232
42900,-157.8,9.80612053770501
43000,-159.0,0.0
43100,-158.0,1.0
43200,-149.0,12.754084313139327
43300,-151.0,11.575836902790225
43400,-153.4,11.412274094149684
43500,-152.0,10.878112581387146
43600,-151.57142857142858,10.125740083811058
43700,-150.5,9.886859966642595
43800,-151.0,9.428090415820634
43900,-151.4,9.024411338142782
44000,-157.0,0.0
44100,-146.0,11.0
44200,-143.66666666666666,9.568466729604882
44300,-145.0,8.602325267042627
44400,-146.2,8.059776671843954
44500,-148.66666666666666,9.195409482755814
44600,-148.14285714285714,8.609439527611064
44700,-146.25,9.48353836919533
44800,-147.88888888888889,10.071350394333031
44900,-147.4,9.666436778875656
45000,-139.0,0.0
45100,-139.0,0.0
45200,-134.33333333333334,6.599663291074443
45300,-135.0,5.830951894845301
45400,-135.0,5.215361924162119
45500,-135.66666666666666,4.988876515698588
45600,-134.42857142857142,5.525451315946776
45700,-134.0,5.291502622129181
45800,-132.77777777777777,6.069555681665628
45900,-131.6,6.755738301621815
46000,-137.0,0.0
46100,-127.0,10.0
46200,-132.33333333333334,11.115554667022044
46300,-129.0,11.224972160321824
46400,-126.6,11.128342194594843
46500,-126.66666666666667,10.15983376941878
46600,-126.71428571428571,9.406901504659617
46700,-128.25,9.692135987490063
46800,-129.44444444444446,9.742360096347989
46900,-130.0,9.391485505499118
47000,-131.0,0.0
47100,-127.0,4.0
47200,-128.33333333333334,3.7712361663282534
47300,-131.0,5.656854249492381
47400,-131.0,5.059644256269407
47500,-130.33333333333334,4.853406592853679
47600,-130.42857142857142,4.499433070863891
47700,-130.25,4.235268586524354
47800,-130.77777777777777,4.262961354055751
47900,-130.8,4.044749683231337
48000,199.0,0.0
48100,199.0,0.0
48200,126.33333333333333,102.76618553244491
48300,82.0,117.5457357797381
48400,105.4,115.08188389142751
48500,121.0,110.69477554669567
48600,98.14285714285714,116.7799255882969
48700,81.0,118.27933040053955
48800,94.11111111111111,117.51921303386423
48900,79.8,119.46949401416246
49000,1.0,0.0
49100,14.0,13.0
49200,13.666666666666666,10.624918300339486
49300,10.0,11.180339887498949
49400,19.0,20.591260281974
49500,22.666666666666668,20.507451220362697
49600,16.428571428571427,24.371277842441284
49700,21.5,26.452788132822597
49800,20.333333333333332,25.157283018817612
49900,17.6,25.23568901377571
50000,-11.0,0.0
50100,-10.0,1.0
50200,-8.333333333333334,2.494438257849294
50300,-10.5,4.330127018922194
50400,-9.0,4.898979485566356
50500,-7.666666666666667,5.374838498865699
50600,-9.0,5.9521904731427595
50700,-7.75,6.475916923494309
50800,-7.0,6.4635731432217725
50900,-7.2,6.161168720299746
51000,-55.0,0.0
51100,-64.0,9.0
51200,-67.0,8.48528137423857
51300,-67.5,7.399324293474371
51400,-70.2,8.541662601625049
51500,-71.66666666666667,8.459051693633013
51600,-73.28571428571429,8.778452283278408
51700,-75.5,10.087120500916008
51800,-73.88888888888889,10.54560934907082
51900,-72.8,10.524257693538296
52000,-139.0,0.0
52100,-137.0,2.0
52200,-141.66666666666666,6.79869268479038
52300,-141.0,6.0
52400,-144.6,8.97997772825746
52500,-142.0,10.04987562112089
52600,-142.71428571428572,9.467452300446222
52700,-141.25,9.666307464590602
52800,-141.44444444444446,9.130061592966284
52900,-143.0,9.838699100999074
53000,-141.0,0.0
53100,-142.0,1.0
53200,-143.0,1.632993161855452
53300,-147.0,7.0710678118654755
53400,-147.0,6.324555320336759
53500,-148.0,6.191391873668904
53600,-146.14285714285714,7.317856271351827
53700,-145.0,7.483314773547883
53800,-145.0,7.055336829505575
53900,-146.8,8.6
54000,-155.0,0.0
54100,-150.0,5.0
54200,-153.66666666666666,6.599663291074443
54300,-150.0,8.54400374531753
54400,-151.4,8.138795979750322
54500,-151.0,7.483314773547883
54600,-151.28571428571428,6.963461489687965
54700,-151.75,6.628536791781426
54800,-152.33333333333334,6.4635731432217725
54900,-151.6,6.514598989960932
55000,-161.0,0.0
55100,-162.0,1.0
55200,-157.0,7.118052168020874
55300,-158.0,6.4031242374328485
55400,-155.4,7.735631842325486
55500,-155.0,7.118052168020874
55600,-155.85714285714286,6.916410535377259
55700,-156.25,6.552671211040578
55800,-155.66666666666666,6.394442031083626
55900,-154.6,6.8585712797928995
56000,-159.0,0.0
56100,-159.0,0.0
56200,-160.33333333333334,1.8856180831641267
56300,-161.0,2.0
56400,-158.6,5.122499389946279
56500,-159.33333333333334,4.955356249106169
56600,-158.14285714285714,5.436085025840128
56700,-157.25,5.606915373001451
56800,-155.22222222222223,7.799968344348553
56900,-155.8,7.6000000000000005
57000,-159.0,0.0
57100,-158.0,1.0
57200,-159.66666666666666,2.494438257849294
57300,-157.5,4.330127018922194
57400,-157.0,4.0
57500,-156.66666666666666,3.726779962499649
57600,-157.0,3.5456210417116734
57700,-157.0,3.3166247903554
57800,-157.22222222222223,3.1894889098682944
57900,-157.4,3.0724582991474434
58000,-151.0,0.0
58100,-152.0,1.0
58200,-145.0,9.93310961716756
58300,-145.5,8.645808232895291
58400,-146.2,7.858753081755401
58500,-148.0,8.225975119502044
58600,-148.71428571428572,7.814168189244195
58700,-149.75,7.806247497997997
58800,-149.88888888888889,7.370277311900889
58900,-148.4,8.296987405076615
59000,-125.0,0.0
59100,-137.0,12.0
59200,-141.66666666666666,11.8133634311129
59300,-143.5,10.712142642814275
59400,-144.6,9.830564581955606
59500,-144.33333333333334,8.993825042154695
59600,-145.0,8.48528137423857
59700,-143.75,8.59869176095992
59800,-143.88888888888889,8.116436607888744
59900,-143.4,7.83836717690617
60000,-113.0,0.0
60100,-128.0,15.0
60200,-131.66666666666666,13.299958228840003
60300,-127.5,13.592277219068187
60400,-129.0,12.521980673998822
60500,-126.33333333333333,12.892719737209145
60600,-126.71428571428571,11.972758194146836
60700,-125.25,11.850632894491332
60800,-123.88888888888889,11.817542933607406
60900,-123.4,11.306635220082056
61000,-101.0,0.0
61100,-111.0,10.0
61200,-117.0,11.775681155103795
61300,-120.0,11.445523142259598
61400,-114.6,14.880860190190619
61500,-116.0,13.940349110884323
61600,-115.85714285714286,12.91099831736572
61700,-116.25,12.121777922400657
61800,-113.66666666666667,13.564659966250536
61900,-112.4,13.417898494175606
62000,-61.0,0.0
62100,-68.0,7.0
62200,-74.33333333333333,10.624918300339486
62300,-79.0,12.24744871391589
62400,-76.2,12.302845199383759
62500,-79.66666666666667,13.646326326972481
62600,-80.42857142857143,12.771140936358291
62700,-81.75,12.447389284504602
62800,-83.88888888888889,13.203067357789287
62900,-80.4,16.322989922192562
63000,-29.0,0.0
63100,-56.0,27.0
63200,-71.0,30.59411708155671
63300,-62.5,30.31088913245535
63400,-60.2,27.49836358767554
63500,-65.33333333333333,27.602334844880225
63600,-66.14285714285714,25.63161313372092
63700,-66.5,23.994791101403653
63800,-69.0,23.70185177950824
63900,-66.2,24.003333101883996
64000,-11.0,0.0
64100,-39.0,28.0
64200,-44.333333333333336,24.073960113690386
64300,-42.5,21.08909670896314
64400,-36.6,22.249494376277408
64500,-35.666666666666664,20.417857108151406
64600,-34.142857142857146,19.268246057242706
64700,-32.0,18.894443627691185
64800,-35.666666666666664,20.612833111653742
64900,-38.4,21.20471645648675
65000,61.0,0.0
65100,20.0,41.0
65200,1.6666666666666667,42.34251868853445
65300,-9.0,41.060930335295616
65400,-7.4,36.86515970398067
65500,1.3333333333333333,38.908725099762506
65600,-3.857142857142857,38.20033123053319
65700,-10.75,40.11779530333141
65800,-14.333333333333334,39.15780041490243
65900,-15.6,37.34220132772036
66000,97.0,0.0
66100,45.0,52.0
66200,40.333333333333336,42.96768811819205
66300,39.0,37.282703764614496
66400,45.0,35.4400902933387
66500,40.666666666666664,33.77211209793601
66600,34.714285714285715,34.49933450999676
66700,34.5,32.27615218702502
66800,33.888888888888886,30.479298783288762
66900,30.0,31.18012187275733
67000,25.0,0.0
67100,49.0,24.0
67200,38.333333333333336,24.729649321321876
67300,41.0,21.908902300206645
67400,47.0,22.978250586152114
67500,51.333333333333336,23.10603576749783
67600,65.57142857142857,40.91404628820607
67700,61.5,39.75864685826217
67800,61.22222222222222,37.49304462245935
67900,60.8,35.59157203608742
68000,199.0,0.0
68100,143.0,56.0
68200,161.66666666666666,52.797306328595546
68300,171.0,48.49742261192856
68400,152.2,57.40522624291276
68500,160.0,55.22982286168708
68600,144.14285714285714,64.21265689973005
68700,148.0,60.92618484691127
68800,146.11111111111111,57.68967641989422
68900,142.8,55.623376380798746
69000,91.0,0.0
69100,145.0,54.0
69200,159.66666666666666,48.72599123899094
69300,153.0,43.749285708454714
69400,152.2,39.1632480777578
69500,143.66666666666666,40.524341107811026
69600,151.57142857142858,42.22002619900772
69700,157.5,42.49411723991922
69800,149.0,46.72377458116062
69900,148.8,44.33012519720647
70000,199.0,0.0
70100,199.0,0.0
70200,199.0,0.0
70300,199.0,0.0
70400,194.6,8.8
70500,186.0,20.840665376454115
70600,187.85714285714286,19.823712867087607
70700,178.0,32.0
70800,174.77777777777777,31.51640764137442
70900,177.2,30.76946538372092
71000,179.0,0.0
71100,189.0,10.0
71200,192.33333333333334,9.428090415820632
71300,194.0,8.660254037844387
71400,195.0,8.0
71500,181.33333333333334,31.420092651394622
71600,183.85714285714286,29.739000710604017
71700,185.75,28.265482483056964
71800,187.22222222222223,26.972322347908907
71900,188.4,25.830989140952383
72000,199.0,0.0
72100,199.0,0.0
72200,199.0,0.0
72300,199.0,0.0
72400,199.0,0.0
72500,199.0,0.0
72600,199.0,0.0
72700,199.0,0.0
72800,199.0,0.0
72900,199.0,0.0
73000,199.0,0.0
73100,199.0,0.0
73200,199.0,0.0
73300,199.0,0.0
73400,199.0,0.0
73500,199.0,0.0
73600,199.0,0.0
73700,199.0,0.0
73800,196.55555555555554,6.913932971601797
73900,196.8,6.6000000000000005
74000,199.0,0.0
74100,199.0,0.0
74200,199.0,0.0
74300,199.0,0.0
74400,199.0,0.0
74500,199.0,0.0
74600,199.0,0.0
74700,199.0,0.0
74800,199.0,0.0
74900,199.0,0.0
75000,199.0,0.0
75100,199.0,0.0
75200,199.0,0.0
75300,199.0,0.0
75400,199.0,0.0
75500,199.0,0.0
75600,199.0,0.0
75700,199.0,0.0
75800,199.0,0.0
75900,199.0,0.0
76000,199.0,0.0
76100,199.0,0.0
76200,199.0,0.0
76300,199.0,0.0
76400,199.0,0.0
76500,199.0,0.0
76600,199.0,0.0
76700,199.0,0.0
76800,199.0,0.0
76900,199.0,0.0
77000,199.0,0.0
77100,199.0,0.0
77200,199.0,0.0
77300,199.0,0.0
77400,199.0,0.0
77500,199.0,0.0
77600,199.0,0.0
77700,199.0,0.0
77800,199.0,0.0
77900,199.0,0.0
78000,199.0,0.0
78100,199.0,0.0
78200,199.0,0.0
78300,199.0,0.0
78400,199.0,0.0
78500,199.0,0.0
78600,199.0,0.0
78700,199.0,0.0
78800,199.0,0.0
78900,199.0,0.0
79000,199.0,0.0
79100,199.0,0.0
79200,199.0,0.0
79300,199.0,0.0
79400,199.0,0.0
79500,199.0,0.0
79600,199.0,0.0
79700,199.0,0.0
79800,199.0,0.0
79900,199.0,0.0
80000,199.0,0.0
80100,199.0,0.0
80200,199.0,0.0
80300,199.0,0.0
80400,199.0,0.0
80500,199.0,0.0
80600,199.0,0.0
80700,199.0,0.0
80800,199.0,0.0
80900,199.0,0.0
81000,199.0,0.0
81100,199.0,0.0
81200,199.0,0.0
81300,199.0,0.0
81400,199.0,0.0
81500,199.0,0.0
81600,199.0,0.0
81700,199.0,0.0
81800,199.0,0.0
81900,199.0,0.0
82000,199.0,0.0
82100,199.0,0.0
82200,199.0,0.0
82300,199.0,0.0
82400,199.0,0.0
82500,199.0,0.0
82600,199.0,0.0
82700,199.0,0.0
82800,199.0,0.0
82900,199.0,0.0
83000,199.0,0.0
83100,199.0,0.0
83200,199.0,0.0
83300,199.0,0.0
83400,199.0,0.0
83500,199.0,0.0
83600,199.0,0.0
83700,199.0,0.0
83800,199.0,0.0
83900,199.0,0.0
84000,199.0,0.0
84100,199.0,0.0
84200,199.0,0.0
84300,199.0,0.0
84400,199.0,0.0
84500,199.0,0.0
84600,199.0,0.0
84700,199.0,0.0
84800,199.0,0.0
84900,199.0,0.0
85000,199.0,0.0
85100,199.0,0.0
85200,199.0,0.0
85300,199.0,0.0
85400,199.0,0.0
85500,199.0,0.0
85600,199.0,0.0
85700,199.0,0.0
85800,199.0,0.0
85900,199.0,0.0
86000,199.0,0.0
86100,199.0,0.0
86200,199.0,0.0
86300,199.0,0.0
86400,199.0,0.0
86500,199.0,0.0
86600,199.0,0.0
86700,199.0,0.0
86800,199.0,0.0
86900,199.0,0.0
87000,199.0,0.0
87100,199.0,0.0
87200,199.0,0.0
87300,199.0,0.0
87400,199.0,0.0
87500,199.0,0.0
87600,199.0,0.0
87700,199.0,0.0
87800,199.0,0.0
87900,199.0,0.0
88000,199.0,0.0
88100,199.0,0.0
88200,199.0,0.0
88300,199.0,0.0
88400,199.0,0.0
88500,199.0,0.0
88600,199.0,0.0
88700,199.0,0.0
88800,199.0,0.0
88900,199.0,0.0
89000,199.0,0.0
89100,199.0,0.0
89200,199.0,0.0
89300,199.0,0.0
89400,199.0,0.0
89500,199.0,0.0
89600,199.0,0.0
89700,199.0,0.0
89800,199.0,0.0
89900,199.0,0.0
90000,199.0,0.0
90100,199.0,0.0
90200,199.0,0.0
90300,199.0,0.0
90400,199.0,0.0
90500,199.0,0.0
90600,199.0,0.0
90700,199.0,0.0
90800,199.0,0.0
90900,199.0,0.0
91000,199.0,0.0
91100,199.0,0.0
91200,199.0,0.0
91300,199.0,0.0
91400,199.0,0.0
91500,199.0,0.0
91600,199.0,0.0
91700,199.0,0.0
91800,199.0,0.0
91900,199.0,0.0
92000,199.0,0.0
92100,199.0,0.0
92200,199.0,0.0
92300,199.0,0.0
92400,199.0,0.0
92500,199.0,0.0
92600,199.0,0.0
92700,199.0,0.0
92800,199.0,0.0
92900,199.0,0.0
93000,199.0,0.0
93100,199.0,0.0
93200,199.0,0.0
93300,199.0,0.0
93400,199.0,0.0
93500,199.0,0.0
93600,199.0,0.0
93700,199.0,0.0
93800,199.0,0.0
93900,199.0,0.0
94000,199.0,0.0
94100,199.0,0.0
94200,199.0,0.0
94300,199.0,0.0
94400,199.0,0.0
94500,199.0,0.0
94600,199.0,0.0
94700,199.0,0.0
94800,199.0,0.0
94900,199.0,0.0
95000,199.0,0.0
95100,199.0,0.0
95200,199.0,0.0
95300,199.0,0.0
95400,199.0,0.0
95500,199.0,0.0
95600,199.0,0.0
95700,199.0,0.0
95800,199.0,0.0
95900,199.0,0.0
96000,199.0,0.0
96100,199.0,0.0
96200,199.0,0.0
96300,199.0,0.0
96400,199.0,0.0
96500,199.0,0.0
96600,199.0,0.0
96700,199.0,0.0
96800,199.0,0.0
96900,199.0,0.0
97000,199.0,0.0
97100,199.0,0.0
97200,199.0,0.0
97300,199.0,0.0
97400,199.0,0.0
97500,199.0,0.0
97600,199.0,0.0
97700,199.0,0.0
97800,199.0,0.0
97900,199.0,0.0
98000,199.0,0.0
98100,199.0,0.0
98200,199.0,0.0
98300,199.0,0.0
98400,199.0,0.0
98500,199.0,0.0
98600,199.0,0.0
98700,199.0,0.0
98800,199.0,0.0
98900,199.0,0.0
99000,199.0,0.0
99100,199.0,0.0
99200,199.0,0.0
99300,199.0,0.0
99400,199.0,0.0
99500,199.0,0.0
99600,199.0,0.0
99700,199.0,0.0
99800,199.0,0.0
99900,199.0,0.0


==> figures/rewards_actor_64_32.dat <==
iteration,mean,std
0,-179.0,0.0
100,-180.0,1.0
200,-180.33333333333334,0.9428090415820634
300,-181.0,1.4142135623730951
400,-181.0,1.2649110640673518
500,-181.33333333333334,1.3743685418725538
600,-181.57142857142858,1.3997084244475304
700,-181.25,1.5612494995995996
800,-181.66666666666666,1.8856180831641267
900,-181.6,1.8
1000,-181.0,0.0
1100,-182.0,1.0
1200,-182.33333333333334,0.9428090415820634
1300,-182.0,1.0
1400,-182.2,0.9797958971132712
1500,-182.0,1.0
1600,-181.85714285714286,0.989743318610787
1700,-182.25,1.3919410907075054
1800,-182.33333333333334,1.3333333333333333
1900,-182.0,1.61245154965971
2000,-183.0,0.0
2100,-183.0,0.0
2200,-182.33333333333334,0.9428090415820634
2300,-182.5,0.8660254037844386
2400,-182.2,0.9797958971132712
2500,-182.33333333333334,0.9428090415820634
2600,-182.42857142857142,0.9035079029052512
2700,-182.5,0.8660254037844386
2800,-182.55555555555554,0.8314794192830981
2900,-182.8,1.077032961426901
3000,-183.0,0.0
3100,-183.0,0.0
3200,-182.33333333333334,0.9428090415820634
3300,-182.5,0.8660254037844386
3400,-182.2,0.9797958971132712
3500,-182.33333333333334,0.9428090415820634
3600,-182.42857142857142,0.9035079029052512
3700,-182.5,0.8660254037844386
3800,-182.77777777777777,1.1331154474650633
3900,-182.8,1.077032961426901
4000,-183.0,0.0
4100,-183.0,0.0
4200,-183.0,0.0
4300,-183.0,0.0
4400,-182.6,0.8
4500,-182.33333333333334,0.9428090415820634
4600,-182.42857142857142,0.9035079029052513
4700,-182.25,0.9682458365518543
4800,-182.11111111111111,0.9938079899999066
4900,-182.0,1.0
5000,-183.0,0.0
5100,-182.0,1.0
5200,-183.0,1.632993161855452
5300,-183.0,1.4142135623730951
5400,-183.0,1.2649110640673518
5500,-183.0,1.1547005383792515
5600,-182.71428571428572,1.2777531299998799
5700,-182.25,1.713913650100261
5800,-182.55555555555554,1.8324913891634047
5900,-182.4,1.8
6000,-181.0,0.0
6100,-182.0,1.0
6200,-181.0,1.632993161855452
6300,-181.0,1.4142135623730951
6400,-181.0,1.2649110640673518
6500,-181.0,1.1547005383792515
6600,-181.57142857142858,1.761261143705422
6700,-181.75,1.713913650100261
6800,-182.11111111111111,1.9116278371205837
6900,-182.2,1.8330302779823358
7000,-181.0,0.0
7100,-183.0,2.0
7200,-183.0,1.632993161855452
7300,-183.0,1.4142135623730951
7400,-183.0,1.2649110640673518
7500,-183.33333333333334,1.3743685418725538
7600,-182.71428571428572,1.979486637221574
7700,-182.5,1.9364916731037085
7800,-182.55555555555554,1.8324913891634047
7900,-182.6,1.7435595774162693
8000,-183.0,0.0
8100,-182.0,1.0
8200,-181.66666666666666,0.9428090415820634
8300,-182.0,1.0
8400,-181.8,0.9797958971132712
8500,-181.66666666666666,0.9428090415820634
8600,-181.57142857142858,0.9035079029052513
8700,-181.75,0.9682458365518543
8800,-181.88888888888889,0.9938079899999066
8900,-182.0,1.0
9000,-181.0,0.0
9100,-182.0,1.0
9200,-182.33333333333334,0.9428090415820634
9300,-182.0,1.0
9400,-182.2,0.9797958971132712
9500,-182.0,1.0
9600,-181.85714285714286,0.989743318610787
9700,-181.75,0.9682458365518543
9800,-181.66666666666666,0.9428090415820634
9900,-181.6,0.9165151389911679
10000,-183.0,0.0
10100,-183.0,0.0
10200,-182.33333333333334,0.9428090415820634
10300,-182.0,1.0
10400,-182.2,0.9797958971132712
10500,-182.0,1.0
10600,-181.85714285714286,0.989743318610787
10700,-182.25,1.3919410907075054
10800,-182.33333333333334,1.3333333333333333
10900,-182.4,1.2806248474865698
11000,-181.0,0.0
11100,-183.0,2.0
11200,-181.66666666666666,2.494438257849294
11300,-181.5,2.179449471770337
11400,-181.4,1.9595917942265422
11500,-181.33333333333334,1.7950549357115015
11600,-181.57142857142858,1.761261143705422
11700,-181.75,1.713913650100261
11800,-181.66666666666666,1.632993161855452
11900,-181.6,1.5620499351813306
12000,-183.0,0.0
12100,-184.0,1.0
12200,-183.66666666666666,0.9428090415820634
12300,-183.0,1.4142135623730951
12400,-183.0,1.2649110640673518
12500,-183.0,1.1547005383792515
12600,-182.71428571428572,1.2777531299998799
12700,-182.5,1.3228756555322954
12800,-182.11111111111111,1.6629588385661962
12900,-182.4,1.8
13000,-183.0,0.0
13100,-183.0,0.0
13200,-183.0,0.0
13300,-182.5,0.8660254037844386
13400,-182.2,0.9797958971132712
13500,-182.0,1.0
13600,-182.14285714285714,0.989743318610787
13700,-182.0,1.0
13800,-181.88888888888889,0.9938079899999066
13900,-182.0,1.0
14000,-181.0,0.0
14100,-182.0,1.0
14200,-183.0,1.632993161855452
14300,-182.5,1.6583123951777
14400,-182.2,1.6
14500,-182.33333333333334,1.49071198499986
14600,-182.71428571428572,1.665986255670086
14700,-182.5,1.6583123951777
14800,-182.77777777777777,1.7497795275581802
14900,-183.0,1.7888543819998317
15000,-183.0,0.0
15100,-182.0,1.0
15200,-183.0,1.632993161855452
15300,-183.0,1.4142135623730951
15400,-182.6,1.4966629547095764
15500,-182.33333333333334,1.49071198499986
15600,-182.71428571428572,1.665986255670086
15700,-182.5,1.6583123951777
15800,-182.77777777777777,1.7497795275581802
15900,-183.0,1.7888543819998317
16000,-183.0,0.0
16100,-182.0,1.0
16200,-181.66666666666666,0.9428090415820634
16300,-181.5,0.8660254037844386
16400,-181.4,0.8
16500,-181.33333333333334,0.7453559924999298
16600,-181.28571428571428,0.6998542122237651
16700,-181.5,0.8660254037844386
16800,-181.44444444444446,0.8314794192830981
16900,-181.8,1.32664991614216
17000,-181.0,0.0
17100,-182.0,1.0
17200,-182.33333333333334,0.9428090415820634
17300,-182.5,0.8660254037844386
17400,-182.2,0.9797958971132712
17500,-182.33333333333334,0.9428090415820634
17600,-182.42857142857142,0.9035079029052512
17700,-182.25,0.9682458365518543
17800,-182.11111111111111,0.9938079899999066
17900,-182.0,1.0
18000,-153.0,0.0
18100,-168.0,15.0
18200,-173.0,14.142135623730951
18300,-171.5,12.519984025548915
18400,-173.8,12.106196760337244
18500,-172.66666666666666,11.338234234463298
18600,-173.57142857142858,10.728561917439194
18700,-174.5,10.331989159885913
18800,-175.44444444444446,10.100727268767566
18900,-166.6,28.210636292008726
19000,-171.0,0.0
19100,-172.0,1.0
19200,-172.33333333333334,0.9428090415820634
19300,-171.0,2.449489742783178
19400,-171.4,2.33238075793812
19500,-170.66666666666666,2.6874192494328497
19600,-170.71428571428572,2.4907993963089563
19700,-171.0,2.449489742783178
19800,-170.55555555555554,2.629368792488718
19900,-170.2,2.7129319932501073
20000,-181.0,0.0
20100,-181.0,0.0
20200,-181.0,0.0
20300,-182.0,1.7320508075688772
20400,-182.2,1.6
20500,-182.0,1.5275252316519468
20600,-181.85714285714286,1.4568627181693672
20700,-181.75,1.3919410907075054
20800,-181.88888888888889,1.3698697784375504
20900,-181.8,1.32664991614216
21000,-185.0,0.0
21100,-183.0,2.0
21200,-182.33333333333334,1.8856180831641267
21300,-182.5,1.6583123951777
21400,-182.6,1.4966629547095764
21500,-183.0,1.632993161855452
21600,-183.0,1.5118578920369088
21700,-183.0,1.4142135623730951
21800,-183.0,1.3333333333333333
21900,-183.2,1.4000000000000001
22000,-185.0,0.0
22100,-185.0,0.0
22200,-184.33333333333334,0.9428090415820634
22300,-184.0,1.0
22400,-183.4,1.4966629547095764
22500,-183.33333333333334,1.3743685418725538
22600,-183.57142857142858,1.3997084244475304
22700,-183.5,1.3228756555322954
22800,-183.22222222222223,1.4740554623801778
22900,-183.0,1.5491933384829668
23000,-183.0,0.0
23100,-182.0,1.0
23200,-181.66666666666666,0.9428090415820634
23300,-181.5,0.8660254037844386
23400,-181.8,0.9797958971132712
23500,-182.0,1.0
23600,-181.85714285714286,0.989743318610787
23700,-181.75,0.9682458365518543
23800,-181.88888888888889,0.9938079899999066
23900,-182.0,1.0
24000,-171.0,0.0
24100,-161.0,10.0
24200,-160.33333333333334,8.219218670625303
24300,-161.5,7.399324293474371
24400,-162.6,6.974238309665077
24500,-159.66666666666666,9.140872800534726
24600,-160.71428571428572,8.843307166024092
24700,-160.5,8.2915619758885
24800,-160.11111111111111,7.8943642970362715
24900,-160.0,7.496665925596525
25000,-183.0,0.0
25100,-183.0,0.0
25200,-183.0,0.0
25300,-183.0,0.0
25400,-183.0,0.0
25500,-183.0,0.0
25600,-182.71428571428572,0.6998542122237652
25700,-182.75,0.6614378277661477
25800,-182.55555555555554,0.8314794192830981
25900,-182.6,0.8
26000,-181.0,0.0
26100,-182.0,1.0
26200,-181.66666666666666,0.9428090415820634
26300,-182.5,1.6583123951777
26400,-183.0,1.7888543819998317
26500,-183.0,1.632993161855452
26600,-182.71428571428572,1.665986255670086
26700,-182.5,1.6583123951777
26800,-182.55555555555554,1.5713484026367723
26900,-182.8,1.661324772583615
27000,-183.0,0.0
27100,-183.0,0.0
27200,-182.33333333333334,0.9428090415820634
27300,-183.0,1.4142135623730951
27400,-183.4,1.4966629547095764
27500,-183.0,1.632993161855452
27600,-182.71428571428572,1.665986255670086
27700,-182.75,1.5612494995995996
27800,-182.55555555555554,1.5713484026367723
27900,-182.4,1.5620499351813308
28000,-183.0,0.0
28100,-183.0,0.0
28200,-183.66666666666666,0.9428090415820634
28300,-183.0,1.4142135623730951
28400,-183.0,1.2649110640673518
28500,-182.66666666666666,1.3743685418725535
28600,-182.42857142857142,1.3997084244475304
28700,-182.5,1.3228756555322954
28800,-182.55555555555554,1.257078722109418
28900,-182.2,1.6
29000,-181.0,0.0
29100,-181.0,0.0
29200,-182.33333333333334,1.8856180831641267
29300,-182.5,1.6583123951777
29400,-183.0,1.7888543819998317
29500,-182.66666666666666,1.7950549357115015
29600,-182.42857142857142,1.761261143705422
29700,-182.25,1.713913650100261
29800,-182.11111111111111,1.6629588385661962
29900,-182.2,1.6
30000,-181.0,0.0
30100,-182.0,1.0
30200,-183.0,1.632993161855452
30300,-183.5,1.6583123951777
30400,-183.0,1.7888543819998317
30500,-182.66666666666666,1.7950549357115015
30600,-182.42857142857142,1.761261143705422
30700,-182.25,1.713913650100261
30800,-182.33333333333334,1.632993161855452
30900,-182.4,1.5620499351813308
31000,-181.0,0.0
31100,-182.0,1.0
31200,-182.33333333333334,0.9428090415820634
31300,-182.5,0.8660254037844386
31400,-182.2,0.9797958971132712
31500,-182.33333333333334,0.9428090415820634
31600,-182.14285714285714,0.989743318610787
31700,-182.0,1.0
31800,-181.66666666666666,1.3333333333333333
31900,-181.6,1.2806248474865698
32000,-181.0,0.0
32100,-182.0,1.0
32200,-182.33333333333334,0.9428090415820634
32300,-182.5,0.8660254037844386
32400,-182.6,0.8
32500,-182.66666666666666,0.7453559924999298
32600,-182.71428571428572,0.6998542122237651
32700,-183.0,1.0
32800,-182.77777777777777,1.1331154474650633
32900,-182.6,1.2
33000,-181.0,0.0
33100,-182.0,1.0
33200,-181.66666666666666,0.9428090415820634
33300,-182.5,1.6583123951777
33400,-182.2,1.6
33500,-182.0,1.5275252316519468
33600,-182.14285714285714,1.4568627181693672
33700,-182.25,1.3919410907075054
33800,-182.11111111111111,1.3698697784375504
33900,-182.4,1.5620499351813308
34000,-181.0,0.0
34100,-181.0,0.0
34200,-181.0,0.0
34300,-181.5,0.8660254037844386
34400,-181.8,0.9797958971132712
34500,-182.0,1.0
34600,-181.85714285714286,0.989743318610787
34700,-181.75,0.9682458365518543
34800,-181.66666666666666,0.9428090415820634
34900,-182.0,1.3416407864998738
35000,-171.0,0.0
35100,-176.0,5.0
35200,-175.66666666666666,4.109609335312651
35300,-175.0,3.7416573867739413
35400,-175.8,3.7094473981982814
35500,-175.66666666666666,3.39934634239519
35600,-174.71428571428572,3.9175169145148825
35700,-174.75,3.665719574653795
35800,-175.0,3.5276684147527875
35900,-175.6,3.8000000000000003
36000,-169.0,0.0
36100,-170.0,1.0
36200,-170.33333333333334,0.9428090415820634
36300,-171.5,2.179449471770337
36400,-171.4,1.9595917942265424
36500,-172.33333333333334,2.748737083745107
36600,-172.42857142857142,2.5555062599997598
36700,-173.0,2.8284271247461903
36800,-173.66666666666666,3.265986323710904
36900,-173.8,3.1240998703626617
37000,-159.0,0.0
37100,-164.0,5.0
37200,-162.33333333333334,4.714045207910316
37300,-160.0,5.744562646538029
37400,-161.0,5.513619500836088
37500,-161.66666666666666,5.2493385826745405
37600,-162.71428571428572,5.495824017620383
37700,-162.0,5.477225575051661
37800,-162.77777777777777,5.613035973473372
37900,-164.0,6.465291950097845
38000,-27.0,0.0
38100,-43.0,16.0
38200,-49.0,15.57776192739723
38300,-47.5,13.738631664034086
38400,-47.8,12.302845199383759
38500,-44.666666666666664,13.237153101109852
38600,-45.857142857142854,12.597375820027773
38700,-47.75,12.803808027301878
38800,-48.111111111111114,12.114678373723565
38900,-45.4,14.079772725438433
39000,11.0,0.0
39100,5.0,6.0
39200,-1.6666666666666667,10.624918300339486
39300,-1.5,9.205976319760984
39400,1.0,9.633275663033837
39500,2.0,9.073771725877465
39600,-4.714285714285714,18.467842984219786
39700,-10.5,23.08137777516758
39800,-13.444444444444445,23.300506008387753
39900,-15.0,22.5920339943087
40000,-181.0,0.0
40100,-178.0,3.0
40200,-179.0,2.8284271247461903
40300,-180.0,3.0
40400,-180.2,2.7129319932501073
40500,-181.0,3.0550504633038935
40600,-181.0,2.8284271247461903
40700,-181.25,2.7271780286589284
40800,-181.22222222222223,2.57240820062005
40900,-180.2,3.919183588453085
41000,-185.0,0.0
41100,-183.0,2.0
41200,-182.33333333333334,1.8856180831641267
41300,-182.5,1.6583123951777
41400,-182.6,1.4966629547095764
41500,-183.0,1.632993161855452
41600,-183.0,1.5118578920369088
41700,-182.75,1.5612494995995996
41800,-182.77777777777777,1.4740554623801778
41900,-182.8,1.4000000000000001
42000,-159.0,0.0
42100,-129.0,30.0
42200,-133.0,25.13961017995307
42300,-120.5,30.70423423568808
42400,-125.4,29.158875149772154
42500,-122.66666666666667,27.310966458345796
42600,-122.71428571428571,25.28531073124296
42700,-117.0,28.071337695236398
42800,-117.66666666666667,26.532998322843195
42900,-122.6,29.2
43000,-181.0,0.0
43100,-181.0,0.0
43200,-181.66666666666666,0.9428090415820634
43300,-182.5,1.6583123951777
43400,-182.2,1.6
43500,-182.0,1.5275252316519468
43600,-181.85714285714286,1.4568627181693672
43700,-182.25,1.713913650100261
43800,-182.11111111111111,1.6629588385661962
43900,-182.2,1.6
44000,-167.0,0.0
44100,-138.0,29.0
44200,-149.0,28.331372481167705
44300,-153.0,25.495097567963924
44400,-155.8,23.481056194302674
44500,-157.33333333333334,21.70765354021992
44600,-158.42857142857142,20.27565142766877
44700,-158.25,18.972018869904172
44800,-157.88888888888889,17.916128329552333
44900,-158.4,17.06575518399347
45000,-167.0,0.0
45100,-150.0,17.0
45200,-155.0,15.57776192739723
45300,-156.0,13.601470508735444
45400,-157.4,12.483589227461787
45500,-158.33333333333334,11.58543146465518
45600,-158.71428571428572,10.76653924652387
45700,-156.25,11.997395550701826
45800,-157.44444444444446,11.80499998692749
45900,-158.4,11.56027681329474
46000,-181.0,0.0
46100,-181.0,0.0
46200,-181.0,0.0
46300,-181.0,0.0
46400,-181.0,0.0
46500,-180.66666666666666,0.7453559924999298
46600,-181.0,1.0690449676496976
46700,-181.25,1.1989578808281798
46800,-181.22222222222223,1.1331154474650633
46900,-181.2,1.077032961426901
47000,-137.0,0.0
47100,-137.0,0.0
47200,-142.33333333333334,7.542472332656507
47300,-139.0,8.717797887081348
47400,-139.4,7.8383671769061705
47500,-137.66666666666666,8.137703743822469
47600,-129.85714285714286,20.559520362864024
47700,-128.0,19.849433241279208
47800,-131.44444444444446,21.09824169140964
47900,-132.8,20.424495097798623
48000,-133.0,0.0
48100,-122.0,11.0
48200,-130.33333333333334,14.817407180595247
48300,-136.0,16.15549442140351
48400,-139.4,15.969971822141702
48500,-129.66666666666666,26.195843605851334
48600,-132.71428571428572,25.375546641342307
48700,-135.0,24.49489742783178
48800,-135.22222222222223,23.10256252154138
48900,-138.0,23.447814397081874
49000,-155.0,0.0
49100,-157.0,2.0
49200,-145.66666666666666,16.110727964792765
49300,-149.0,15.0996688705415
49400,-139.0,24.13296500639737
49500,-143.0,23.77673933350268
49600,-145.85714285714286,23.098723350180272
49700,-146.75,21.735627435158158
49800,-148.33333333333334,20.97617696340303
49900,-147.0,20.29778313018444
50000,-149.0,0.0
50100,-140.0,9.0
50200,-139.66666666666666,7.363574011458174
50300,-119.0,36.359317925395686
50400,-119.8,32.560098279949955
50500,-125.33333333333333,32.19558285783246
50600,-127.28571428571429,30.188523295708094
50700,-128.0,28.30194339616981
50800,-128.77777777777777,26.773858634362725
50900,-120.0,36.58688289537659
51000,-147.0,0.0
51100,-126.0,21.0
51200,-123.66666666666667,17.46106780494506
51300,-115.0,21.307275752662516
51400,-95.8,42.869103093020264
51500,-91.0,40.5791407827552
51600,-99.28571428571429,42.70066672518721
51700,-101.5,40.3701622488689
51800,-106.33333333333333,40.442002368274935
51900,-109.4,39.45427733465664
52000,-37.0,0.0
52100,-75.0,38.0
52200,-90.33333333333333,37.853518844209034
52300,-84.0,34.56877203488721
52400,-83.4,30.942527369301946
52500,-81.66666666666667,28.5112063737908
52600,-88.42857142857143,31.162510181567956
52700,-95.0,33.94112549695428
52800,-87.88888888888889,37.7960740008343
52900,-87.2,35.91601314177285
53000,-55.0,0.0
53100,-99.0,44.0
53200,-109.66666666666667,38.96437118987322
53300,-100.5,37.29276069158732
53400,-108.6,37.08153179144573
53500,-109.66666666666667,33.93457758033177
53600,-113.57142857142857,32.84098981828803
53700,-115.5,31.140809238040042
53800,-117.0,29.664793948382652
53900,-119.8,29.369371801249002
54000,-125.0,0.0
54100,-117.0,8.0
54200,-121.0,8.640987597877148
54300,-108.0,23.727621035409346
54400,-108.2,21.226398658274558
54500,-109.66666666666667,19.652537297311568
54600,-108.42857142857143,18.4457284475074
54700,-99.0,30.331501776206203
54800,-96.77777777777777,29.279411719112186
54900,-96.4,27.8
55000,199.0,0.0
55100,50.0,149.0
55200,15.0,131.34179329774156
55300,-12.5,123.31565188571967
55400,-11.8,110.30575687605793
55500,-27.666666666666668,106.76245698850425
55600,4.714285714285714,126.73224224517529
55700,-1.75,119.7745277594531
55800,-10.777777777777779,115.775431838037
55900,10.2,126.58657116771904
56000,-107.0,0.0
56100,-98.0,9.0
56200,-99.66666666666667,7.717224601860151
56300,-97.5,7.664854858377946
56400,-38.2,118.79797978080266
56500,-49.666666666666664,111.4370774124224
56600,-47.57142857142857,103.29826045120458
56700,-50.25,96.88620902894282
56800,-53.44444444444444,91.79095950535424
56900,-46.6,89.46865372855456
57000,199.0,0.0
57100,65.0,134.0
57200,109.66666666666667,126.33641157199649
57300,132.0,116.04740410711477
57400,97.4,124.74870740813309
57500,67.0,132.62478400862085
57600,85.85714285714286,131.18735628474107
57700,100.0,128.2926342390708
57800,107.0,122.56517540566824
57900,116.2,119.5063178246238
58000,67.0,0.0
58100,-27.0,94.0
58200,-51.0,83.92059739221753
58300,-62.5,75.3574813804177
58400,-51.0,71.21797525905943
58500,-64.0,71.2156349874567
58600,-72.14285714285714,68.88381226265525
58700,-63.5,68.37214345038483
58800,-39.888888888888886,92.81815488654797
58900,-47.0,90.60242822353052
59000,-129.0,0.0
59100,-129.0,0.0
59200,-98.33333333333333,43.36921591277491
59300,-99.0,37.57658845611187
59400,-104.6,35.42654372077524
59500,-108.66666666666667,33.59398094235865
59600,-111.28571428571429,31.756728356654868
59700,-110.5,29.778347838656195
59800,-110.33333333333333,28.079252918203586
59900,-112.0,27.10350530835449
60000,-129.0,0.0
60100,-122.0,7.0
60200,-105.66666666666667,23.79542439676633
60300,-106.5,20.657928260113597
60400,-110.2,19.903768487399564
60500,-109.33333333333333,18.27262676488766
60600,-108.42857142857143,17.061712716381276
60700,-103.5,20.60946384552495
60800,-105.0,19.888578520235065
60900,-106.8,19.625493624365223
61000,-41.0,0.0
61100,-75.0,34.0
61200,-90.33333333333333,35.22625283632775
61300,-82.0,33.74907406137241
61400,-88.2,32.633724886993825
61500,-95.66666666666667,34.149995932975195
61600,-99.28571428571429,32.83601805384832
61700,-103.0,32.2490309931942
61800,-105.0,30.926436012648537
61900,-104.4,29.3945573193406
62000,-119.0,0.0
62100,-117.0,2.0
62200,-115.66666666666667,2.494438257849294
62300,-118.0,4.58257569495584
62400,-114.6,7.939773296511683
62500,-115.66666666666667,7.630348761506398
62600,-116.42857142857143,7.30669248716824
62700,-117.5,7.399324293474371
62800,-115.44444444444444,9.081251885201132
62900,-108.0,23.93741840717165
63000,-27.0,0.0
63100,-66.0,39.0
63200,-73.66666666666667,33.6386021641143
63300,-79.5,30.834234221073174
63400,-82.6,28.267295590487603
63500,-72.0,35.03807452852777
63600,-78.42857142857143,36.05890871836228
63700,-83.25,36.06157927767446
63800,-77.0,38.32028763519977
63900,-81.8,39.101918111519794
64000,-123.0,0.0
64100,-121.0,2.0
64200,-127.0,8.640987597877148
64300,-126.5,7.533259586659682
64400,-119.8,14.99866660740214
64500,-115.0,17.397317800933184
64600,-117.28571428571429,17.05214092728774
64700,-117.25,15.95109714094927
64800,-118.77777777777777,15.647348215363508
64900,-118.6,14.853955702101715
65000,-129.0,0.0
65100,-116.0,13.0
65200,-104.33333333333333,19.618585292749547
65300,-108.0,18.138357147217054
65400,-112.2,18.26909959467078
65500,-113.33333333333333,16.868774571839992
65600,-115.28571428571429,16.333263917664517
65700,-115.75,15.327671055969331
65800,-113.44444444444444,15.85427465043286
65900,-113.4,15.041276541570532
66000,65.0,0.0
66100,14.0,51.0
66200,-25.666666666666668,69.86335870031508
66300,-47.5,71.34949193932638
66400,-61.4,69.6091947949407
66500,-68.66666666666667,65.58878630443537
66600,-63.0,62.289646009589745
66700,-68.75,60.219909498437474
66800,-59.666666666666664,62.31817997627623
66900,-58.6,59.206756371211554
67000,1.0,0.0
67100,-54.0,55.0
67200,-69.0,49.6655480858378
67300,-76.5,44.93050188902857
67400,-74.6,40.36632259693717
67500,-63.333333333333336,44.63805053489182
67600,-64.42857142857143,41.41379046665889
67700,-64.75,38.74838706320561
67800,-65.0,36.53917228278593
67900,-64.8,34.66929477217557
68000,-19.0,0.0
68100,-45.0,26.0
68200,-25.666666666666668,34.61534662865912
68300,-36.0,34.91418050019218
68400,-50.2,42.21089906647334
68500,-33.0,54.4426303552648
68600,-26.428571428571427,52.91194070706304
68700,-36.25,55.90114041770526
68800,-10.11111111111111,90.79457208989783
68900,-21.2,92.33612510821536
69000,-105.0,0.0
69100,-104.0,1.0
69200,-93.66666666666667,14.636332266733433
69300,-83.5,21.696773953747133
69400,-75.0,25.79922479455536
69500,-75.33333333333333,23.56315391076123
69600,-72.71428571428571,22.7389802869389
69700,-76.25,23.23655525244652
69800,-73.44444444444444,23.30050600838775
69900,-69.4,25.215868019959178
70000,-83.0,0.0
70100,-68.0,15.0
70200,-37.666666666666664,44.61190673152429
70300,-42.5,39.53163290328392
70400,-47.0,36.48561360317242
70500,-39.0,37.80652501002086
70600,-42.714285714285715,36.16515404843368
70700,-36.5,37.613162589710534
70800,-39.666666666666664,36.575644598253874
70900,-44.2,37.26875366845529
71000,-67.0,0.0
71100,44.0,111.0
71200,9.666666666666666,102.81807018007855
71300,-9.5,95.03025833912059
71400,-17.0,86.31106533927154
71500,-27.333333333333332,82.10900613750535
71600,-22.428571428571427,76.96169203452017
71700,-27.5,73.23079953134473
71800,-27.0,69.05714220041898
71900,-25.8,65.61219398861769
72000,25.0,0.0
72100,7.0,18.0
72200,-10.333333333333334,28.58126814696802
72300,-8.5,24.95495942693556
72400,33.0,85.94882198145592
72500,33.333333333333336,78.46372127012302
72600,31.571428571428573,72.77137809185527
72700,22.25,72.401225818352
72800,23.0,68.2934843158555
72900,22.6,64.8
73000,59.0,0.0
73100,99.0,40.0
73200,67.66666666666667,55.04745427558137
73300,50.0,56.64803615307419
73400,49.8,50.66912274748794
73500,49.333333333333336,46.266138325513566
73600,42.42857142857143,46.05232161933438
73700,43.75,43.21964252512971
73800,38.55555555555556,43.31566591408063
73900,42.4,42.680674783794124
74000,-21.0,0.0
74100,-3.0,18.0
74200,9.0,22.44994432064365
74300,56.0,83.69587803470371
74400,41.0,80.64738061462381
74500,32.333333333333336,76.12854625930773
74600,33.0,70.50025329235147
74700,53.75,85.80756085567285
74800,57.888888888888886,81.74274611982324
74900,49.8,81.25613822967468
75000,147.0,0.0
75100,173.0,26.0
75200,139.0,52.56107558513873
75300,154.0,52.41183072551463
75400,138.2,56.534591180975205
75500,148.33333333333334,56.363897034262
75600,149.0,52.208373712597925
75700,132.75,65.06487147455222
75800,123.66666666666667,66.5064742044796
75900,116.4,66.75357668320103
76000,59.0,0.0
76100,53.0,6.0
76200,49.0,7.483314773547883
76300,58.0,16.881943016134134
76400,86.2,58.386299762872454
76500,81.33333333333333,54.39873364539125
76600,78.42857142857143,50.86356299765409
76700,79.5,47.66287863736306
76800,74.77777777777777,46.87993595411291
76900,74.2,44.507976813151146
77000,163.0,0.0
77100,122.0,41.0
77200,127.66666666666667,34.4222150491349
77300,145.5,42.92726406376256
77400,133.8,44.96398558846847
77500,144.66666666666666,47.699289535822466
77600,143.0,44.349263160250395
77700,144.75,41.74251429897342
77800,143.22222222222223,39.59174374588098
77900,135.6,43.97317364030029
78000,199.0,0.0
78100,127.0,72.0
78200,148.33333333333334,66.07739569794062
78300,161.0,61.28621378417825
78400,168.6,56.88444427081976
78500,155.33333333333334,59.80431050982492
78600,145.28571428571428,60.59164083250685
78700,152.0,59.39696961966999
78800,157.22222222222223,57.915221138368906
78900,161.4,56.354591649660634
79000,45.0,0.0
79100,122.0,77.0
79200,147.66666666666666,72.59629620181889
79300,136.0,66.03786792439622
79400,148.6,64.21713167060639
79500,157.0,61.55756113860696
79600,152.42857142857142,58.080872540811924
79700,140.25,63.165952062800415
79800,146.77777777777777,62.349869068342926
79900,144.2,59.65366711276013
80000,199.0,0.0
80100,194.0,5.0
80200,195.66666666666666,4.714045207910316
80300,167.5,48.95661344496778
80400,154.6,50.82361655765949
80500,153.66666666666666,46.44231786731675
80600,147.28571428571428,45.74998605999564
80700,139.75,47.21162462783928
80800,143.66666666666666,45.86937976471886
80900,137.2,47.64409722095697
81000,199.0,0.0
81100,199.0,0.0
81200,177.66666666666666,30.169889330626027
81300,183.0,27.712812921102035
81400,174.2,30.400000000000002
81500,173.0,27.880698221768647
81600,175.0,26.273288988737484
81700,171.25,26.503537499737654
81800,174.33333333333334,26.465910988372276
81900,176.8,26.17556112101515
82000,199.0,0.0
82100,199.0,0.0
82200,199.0,0.0
82300,182.5,28.578838324886476
82400,169.0,37.1806401235912
82500,174.0,35.73513677041127
82600,177.57142857142858,34.22136819030365
82700,180.25,32.78623949159159
82800,182.33333333333334,31.467796589882525
82900,184.0,30.268795813510653
83000,199.0,0.0
83100,199.0,0.0
83200,199.0,0.0
83300,199.0,0.0
83400,199.0,0.0
83500,199.0,0.0
83600,199.0,0.0
83700,199.0,0.0
83800,199.0,0.0
83900,199.0,0.0
84000,199.0,0.0
84100,199.0,0.0
84200,199.0,0.0
84300,199.0,0.0
84400,199.0,0.0
84500,199.0,0.0
84600,199.0,0.0
84700,199.0,0.0
84800,199.0,0.0
84900,199.0,0.0
85000,199.0,0.0
85100,199.0,0.0
85200,199.0,0.0
85300,199.0,0.0
85400,199.0,0.0
85500,199.0,0.0
85600,199.0,0.0
85700,199.0,0.0
85800,199.0,0.0
85900,199.0,0.0
86000,199.0,0.0
86100,199.0,0.0
86200,199.0,0.0
86300,199.0,0.0
86400,199.0,0.0
86500,199.0,0.0
86600,199.0,0.0
86700,199.0,0.0
86800,199.0,0.0
86900,199.0,0.0
87000,199.0,0.0
87100,199.0,0.0
87200,199.0,0.0
87300,199.0,0.0
87400,199.0,0.0
87500,199.0,0.0
87600,199.0,0.0
87700,199.0,0.0
87800,199.0,0.0
87900,199.0,0.0
88000,199.0,0.0
88100,199.0,0.0
88200,199.0,0.0
88300,199.0,0.0
88400,199.0,0.0
88500,199.0,0.0
88600,199.0,0.0
88700,199.0,0.0
88800,199.0,0.0
88900,199.0,0.0
89000,199.0,0.0
89100,199.0,0.0
89200,199.0,0.0
89300,199.0,0.0
89400,199.0,0.0
89500,199.0,0.0
89600,199.0,0.0
89700,199.0,0.0
89800,199.0,0.0
89900,199.0,0.0
90000,199.0,0.0
90100,199.0,0.0
90200,199.0,0.0
90300,199.0,0.0
90400,199.0,0.0
90500,199.0,0.0
90600,199.0,0.0
90700,199.0,0.0
90800,199.0,0.0
90900,199.0,0.0
91000,199.0,0.0
91100,199.0,0.0
91200,199.0,0.0
91300,199.0,0.0
91400,199.0,0.0
91500,199.0,0.0
91600,199.0,0.0
91700,199.0,0.0
91800,199.0,0.0
91900,199.0,0.0
92000,199.0,0.0
92100,199.0,0.0
92200,199.0,0.0
92300,199.0,0.0
92400,199.0,0.0
92500,199.0,0.0
92600,199.0,0.0
92700,199.0,0.0
92800,199.0,0.0
92900,199.0,0.0
93000,199.0,0.0
93100,199.0,0.0
93200,199.0,0.0
93300,199.0,0.0
93400,199.0,0.0
93500,199.0,0.0
93600,199.0,0.0
93700,199.0,0.0
93800,199.0,0.0
93900,199.0,0.0
94000,199.0,0.0
94100,199.0,0.0
94200,199.0,0.0
94300,199.0,0.0
94400,199.0,0.0
94500,199.0,0.0
94600,199.0,0.0
94700,199.0,0.0
94800,199.0,0.0
94900,199.0,0.0
95000,199.0,0.0
95100,199.0,0.0
95200,199.0,0.0
95300,199.0,0.0
95400,199.0,0.0
95500,199.0,0.0
95600,199.0,0.0
95700,199.0,0.0
95800,199.0,0.0
95900,199.0,0.0
96000,199.0,0.0
96100,199.0,0.0
96200,199.0,0.0
96300,199.0,0.0
96400,199.0,0.0
96500,199.0,0.0
96600,199.0,0.0
96700,199.0,0.0
96800,199.0,0.0
96900,199.0,0.0
97000,199.0,0.0
97100,199.0,0.0
97200,199.0,0.0
97300,199.0,0.0
97400,199.0,0.0
97500,199.0,0.0
97600,199.0,0.0
97700,199.0,0.0
97800,199.0,0.0
97900,199.0,0.0
98000,199.0,0.0
98100,199.0,0.0
98200,199.0,0.0
98300,199.0,0.0
98400,199.0,0.0
98500,199.0,0.0
98600,199.0,0.0
98700,199.0,0.0
98800,199.0,0.0
98900,199.0,0.0
99000,199.0,0.0
99100,199.0,0.0
99200,199.0,0.0
99300,199.0,0.0
99400,199.0,0.0
99500,199.0,0.0
99600,199.0,0.0
99700,199.0,0.0
99800,199.0,0.0
99900,199.0,0.0


==> figures/rewards_critic_34_22.dat <==
iteration,mean
0,1673.79140625
100,1497.1568359375
200,1542.58984375
300,1419.2080078125
400,1533.4251953125
500,1557.7978515625
600,1520.83779296875
700,1537.49951171875
800,1565.02158203125
900,1611.3310546875
1000,1376.39716796875
1100,1511.20361328125
1200,1426.25390625
1300,1428.4548828125
1400,1538.7931640625
1500,1357.0529296875
1600,1534.48095703125
1700,1489.2216796875
1800,1480.80810546875
1900,1569.5087890625
2000,1433.3791015625
2100,1436.1837890625
2200,1526.17421875
2300,1529.21064453125
2400,1498.3146484375
2500,1480.88720703125
2600,1411.34033203125
2700,1582.21611328125
2800,1555.41513671875
2900,1504.73955078125
3000,1365.6716796875
3100,1485.78623046875
3200,1587.6296875
3300,1603.75498046875
3400,1465.61015625
3500,1561.12685546875
3600,1569.4078125
3700,1451.52578125
3800,1611.70361328125
3900,1538.75859375
4000,1561.03017578125
4100,1651.299609375
4200,1521.2638671875
4300,1408.6455078125
4400,1616.80029296875
4500,1584.3455078125
4600,1406.6716796875
4700,1539.00673828125
4800,1438.81669921875
4900,1444.14873046875
5000,1377.4431640625
5100,1443.4685546875
5200,1602.62529296875
5300,1378.16279296875
5400,1463.6541015625
5500,1460.3884765625
5600,1471.5474609375
5700,1582.4625
5800,1523.91748046875
5900,1526.2408203125
6000,1533.7708984375
6100,1546.33203125
6200,1417.3703125
6300,1485.7447265625
6400,1470.31376953125
6500,1548.7015625
6600,1548.8640625
6700,1536.37939453125
6800,1468.95341796875
6900,1490.5279296875
7000,1465.0162109375
7100,1601.6671875
7200,1479.4369140625
7300,1359.1921875
7400,1385.5984375
7500,1481.77939453125
7600,1359.7974609375
7700,1519.7185546875
7800,1356.2791015625
7900,1518.35517578125
8000,1399.1599609375
8100,1377.93798828125
8200,1541.99404296875
8300,1472.82060546875
8400,1447.15234375
8500,1405.03408203125
8600,1411.02109375
8700,1437.7162109375
8800,1525.4037109375
8900,1455.7876953125
9000,1446.5228515625
9100,1422.1462890625
9200,1454.6767578125
9300,1315.34501953125
9400,1436.59404296875
9500,1385.26279296875
9600,1489.7259765625
9700,1549.1244140625
9800,1484.91298828125
9900,1346.06279296875
10000,1424.7587890625
10100,1469.66953125
10200,1518.1490234375
10300,1476.9193359375
10400,1503.5599609375
10500,1473.75888671875
10600,1500.4423828125
10700,1384.61044921875
10800,1542.8033203125
10900,1437.4119140625
11000,1475.3033203125
11100,1351.8646484375
11200,1229.037109375
11300,1346.3330078125
11400,1326.8744140625
11500,1254.49736328125
11600,1372.62861328125
11700,1351.5193359375
11800,1465.2265625
11900,1288.85595703125
12000,1456.8083984375
12100,1275.14130859375
12200,1414.17939453125
12300,1313.9205078125
12400,1413.68623046875
12500,1397.31201171875
12600,1344.18623046875
12700,1322.7318359375
12800,1376.76845703125
12900,1262.029296875
13000,1191.06337890625
13100,1323.9669921875
13200,1358.26435546875
13300,1392.51875
13400,1370.84404296875
13500,1352.2541015625
13600,1327.5115234375
13700,1255.6978515625
13800,1280.88876953125
13900,1293.116796875
14000,1220.0939453125
14100,1291.62958984375
14200,1184.60439453125
14300,1189.0037109375
14400,1271.73818359375
14500,1201.60048828125
14600,1122.68232421875
14700,1084.0087890625
14800,1130.6455078125
14900,1033.68466796875
15000,1020.5552734375
15100,1008.4390625
15200,1074.9181640625
15300,1023.68359375
15400,968.16943359375
15500,1026.29921875
15600,1018.2076171875
15700,948.77197265625
15800,893.6173828125
15900,830.0990234375
16000,891.0783203125
16100,904.700390625
16200,803.26376953125
16300,856.20048828125
16400,788.640478515625
16500,801.793603515625
16600,671.116552734375
16700,729.687744140625
16800,612.787646484375
16900,651.338818359375
17000,671.468212890625
17100,678.570068359375
17200,575.9462890625
17300,715.68369140625
17400,687.349609375
17500,542.087841796875
17600,580.985595703125
17700,618.10771484375
17800,625.319482421875
17900,548.940625
18000,519.651904296875
18100,664.27607421875
18200,570.33837890625
18300,574.88544921875
18400,538.23134765625
18500,613.4177734375
18600,598.053369140625
18700,507.541845703125
18800,627.63154296875
18900,585.06083984375
19000,590.74931640625
19100,566.17607421875
19200,625.66494140625
19300,636.977978515625
19400,598.227587890625
19500,720.863818359375
19600,613.964990234375
19700,685.688427734375
19800,714.14677734375
19900,749.10546875
20000,682.687744140625
20100,613.991650390625
20200,729.07392578125
20300,706.422265625
20400,716.40087890625
20500,752.858837890625
20600,714.67265625
20700,621.165771484375
20800,843.1234375
20900,670.80576171875
21000,689.403271484375
21100,731.65888671875
21200,665.24765625
21300,697.925244140625
21400,631.02822265625
21500,679.08994140625
21600,644.20087890625
21700,594.59130859375
21800,642.193408203125
21900,572.591845703125
22000,686.791943359375
22100,686.15380859375
22200,591.442578125
22300,560.567431640625
22400,512.635888671875
22500,477.751708984375
22600,456.256103515625
22700,432.572900390625
22800,427.921240234375
22900,428.76298828125
23000,445.860986328125
23100,423.836328125
23200,541.743994140625
23300,366.558203125
23400,368.8244140625
23500,492.316650390625
23600,275.3072265625
23700,317.7405517578125
23800,276.855615234375
23900,269.766943359375
24000,228.346533203125
24100,251.810595703125
24200,256.4576171875
24300,162.35550537109376
24400,192.60576171875
24500,194.1025146484375
24600,202.21029052734374
24700,170.0091552734375
24800,157.31072998046875
24900,149.23197021484376
25000,170.89534912109374
25100,123.2431396484375
25200,142.41842041015624
25300,138.7271484375
25400,379.299609375
25500,136.04534912109375
25600,266.181640625
25700,140.5260986328125
25800,123.68607177734376
25900,390.0731201171875
26000,119.2432373046875
26100,100.31349487304688
26200,216.401904296875
26300,113.6533447265625
26400,114.16861572265626
26500,170.46019287109374
26600,355.3803466796875
26700,92.06394653320312
26800,124.2671142578125
26900,78.27191772460938
27000,86.43629150390625
27100,84.02922973632812
27200,92.11497192382812
27300,167.74677734375
27400,209.319970703125
27500,82.86730346679687
27600,54.6796142578125
27700,121.18590087890625
27800,98.60847778320313
27900,55.330194091796876
28000,79.60761108398438
28100,241.574951171875
28200,307.2627197265625
28300,72.16444091796875
28400,144.0225830078125
28500,52.70428466796875
28600,79.33677368164062
28700,75.2132080078125
28800,39.72447204589844
28900,226.7125244140625
29000,42.43900756835937
29100,324.956396484375
29200,38.00474243164062
29300,186.82320556640624
29400,36.237359619140626
29500,27.8325927734375
29600,53.5171142578125
29700,144.82513427734375
29800,48.44370727539062
29900,77.9380615234375
30000,24.770671081542968
30100,45.28654174804687
30200,18.616793823242187
30300,80.14986572265624
30400,132.93349609375
30500,66.87833251953126
30600,360.4919921875
30700,32.19051513671875
30800,42.746664428710936
30900,20.706982421875
31000,22.500752258300782
31100,19.100213623046876
31200,33.875091552734375
31300,41.752227783203125
31400,49.0268310546875
31500,24.031356811523438
31600,44.72447814941406
31700,365.746533203125
31800,40.347479248046874
31900,20.003196716308594
32000,34.0287353515625
32100,32.33085327148437
32200,16.804829406738282
32300,14.708547973632813
32400,12.984768676757813
32500,173.35960693359374
32600,405.6783203125
32700,56.48460693359375
32800,27.122491455078126
32900,38.27342529296875
33000,45.25796813964844
33100,20.74871826171875
33200,65.13297119140626
33300,55.54381103515625
33400,71.74920654296875
33500,48.222119140625
33600,53.86924438476562
33700,36.02424011230469
33800,54.53287353515625
33900,45.76475219726562
34000,17.552688598632812
34100,49.88511657714844
34200,122.118359375
34300,17.390890502929686
34400,31.348944091796874
34500,13.329281616210938
34600,218.5712158203125
34700,355.3004638671875
34800,91.40994873046876
34900,368.0059326171875
35000,38.9963134765625
35100,23.096194458007812
35200,57.49014892578125
35300,21.63641357421875
35400,49.9567626953125
35500,360.4561279296875
35600,35.866021728515626
35700,12.464833831787109
35800,43.81577758789062
35900,20.99827423095703
36000,19.493170166015624
36100,386.0824951171875
36200,23.496047973632812
36300,88.59398193359375
36400,86.26638793945312
36500,165.50947265625
36600,175.7566162109375
36700,27.138818359375
36800,92.72542114257813
36900,38.67265625
37000,329.282958984375
37100,202.54486083984375
37200,12.74896697998047
37300,89.34976806640626
37400,177.99732666015626
37500,15.679588317871094
37600,43.581884765625
37700,88.60145263671875
37800,13.925437927246094
37900,29.213702392578124
38000,19.501162719726562
38100,89.84832153320312
38200,29.650701904296874
38300,16.338807678222658
38400,54.36041259765625
38500,9.097153472900391
38600,31.252703857421874
38700,12.13326416015625
38800,15.513594055175782
38900,23.84338836669922
39000,11.540594482421875
39100,52.498828125
39200,56.87218017578125
39300,17.648635864257812
39400,505.112158203125
39500,29.635720825195314
39600,9.533723449707031
39700,91.28377685546874
39800,33.86500549316406
39900,18.96474609375
40000,36.58384704589844
40100,473.796533203125
40200,21.01806182861328
40300,15.131332397460938
40400,16.045736694335936
40500,24.954934692382814
40600,15.646232604980469
40700,24.190048217773438
40800,13.033453369140625
40900,32.404296875
41000,92.43582153320312
41100,39.22122497558594
41200,18.345681762695314
41300,37.520538330078125
41400,18.2786865234375
41500,337.408740234375
41600,28.405120849609375
41700,345.768115234375
41800,79.53082275390625
41900,12.71279067993164
42000,14.262985229492188
42100,330.779931640625
42200,16.090945434570312
42300,48.419000244140626
42400,9.495590972900391
42500,27.77210693359375
42600,78.23357543945312
42700,20.7091552734375
42800,34.932379150390624
42900,6.232105255126953
43000,17.717549133300782
43100,133.7369384765625
43200,30.548782348632812
43300,17.22181091308594
43400,83.80256958007813
43500,37.59913940429688
43600,10.217198181152344
43700,179.2406005859375
43800,166.23544921875
43900,175.73929443359376
44000,69.73838500976562
44100,34.79330139160156
44200,439.19619140625
44300,18.89911804199219
44400,335.816845703125
44500,14.064926147460938
44600,45.97783203125
44700,12.489308929443359
44800,31.786749267578124
44900,17.944316101074218
45000,180.43922119140626
45100,14.823649597167968
45200,29.57184753417969
45300,122.74571533203125
45400,24.09091796875
45500,36.90839538574219
45600,35.58381042480469
45700,38.502008056640626
45800,19.70048370361328
45900,76.99041137695312
46000,266.501904296875
46100,16.494778442382813
46200,15.05281982421875
46300,28.30728759765625
46400,14.23992462158203
46500,10.534555816650391
46600,45.85982055664063
46700,358.286083984375
46800,102.52113037109375
46900,43.67515563964844
47000,36.33591003417969
47100,17.18645324707031
47200,66.66580810546876
47300,341.905078125
47400,42.745785522460935
47500,9.374399566650391
47600,28.425515747070314
47700,39.62926330566406
47800,333.7606689453125
47900,13.183816528320312
48000,16.264022827148438
48100,368.5850830078125
48200,25.131806945800783
48300,25.160556030273437
48400,142.5855224609375
48500,299.0942138671875
48600,29.83719482421875
48700,26.2425048828125
48800,11.671617126464843
48900,174.35982666015624
49000,360.5962890625
49100,425.856494140625
49200,67.89027099609375
49300,280.2404296875
49400,186.1735595703125
49500,27.530035400390624
49600,15.375424194335938
49700,77.38064575195312
49800,13.830911254882812
49900,256.438525390625
50000,460.09091796875
50100,14.498670959472657
50200,33.62181091308594
50300,89.44279174804687
50400,57.2391845703125
50500,143.93062744140624
50600,151.1400634765625
50700,100.13097534179687
50800,318.83818359375
50900,68.0244140625
51000,43.699526977539065
51100,581.30986328125
51200,48.98619689941406
51300,28.357745361328124
51400,40.43831176757813
51500,46.282684326171875
51600,71.42958374023438
51700,30.2312744140625
51800,250.606689453125
51900,43.45023803710937
52000,156.7388427734375
52100,9.518709564208985
52200,587.552099609375
52300,78.90977783203125
52400,179.25703125
52500,354.117041015625
52600,334.0533203125
52700,50.760311889648435
52800,18.060700988769533
52900,155.926806640625
53000,30.254571533203126
53100,19.16143035888672
53200,26.0672607421875
53300,92.454345703125
53400,16.82332000732422
53500,320.88203125
53600,580.73046875
53700,153.6701171875
53800,123.89326171875
53900,31.626568603515626
54000,63.40494384765625
54100,240.9225830078125
54200,677.889990234375
54300,29.379150390625
54400,296.56435546875
54500,562.400927734375
54600,122.24681396484375
54700,108.6528076171875
54800,128.3880615234375
54900,86.90872802734376
55000,103.5358642578125
55100,44.696728515625
55200,34.428900146484374
55300,405.814501953125
55400,37.44556579589844
55500,50.869970703125
55600,36.72474975585938
55700,28.018948364257813
55800,128.17818603515624
55900,34.94388427734375
56000,23.48256072998047
56100,380.157421875
56200,26.63724365234375
56300,20.182524108886717
56400,137.1563720703125
56500,292.4435546875
56600,57.42218017578125
56700,128.5589599609375
56800,104.4729248046875
56900,101.38236083984376
57000,107.58953857421875
57100,98.27376708984374
57200,57.735546875
57300,166.38447265625
57400,343.468798828125
57500,329.5833251953125
57600,120.33726806640625
57700,36.946466064453126
57800,82.22619018554687
57900,522.56611328125
58000,329.841259765625
58100,103.5431884765625
58200,208.8373291015625
58300,437.52470703125
58400,336.8016845703125
58500,73.67298583984375
58600,346.6606689453125
58700,83.79757690429688
58800,352.7586669921875
58900,85.16793212890624
59000,714.081640625
59100,45.41650390625
59200,76.37160034179688
59300,975.3423828125
59400,264.4196044921875
59500,478.915087890625
59600,74.17028198242187
59700,181.05257568359374
59800,529.383251953125
59900,440.738525390625
60000,72.35123901367187
60100,525.1447265625
60200,109.71424560546875
60300,250.0369140625
60400,88.71829833984376
60500,178.60911865234374
60600,127.76943359375
60700,681.88642578125
60800,178.30072021484375
60900,373.8164794921875
61000,638.03203125
61100,296.050537109375
61200,429.2103515625
61300,379.5466064453125
61400,366.6839111328125
61500,206.8498046875
61600,278.9381591796875
61700,537.347216796875
61800,394.6411376953125
61900,380.649462890625
62000,677.59248046875
62100,111.6076416015625
62200,262.587841796875
62300,786.90234375
62400,380.0149658203125
62500,344.9526611328125
62600,148.40123291015624
62700,445.961083984375
62800,440.6513671875
62900,299.5942138671875
63000,331.892578125
63100,385.973583984375
63200,445.519482421875
63300,757.00302734375
63400,538.30068359375
63500,567.388037109375
63600,227.742529296875
63700,356.171337890625
63800,601.907763671875
63900,330.217578125
64000,682.30634765625
64100,511.113916015625
64200,271.890478515625
64300,361.9494140625
64400,163.80029296875
64500,234.110107421875
64600,278.6156005859375
64700,659.42705078125
64800,532.600244140625
64900,870.10341796875
65000,661.762890625
65100,396.1364013671875
65200,661.627587890625
65300,340.583349609375
65400,618.391357421875
65500,392.8590576171875
65600,348.348291015625
65700,836.5462890625
65800,297.084912109375
65900,762.47607421875
66000,513.016015625
66100,334.2236328125
66200,751.729931640625
66300,839.86796875
66400,1282.9951171875
66500,687.504150390625
66600,634.7486328125
66700,540.050537109375
66800,525.02763671875
66900,415.147265625
67000,582.2984375
67100,1024.8349609375
67200,676.695068359375
67300,574.97900390625
67400,385.124853515625
67500,743.080615234375
67600,888.6220703125
67700,1154.8833984375
67800,773.91142578125
67900,551.83369140625
68000,824.6154296875
68100,593.373779296875
68200,549.76337890625
68300,542.94794921875
68400,950.1935546875
68500,725.407666015625
68600,612.330859375
68700,653.470458984375
68800,521.89833984375
68900,646.359130859375
69000,694.54111328125
69100,527.834912109375
69200,685.89638671875
69300,768.675244140625
69400,1112.61591796875
69500,563.9375
69600,702.69892578125
69700,1239.29140625
69800,849.77900390625
69900,609.852294921875
70000,791.933837890625
70100,924.0212890625
70200,816.900927734375
70300,956.803125
70400,1222.2248046875
70500,835.8095703125
70600,949.6169921875
70700,991.67705078125
70800,518.53349609375
70900,1026.09990234375
71000,683.445068359375
71100,902.86298828125
71200,419.42822265625
71300,595.82529296875
71400,1312.2568359375
71500,723.74228515625
71600,914.3892578125
71700,747.596875
71800,660.245068359375
71900,847.65888671875
72000,889.32236328125
72100,496.10908203125
72200,531.29765625
72300,755.030224609375
72400,911.97060546875
72500,887.7431640625
72600,890.0779296875
72700,605.4984375
72800,621.63701171875
72900,919.4296875
73000,878.77353515625
73100,1141.86328125
73200,731.380078125
73300,877.0208984375
73400,695.78115234375
73500,817.26552734375
73600,918.60703125
73700,535.67236328125
73800,964.81630859375
73900,915.7880859375
74000,900.65615234375
74100,959.5984375
74200,838.4439453125
74300,700.047412109375
74400,1050.3876953125
74500,958.74814453125
74600,688.454541015625
74700,1013.02958984375
74800,608.839306640625
74900,806.491552734375
75000,726.15048828125
75100,848.4392578125
75200,1070.665625
75300,1177.6271484375
75400,718.28857421875
75500,756.067822265625
75600,551.60830078125
75700,643.00947265625
75800,860.40029296875
75900,827.53232421875
76000,738.41728515625
76100,621.707470703125
76200,789.91435546875
76300,775.141796875
76400,1113.96728515625
76500,995.52158203125
76600,1097.3142578125
76700,816.48701171875
76800,1226.7859375
76900,614.08349609375
77000,891.12001953125
77100,1198.773828125
77200,733.08642578125
77300,836.67138671875
77400,734.116259765625
77500,864.45966796875
77600,877.9080078125
77700,1438.6875
77800,902.23076171875
77900,1218.24619140625
78000,734.91357421875
78100,925.99765625
78200,993.25322265625
78300,1184.94140625
78400,724.055712890625
78500,799.54833984375
78600,719.91298828125
78700,863.19775390625
78800,1139.6095703125
78900,608.454541015625
79000,1002.34677734375
79100,1240.6359375
79200,975.49296875
79300,917.869140625
79400,573.316015625
79500,1072.46357421875
79600,1054.7732421875
79700,851.9708984375
79800,996.6654296875
79900,635.915869140625
80000,957.71943359375
80100,991.2052734375
80200,516.535302734375
80300,591.38017578125
80400,816.01923828125
80500,654.503857421875
80600,928.49384765625
80700,717.807568359375
80800,946.1630859375
80900,932.05576171875
81000,797.05361328125
81100,981.22548828125
81200,803.539208984375
81300,854.73046875
81400,884.21279296875
81500,479.376708984375
81600,884.0705078125
81700,942.37353515625
81800,582.23974609375
81900,983.13291015625
82000,963.96845703125
82100,848.91328125
82200,1184.2806640625
82300,1006.73828125
82400,1033.9875
82500,674.37919921875
82600,985.9080078125
82700,924.8244140625
82800,886.61044921875
82900,870.01787109375
83000,1176.7841796875
83100,817.688818359375
83200,431.44462890625
83300,989.02470703125
83400,975.525
83500,710.04091796875
83600,844.79208984375
83700,908.025390625
83800,830.3626953125
83900,837.00859375
84000,1288.61279296875
84100,952.5986328125
84200,925.7421875
84300,795.665380859375
84400,1179.9486328125
84500,974.83515625
84600,793.322509765625
84700,977.49658203125
84800,759.39326171875
84900,1110.4953125
85000,796.98291015625
85100,934.39169921875
85200,1033.92099609375
85300,918.151953125
85400,788.000244140625
85500,717.65673828125
85600,1250.1005859375
85700,695.99521484375
85800,868.43857421875
85900,724.135009765625
86000,1065.21591796875
86100,958.90302734375
86200,1026.3814453125
86300,547.01435546875
86400,926.4201171875
86500,930.9251953125
86600,778.679833984375
86700,1238.1865234375
86800,641.9025390625
86900,777.976171875
87000,678.98017578125
87100,982.238671875
87200,773.13974609375
87300,904.646484375
87400,713.58857421875
87500,1202.4951171875
87600,719.36142578125
87700,852.5486328125
87800,915.2978515625
87900,890.4212890625
88000,749.07734375
88100,1084.7087890625
88200,653.79482421875
88300,827.5955078125
88400,920.08916015625
88500,720.9125
88600,1120.835546875
88700,756.394384765625
88800,879.34873046875
88900,1005.70625
89000,1011.05078125
89100,755.75498046875
89200,719.533447265625
89300,1213.2462890625
89400,799.44501953125
89500,1233.0994140625
89600,763.32333984375
89700,952.23955078125
89800,817.781103515625
89900,1134.0357421875
90000,880.94287109375
90100,853.54150390625
90200,1083.72958984375
90300,800.44384765625
90400,844.56748046875
90500,741.039990234375
90600,719.10986328125
90700,782.548828125
90800,579.181591796875
90900,944.6572265625
91000,1178.58896484375
91100,668.7109375
91200,476.27158203125
91300,1200.129296875
91400,975.41591796875
91500,794.710302734375
91600,779.81875
91700,1057.72275390625
91800,555.518115234375
91900,747.586572265625
92000,918.23974609375
92100,1047.5517578125
92200,1121.10654296875
92300,1216.4732421875
92400,680.50166015625
92500,967.49423828125
92600,1028.6759765625
92700,693.3890625
92800,988.12021484375
92900,782.625634765625
93000,805.447021484375
93100,1073.0712890625
93200,948.6537109375
93300,762.68681640625
93400,921.57763671875
93500,631.0515625
93600,936.41171875
93700,914.33955078125
93800,993.76416015625
93900,964.2962890625
94000,968.40966796875
94100,999.30078125
94200,742.181884765625
94300,955.70498046875
94400,721.69638671875
94500,1277.67529296875
94600,939.66826171875
94700,743.79365234375
94800,685.066015625
94900,933.65048828125
95000,1000.7939453125
95100,920.98046875
95200,860.14833984375
95300,1056.71611328125
95400,859.87236328125
95500,879.4859375
95600,1081.52939453125
95700,697.70029296875
95800,806.944775390625
95900,922.84248046875
96000,933.71318359375
96100,774.379541015625
96200,1049.61103515625
96300,615.082177734375
96400,1219.06650390625
96500,805.77236328125
96600,912.85830078125
96700,507.4369140625
96800,883.878515625
96900,993.9216796875
97000,794.4171875
97100,837.02001953125
97200,751.60908203125
97300,638.56220703125
97400,1093.2484375
97500,528.870947265625
97600,770.27919921875
97700,797.64951171875
97800,1104.62353515625
97900,677.471728515625
98000,1136.5060546875
98100,540.288134765625
98200,668.91865234375
98300,1170.3302734375
98400,954.67919921875
98500,735.05283203125
98600,1172.810546875
98700,1144.3978515625
98800,591.3640625
98900,1218.7580078125
99000,771.554443359375
99100,1096.35966796875
99200,850.71044921875
99300,898.9341796875
99400,1109.84755859375
99500,747.4328125
99600,948.36064453125
99700,980.626953125
99800,868.909765625
99900,792.567822265625


==> figures/with_critic1p.dat <==
iteration,mean,std
0,3.4158001140440395,0.11132642414521858
1,3.411882759644872,0.11331487231529802
2,3.3995767747783883,0.11291582291040203
3,3.390362185270137,0.11073874474996144
4,3.376716594022885,0.11124290820279616
5,3.3573516244678614,0.11436570920388357
6,3.342379631630236,0.11154832622033206
7,3.321613824523126,0.12515799160243962
8,3.2938511966196966,0.1260078132089415
9,3.2686241793191484,0.1307389270827119
10,3.2473246010344563,0.13184146426321589
11,3.2066566418745834,0.14605576075270668
12,3.1804800673167986,0.15015356026510734
13,3.152162000408786,0.16946497040955616
14,3.122895943353095,0.1808278680151971
15,3.0902880289979135,0.19158513335811517
16,3.0642874034715817,0.1978216702864676
17,3.0319814716405733,0.2111822627504201
18,2.9981395746737034,0.22512239285441865
19,2.956188283301693,0.25370780442798097
20,2.9209931303813583,0.26475266066890984
21,2.8740661160443914,0.2920727845528288
22,2.830240227466104,0.3071768389978548
23,2.7863951158240043,0.31487891479599894
24,2.728675518344377,0.33241863336722627
25,2.6753242166452833,0.3795831855791859
26,2.6108658561721216,0.520766803400388
27,2.5436771930837456,0.6221383694612643
28,2.443733127601385,0.7417341171497369
29,2.36885821088349,0.7695676192619691
30,2.2560371804728807,0.8233876213048839
31,2.1552171669028475,1.0365034735362109
32,1.9030536227127968,1.691283894367183
33,1.9153386155371637,1.3830687714903767
34,1.8961802252338757,1.077303260351862
35,1.8001901311078563,1.146269946321556
36,1.619956196431065,1.4665703407265633
37,1.5411160769228092,1.4969615957731963
38,1.3421866313689024,1.5959930460702978
39,1.2462144330507163,1.653400222498443
40,0.8362897972111439,2.281061706197307
41,0.6592744549317412,2.2606543099250147
42,0.7608371091427207,2.0364063936099512
43,0.7810000757231915,1.8832559782524003
44,0.6414107737781022,1.881084830059599
45,0.6367094963459872,1.748033265451003
46,0.5570644321643461,1.861093971776083
47,0.5293447872214682,1.9174019001651512
48,0.4597150763209341,1.9652448567364755
49,0.37300693418242453,2.0170273075980996
50,0.1678221482423047,2.2456999688178354
51,-0.05429014873572094,2.4162851656574214
52,-0.2998951379274087,2.9219786878889717
53,-0.07874139973568116,2.4468788401167063
54,0.32426474920118653,2.101150036525258
55,0.38976732750597703,2.1547441410187647
56,0.5244925349848856,1.9395391317641115
57,0.6742487504224717,1.8580508635868118
58,0.8316959853554633,1.8238655121902245
59,1.0279349718996174,1.676792342968113
60,1.2519965098709513,1.3696766212565625
61,1.3422488526761873,1.4507927187490417
62,1.4332135829133303,1.5330731057391973
63,1.5771593512330884,1.3680783710577034
64,1.7888369977588374,1.2449283150602917
65,1.8815878207387344,1.2234719733838306
66,1.8929746773224978,1.3250466578199946
67,1.8601970538885533,1.6494804057509846
68,1.9715740213696207,1.5964775792755184
69,1.9085787706248192,1.8626651998162604
70,1.9749585422691398,1.7657331992864682
71,1.9602176788776244,1.9373795018050635
72,2.079565184186429,1.908038620323543
73,2.192517645283244,1.6728815851334469
74,2.339162542322695,1.5718847036742492
75,2.2714967621899267,2.2135219105618438
76,2.4870645876809054,1.3892024007027792
77,2.6722656949135257,1.133623704167988
78,2.7029233699725874,1.1391013239506287
79,2.7181023530546917,1.2173699652161236
80,2.8003430633855477,1.0081265988897121
81,2.858926214564385,0.945851398489639
82,2.890749884246423,0.9256303618021048
83,2.9308753018992935,0.8824926296013391
84,2.9745712958871997,0.8534337397743673
85,3.0027606629312023,0.8367062774025549
86,3.027460046612558,0.8243624599199981
87,3.0600532188635388,0.8055217685304246
88,3.090317232327936,0.7306172362195803
89,3.1307988476934474,0.6400355781227679
90,3.155485615805321,0.6223075749229622
91,3.1775250130979935,0.5704965349222632
92,3.1895086537465698,0.5669001646352909
93,3.2207919162264846,0.4997960500030779
94,3.2395384946465584,0.490003747628927
95,3.267782293469615,0.4437352242045516
96,3.283276463165708,0.4293556914514194
97,3.304396288316232,0.40298995623414796
98,3.3203019993195353,0.3764007329515591
99,3.337573132010644,0.34541214772940226
100,3.3547326259592167,0.32907789260557146
101,3.3772113484417963,0.2935533563214977
102,3.38992518724656,0.27711573055462996
103,3.3987894749969443,0.26613880129060563
104,3.4071584772723247,0.25505595474425147
105,3.413227578942301,0.24742644254926666
106,3.422165306765251,0.23862004337338172
107,3.4361526584160047,0.21977322475399935
108,3.4434107710102295,0.20506562369955042
109,3.44616301270922,0.20209087812250326
110,3.449496012160773,0.1995123947285169
111,3.459087815320794,0.19075005632512917
112,3.4611771687441184,0.1899212568247479
113,3.464914370387646,0.18691675323772905
114,3.468037503000464,0.18108490916854236
115,3.469694123701599,0.18059480459777427
116,3.47124993808222,0.17882403202399805
117,3.4725426881100367,0.1748880057661933
118,3.474471876819089,0.17173028236940527
119,3.477405167957932,0.17035650333572241
120,3.479344082258342,0.17099191393527516
121,3.4792204192849465,0.17066184516134172
122,3.4802994213708063,0.17102353283344343
123,3.4809768456938786,0.17243388623697883
124,3.4830587219498184,0.17634981018363527
125,3.4820701320342606,0.1779487503462882
126,3.479421901797735,0.17875685789779494
127,3.477884232240165,0.18232969459492415
128,3.474595453307271,0.18404133402696346
129,3.471386357321439,0.18528271157093668
130,3.4677051533296908,0.18841303790678157
131,3.4623437342879253,0.19213286405218977
132,3.45820998463841,0.1969662038320381
133,3.45359773466004,0.20356186175493038
134,3.447576220886187,0.20990709251530248
135,3.4444194707633726,0.21232855748679424
136,3.440556320147778,0.21479105717236205
137,3.4351169366179533,0.21917521373028517
138,3.427551113527469,0.22347415161651787
139,3.4208777310632756,0.23015060272827667
140,3.4125941376725017,0.23413608218577012
141,3.406380690860149,0.23963596486326805
142,3.397342621657411,0.24638599197406044
143,3.3812427282281647,0.2642117654228457
144,3.3629347751827265,0.29159434538478396
145,3.3533604680030944,0.2953937140436935
146,3.341675684477679,0.30910020042580444
147,3.3300480789758145,0.3196894125476147
148,3.3154122455206885,0.3308960905342212
149,3.3040123084856052,0.33413334334255035
150,3.288481837551452,0.3462070626408296
151,3.2750693924116523,0.35166328296490107
152,3.2622183165550633,0.36534848902790373
153,3.2474338541981074,0.3871832718248013
154,3.2292804452010238,0.40250254448102685
155,3.2180607588618653,0.40784025972567195
156,3.200616703265336,0.42033336949025085
157,3.1757172241943694,0.4351872446938688
158,3.1524960076439172,0.4563946983043684
159,3.1318965990929026,0.472159483598093
160,3.1061603212262527,0.4934891709679584
161,3.073115639297317,0.5269464191923989
162,3.0548590688016115,0.5477236113763694
163,3.0021157530657496,0.6252271882888824
164,2.9062355878483768,0.9954836481335508
165,2.6576034610424837,1.9241245069749042
166,2.7049767695860396,1.5121194705348777
167,2.7338147374438133,1.2083192061502235
168,2.7787074262451257,0.9410513232444527
169,2.746136874650397,0.9466921905988799
170,2.72475431370767,0.9234769478709807
171,2.6893810357791277,0.9292544229414729
172,2.6234137336341394,1.0297603037406797
173,2.576111388855213,1.0646276116071363
174,2.563070609764257,1.0554481508299862
175,2.523485745252157,1.0910208549380627
176,2.4294320813432444,1.191033843519445
177,2.310283851471481,1.4953091940530878
178,2.1841902216560367,1.6897838847739182
179,2.148495038703642,1.7386831396492428
180,2.0595084197092928,1.9028675892713771
181,1.7857793110441569,2.710976104289738
182,1.857867994523878,2.318544146941315
183,1.8072702711362165,2.2366079496084046
184,1.8323448416798036,1.9830178737579731
185,1.6921501120316194,2.293199170143836
186,1.7646011814817815,1.89531595528081
187,1.8532344537379908,1.4499512724844443
188,1.7905714998366669,1.5188892500684688
189,1.6396877213703227,1.7774437319740077
190,1.5434253195387007,1.9205470032461531
191,1.4618234812308413,1.8684869546772478
192,1.3827084911508487,2.043499994862858
193,1.1769124796673036,2.3949710195766474
194,0.9818530645543246,2.828947481517918
195,0.9356014777984037,3.157873208974683
196,1.1649592540131524,2.3463421638943727
197,1.301944907142738,2.1423691619342162
198,1.370381850630499,1.9076541677447068
199,1.4488562244173482,1.7810990872054036
200,1.5807054147643094,1.5282928120577428
201,1.5360679028038953,1.5787467662458867
202,1.562403976560868,1.578070996178877
203,1.58635098542267,1.5344991568561723
204,1.5593353215403578,1.6046579936868337
205,1.5672248265307231,1.5228749119863538
206,1.5599142899343943,1.4904736911686889
207,1.4975806204235105,1.6622389328561935
208,1.582886272714932,1.3534809239443957
209,1.4064004122366192,1.771563784453347
210,1.3590541872728368,1.9038228832694606
211,1.3601058683647662,1.9182288502537208
212,1.3667950724552203,1.976445746709632
213,1.3619935621273458,2.021737914675765
214,1.3947583857225927,1.890157192846649
215,1.3835180142092542,1.9789455598248413
216,1.3774417301779462,2.001969702250509
217,1.1619231522247122,2.7586946678562017
218,1.059172120163849,2.9640805629503495
219,1.2121484382899796,2.339192491172633
220,1.2671342348624928,2.0399643814693778
221,1.1790953723695843,2.2088149336932412
222,1.0838655560897303,2.5896346808932877
223,1.0657248076743764,2.462513163988121
224,1.1439432484608187,2.375749494096497
225,1.2680077394302107,2.244542053272409
226,1.2908237378254461,2.2316041503113424
227,1.26828312398786,2.216613356759595
228,1.2662308536815121,2.1911969993470923
229,1.355517491914348,1.7808935018877325
230,1.2929503448446125,1.8883622609179354
231,1.254380979146231,2.0341711697978737
232,1.2020755525570788,2.135392885631954
233,1.0435199052688158,2.5343660529060053
234,1.1421919015271218,2.234785412047713
235,1.1158266542259014,2.3332594065266354
236,1.1260858514846717,2.3428229540654115
237,1.1163179376950811,2.5888174627512086
238,1.0948033726234552,2.4867687459459007
239,1.124409000038441,2.462790422606137
240,1.0999143894964554,2.4234731088171886
241,1.1114143060366692,2.414873427054722
242,1.2964478020791859,2.078568679438842
243,1.2457001486623058,2.1849793819670578
244,1.2889843018854898,2.2294314025312905
245,1.2778549188309418,2.427895299600624
246,1.3530917235049398,2.3208689207588487
247,1.4817237865194985,2.0409829633944123
248,1.4276662321919316,2.2997927035759997
249,1.5732045661556509,1.9621005723627487
250,1.588714847757992,1.944985772796167
251,1.616767048888718,1.9293050898958046
252,1.6300214366242782,1.928643215737902
253,1.6398474768506068,1.9379826403639595
254,1.635311154420817,2.0027122327833005
255,1.4953140693070412,2.6203530271798963
256,1.51616148181311,2.5973447875671116
257,1.506327148582487,2.808956853603135
258,1.6556762972766181,2.5470300345283223
259,1.7743334121773842,2.078021580312242
260,1.8440863058476222,1.8110339807628588
261,1.8735347655631045,1.7630795797179994
262,1.97041215316378,1.508829377976877
263,1.9819086683638891,1.5047828886342198
264,2.0164247305579157,1.4656958283304635
265,2.0461420381915616,1.4060366942466636
266,2.0464177170133775,1.423096838188288
267,2.0538106983042406,1.4193327007448706
268,2.016725680751108,1.698277543647465
269,2.0572732752159535,1.654520974634227
270,2.174877881233666,1.2029115822719032
271,2.2115924173069685,1.153844449461445
272,2.2246183620827544,1.1517929395888689
273,2.2426268757576446,1.145072033119546
274,2.2630078402478397,1.138462210016555
275,2.266150296457235,1.1546437989614258
276,2.254606883585119,1.2517424254189276
277,2.2512076091875697,1.320024082653689
278,2.2781102225348735,1.311527307182239
279,2.2822687786110176,1.3864160069263889
280,2.2542954216437394,1.6052163946893974
281,2.2890419419680494,1.4894968010541398
282,2.3136736366827555,1.4638479865774447
283,2.37940772129175,1.1818841939746256
284,2.4047906442613494,1.128206813028196
285,2.4234342020344863,1.1036915553016415
286,2.4416275580768834,1.089917696876037
287,2.4586047714469674,1.071318440789244
288,2.465486881275203,1.0591098619928454
289,2.4816116602027405,1.0303589585808028
290,2.4874296279757884,1.023544857138711
291,2.5140158747937753,0.9649218413744838
292,2.532740563849772,0.9351239778155043
293,2.545422247911722,0.9243119580634865
294,2.5609988181449683,0.894500490825292
295,2.5662930435023426,0.8880945843525837
296,2.5721544116684742,0.8816721772583043
297,2.5826850670937125,0.8696775919557622
298,2.5853634163347086,0.8575542332061212
299,2.587984223776064,0.8511459874834906
300,2.5952649690945604,0.8346121181760261
301,2.6033693162995606,0.8268365644413814
302,2.6083324407508455,0.8147055214176848
303,2.6114027295876134,0.810145916652474
304,2.6174914998869063,0.8036235310275489
305,2.619054449202273,0.7988852149862599
306,2.6246933109799886,0.7847541228734167
307,2.632332528306796,0.7734172133165889
308,2.6445481223279512,0.748959791484282
309,2.643234456086081,0.7470086545265046
310,2.6393945314953196,0.7508415394640391
311,2.6401297660758956,0.7527723534908394
312,2.6418404190858604,0.7496808300438418
313,2.6398603303327395,0.7523409060854471
314,2.6373175204790016,0.7483860858468557
315,2.6234607700279406,0.761802186743804
316,2.6243040501750183,0.7638138183684312
317,2.619835362173281,0.7675405536205865
318,2.6166318014071983,0.766796908933694
319,2.6096712150118275,0.771875997018579
320,2.605085144175145,0.7718946790202553
321,2.598427825563013,0.7787736299528182
322,2.5998171683594484,0.7711459744729854
323,2.59854435428321,0.7676682285019226
324,2.596778470939358,0.7692871065837749
325,2.5921789969689097,0.7730584020197087
326,2.5921106368397733,0.7713622036950355
327,2.5923265962169175,0.7727345756830606
328,2.5880685699898964,0.7762097710390055
329,2.5836729311717583,0.7821323699998578
330,2.578635845279511,0.7837268707697289
331,2.5722671674926754,0.7891275716313871
332,2.5707049297777305,0.7909301811181011
333,2.570143878306476,0.7868704856941016
334,2.5652759881184903,0.7889076347406028
335,2.5567026253983745,0.7984242132304652
336,2.5470903140251675,0.8106721478391686
337,2.54090634462369,0.8151883517449274
338,2.530596502172732,0.8410016483593475
339,2.5285435157745,0.8355020333358514
340,2.527529330765067,0.833253988162041
341,2.527853194079943,0.8304851859116217
342,2.5233229890035473,0.826991828790865
343,2.5159384734782413,0.8267463665925775
344,2.499051290974926,0.8252725902707745
345,2.489626840543411,0.8271709924284772
346,2.4838216535717463,0.8253216035637099
347,2.475263093591937,0.8250090482424386
348,2.469813067746352,0.8268549232852143
349,2.4549335725712,0.8352189100151819
350,2.441865976391578,0.8339624969498096
351,2.4322476195650213,0.8353217528647505
352,2.42592280287772,0.835208354094288
353,2.4237066512325227,0.835905205500325
354,2.4087546077062187,0.8483839729315986
355,2.39461699265662,0.8456003750891011
356,2.3910733684329024,0.8420672888340711
357,2.367114841609836,0.8523306247889169
358,2.3519485389979136,0.8792550964804706
359,2.329190309827653,0.8971718743489501
360,2.3254810856704795,0.8920909604764058
361,2.290650941030533,0.9975175267618096
362,2.230631869004422,1.2605977246530329
363,2.228583253632687,1.1974892582368433
364,2.2394264572325486,1.1245253736703795
365,2.2441220830218738,1.0728119983056805
366,2.2648517955451406,0.9563805555406426
367,2.257443265534266,0.9271632873987756
368,2.2482572229568665,0.9217484010987081
369,2.2433786970224814,0.9205911795135752
370,2.2303487984789867,0.9540587386349781
371,2.22223738243692,0.9455472156252264
372,2.205460308276847,0.9529597622591384
373,2.1912992761311587,0.9500878781567489
374,2.1986632907859907,0.9048549507699637
375,2.1821334680884967,0.9006960679433775
376,2.181921000921083,0.8991022391190187
377,2.1421682639524793,0.9408961947992222
378,2.129999557805108,0.9449191418715372
379,2.0880261791211363,1.0085541843294583
380,1.9204397042271488,1.5242119952681035
381,1.911153414522779,1.5272207986830049
382,1.8639341582506506,1.7505025401404763
383,1.9900319219647786,1.1281800029509939
384,1.9923376516413538,1.1007386426852663
385,1.9932012161891342,1.0676561589591462
386,1.9783378435639867,1.0607367312957645
387,1.9672070433652908,1.0702541615371797
388,1.931814088866699,1.0951268294433514
389,1.9084388039138778,1.1092282466546939
390,1.8798563547305411,1.1268835127904204
391,1.8681619704681782,1.1361646383081911
392,1.8465457638949314,1.1419359304583407
393,1.8460565562361768,1.136007425358339
394,1.823494391880173,1.1495841203265103
395,1.8025269827814854,1.1744492315337975
396,1.7461506624277934,1.239234292128792
397,1.7251897019369298,1.2714973586137928
398,1.6917580310045777,1.3266021595741702
399,1.6518018671937076,1.3690764497684345
400,1.6316013165042074,1.374340113233427
401,1.56069857694253,1.513403049964544
402,1.512779469099235,1.5308987063191124
403,1.4756320366973572,1.6052871807902718
404,1.4359486946923883,1.5750729976656215
405,1.2807102870532487,2.2408893221470914
406,1.2637016434228783,2.2777407675639263
407,1.2138835984815777,2.465360866567106
408,1.3746402095676304,1.5619377504668885
409,1.343084374549388,1.6052859721607498
410,1.295783719011047,1.7314290579850868
411,1.0882920693113705,2.2219958029123874
412,1.0630536185526638,2.3055081130503496
413,1.0374139674919223,2.26294670095183
414,1.0210681755841822,2.3018282144932956
415,0.9952218119949379,2.285666320839204
416,1.0208377779478923,2.184278691037182
417,0.8501210528533077,2.680488034788776
418,0.7068870736010291,3.2685650124292103
419,0.7742353654649693,2.7886509142123153
420,0.7783402138870603,2.698034933089397
421,0.8444087325303833,2.484570618521791
422,0.8660048114818949,2.4298091161474535
423,0.9304627543669948,2.144184302163812
424,0.9493988850660855,2.0466682979155464
425,0.9515932889703977,2.0032459849768767
426,0.9551094254818948,1.9795870581181567
427,0.9320182774988888,2.0362853533986067
428,0.9210218313701598,2.0501967199762494
429,0.8584412488108528,2.0913030317551096
430,0.8430425478015777,2.097979664800376
431,0.8411902237067701,2.06537752466852
432,0.8780547811221543,2.0015893890559355
433,0.8728938172817868,2.0100705381076946
434,0.8442184880203353,2.030789272773768
435,0.8117427014198577,2.0684786785500107
436,0.7876885942980753,2.0819434897621716
437,0.7584186473076623,2.118497261309949
438,0.7805018930644262,2.054295717343811
439,0.7947798067418256,2.0339704513023475
440,0.7751110449446807,2.0369619907456653
441,0.7515517682205699,2.0860258973949644
442,0.7063563110202625,2.2646398192581048
443,0.7446773221399196,2.2313626584759017
444,0.7127197143755036,2.388850228861442
445,0.6193869192133329,2.641909986346761
446,0.6726844284021689,2.4118529151782804
447,0.6863489148876946,2.3663028028137583
448,0.5552371303992338,2.7170944022277452
449,0.6565061599477522,2.3658810456671993
450,0.676776189814206,2.2640725002652315
451,0.7311594890085964,2.0830180023234326
452,0.7481131767073573,2.0126115215061757
453,0.6887810058515877,2.0856847054038194
454,0.7164845051771451,2.043773690444061
455,0.7439984576811676,2.000859224291852
456,0.8570240254704748,1.803215146575482
457,0.8720160553129775,1.7583983518492146
458,0.837261659123621,1.8420840559014935
459,0.8404144773837414,1.8304721656034064
460,0.8537464306952955,1.7742437322769753
461,0.8343371290476669,1.785130815682154
462,0.8470307690543136,1.8031529531655788
463,0.8460212519485872,1.7927877789475244
464,0.8533790281609028,1.7615053117409811
465,0.7928273547369487,1.789196539787076
466,0.7775372690783345,1.817671703675035
467,0.7215547517869421,1.8897822087576235
468,0.6121482797356805,2.1633140595297227
469,0.5429482152869882,2.254282598882045
470,0.513951753703004,2.2756668528621766
471,0.4864001297173253,2.3152726665271164
472,0.5218672005823243,2.103470191781771
473,0.5375792074258132,2.0334549196097154
474,0.5446631927265629,1.9955259959958143
475,0.5359246432125956,1.9710117191808543
476,0.5202496382737215,1.9865122440527956
477,0.5098994261424281,1.993336769820089
478,0.4860095848853281,2.0406917992266007
479,0.46268745029084196,2.0455322567927907
480,0.43320477637340915,2.110795096974642
481,0.35477629281760364,2.219090114136292
482,0.17614746600060938,2.706420969010674
483,0.18040182708205477,2.4869184426211297
484,0.09963159776276356,2.6352215277561544
485,0.13198648163780088,2.5270023147877754
486,0.05201690822270917,2.7098225845059587
487,-0.012578163755960459,2.9052625315132152
488,0.08933970958351846,2.573356605612603
489,0.17696456232769214,2.307848763373801
490,0.2488471275346711,2.202522642689194
491,0.14216533001177772,2.5819584557989623
492,0.14585564451828123,2.6629935566263074
493,0.09565856171187254,2.605663638489443
494,0.17968813131608877,2.3413657378386086
495,0.2617483304029487,2.1881740645994707
496,0.31574871424071543,2.101507676568713
497,0.338120233383011,2.0678618470700996
498,0.3824099469201138,1.982859965195376
499,0.37923053295208886,1.9733944982179892
500,0.35914969962578325,2.019629523381123
501,0.4119159962847801,1.9156994993784053
502,0.4309717699202789,1.9494020840469741
503,0.4482948560093927,1.8732101456821966
504,0.44105540654105924,1.8382006391180046
505,0.4390802571936229,1.856476871298763
506,0.40664593206650174,1.92254793701546
507,0.26893824620144685,2.4994690212573563
508,0.357743184492348,2.045089142045683
509,0.39224054763397603,1.952101134446433
510,0.4194107962260442,1.8204624836532184
511,0.4415079146391207,1.7563703079982875
512,0.43636946809094757,1.6610712747743202
513,0.2744444101055604,1.9925337610803455
514,0.16802455287421658,2.195807641855843
515,0.15507904103520892,2.151830671203973
516,0.0906514948939238,2.2025274539206703
517,0.08247390456200585,2.204854999482914
518,-0.06334642548615556,2.463808344537801
519,0.07636247079030818,2.088967416924489
520,-0.010495608475580669,2.2611875314993055
521,-0.14836263224696863,2.5955822788268317
522,-0.09411125856365808,2.4200938659349913
523,0.09306538944314482,1.975819033852697
524,0.043850438160244816,2.027333226059211
525,0.10773329617093819,1.9028224193299985
526,0.09962267989671013,1.8838267437093696
527,0.06295275425141594,1.9170602719288832
528,0.0756179601251278,1.879973461174044
529,0.08086840598507936,1.8798813545724962
530,0.026438927357338632,2.2928644327850303
531,0.06971793307185951,2.1337745084977553
532,0.13423478139415337,1.9416895752813006
533,0.15429581259818853,1.9015456836525415
534,0.18601684457683437,1.8765348094299417
535,0.20576852855900477,1.818235426890456
536,0.20449636828577197,1.7499792309913795
537,0.197475381081397,1.7502290577449091
538,0.07265795386127444,1.9333706539638782
539,0.04935383629852627,1.9519257612597085
540,0.030535174782700594,2.0183179989754363
541,0.00017620027922170766,2.042221713264928
542,0.02501180115770355,1.9904335046709432
543,0.04559295889720097,1.8889091898474721
544,0.05793763156497836,1.8376432157613685
545,0.05727775189297089,1.801624799398425
546,0.0010459913813100164,1.9259726625039422
547,-0.001978509490182878,1.8863058095230816
548,-0.08236192918881326,1.9589185894161407
549,-0.1890779333439215,2.244439160582209
550,-0.3157908098669898,2.586653920599106
551,-0.3442150039033398,2.619242349048249
552,-0.235253443553874,2.2837966481347967
553,-0.16198075539596174,1.9777041249713287
554,-0.17643722267669176,2.036948932275564
555,-0.2459088892006982,2.12021144312598
556,-0.463426711869636,2.534268064191772
557,-0.6156963222592432,2.7101228163898616
558,-0.4647114496498576,2.37961918848294
559,-0.4971088069248805,2.5045359773042537
560,-0.5672382801348305,2.780967317079665
561,-0.396694019274343,2.1912907968386754
562,-0.5123976401856349,2.4234147772161654
563,-0.4564598361944471,2.2660140423616952
564,-0.4439938086429435,2.160208315440995
565,-0.4846675829062543,2.1702449372579893
566,-0.4602555896628862,2.2298660816791362
567,-0.564571596649157,2.3202787022526494
568,-0.5686055837673458,2.308396673528293
569,-0.5748496579116982,2.3195893647166432
570,-0.537099052829437,2.1922257122500275
571,-0.556169271115646,2.260102985398874
572,-0.7606771166985886,2.8766049451576814
573,-0.5880760735672124,2.350135199619326
574,-0.5988579483898807,2.3392709315414306
575,-0.5225652637241193,2.1698256011517274
576,-0.5227957839108278,2.2334607601270586
577,-0.4309927178757591,1.9120836124288518
578,-0.4518780143121258,1.9269509859645082
579,-0.5619066820671279,2.166968227677944
580,-0.6288376471586044,2.414501834017304
581,-0.6163017212631263,2.278988849012991
582,-0.5567218435673418,2.1424688748339302
583,-0.5999754910137564,2.2763829036230283
584,-0.5650476640278314,2.165605031889576
585,-0.5678803607499667,2.154099179461662
586,-0.8497542887788231,3.195424414762426
587,-0.5323347831308894,2.0560071966310454
588,-0.51984219687287,1.9582144370503796
589,-0.5515586351808911,1.9536025536728965
590,-0.6502747542118635,2.0535816154310202
591,-0.6703796763685719,2.190047228202838
592,-0.5676279731749778,1.9390154020888541
593,-0.5463449099220463,1.9030144027184381
594,-0.49412630973380994,1.7916022142478552
595,-0.44547225841423704,1.791391467499803
596,-0.46013299615480996,1.8061044981710233
597,-0.4710271940595202,1.8631484893170416
598,-0.4840701339449462,1.9550282963166608
599,-0.5500149854364975,2.0892336300594763
600,-0.5064223410112905,1.9186820136477567
601,-0.446287471272328,1.8017750270119104
602,-0.432653905278684,1.7653371293864983
603,-0.445789466329938,1.7694467681650192
604,-0.4648022702562304,1.8320332642437966
605,-0.4507484380833284,1.8334918916298086
606,-0.39360095382235977,1.609077657644963
607,-0.4196899210879063,1.599233578778353
608,-0.6138333847587848,2.0739853527326404
609,-0.49203561322751505,1.7959451463148728
610,-0.6467263178859392,2.0697597829742795
611,-0.6745816761363241,2.005894856716244
612,-0.8365134110150777,2.2306123408735625
613,-0.8929059900501071,2.2756691754878546
614,-0.8942601634054855,2.355089902916606
615,-0.8286612159977167,2.064395021259997
616,-0.6935830185688902,1.745842976370368
617,-0.8053792383166986,2.1988075852899307
618,-0.8888530444683012,2.5133663301273224
619,-0.911646903772398,2.5773816768762723
620,-0.8857695563710699,2.375878104032128
621,-0.8164830429811435,2.170703888068266
622,-0.6273244652016079,1.4857595852646515
623,-0.795649025957731,1.7617884952870473
624,-0.9372314307191328,2.1501548745449424
625,-0.8988259529117524,2.0332871196712916
626,-0.9479527004135403,2.006431692019566
627,-0.9770717965473044,2.0772652947454593
628,-1.022241450627923,2.0824253425037984
629,-1.1351258388990888,2.385380189359076
630,-1.1459346780819013,2.35068684845695
631,-1.2287755251572055,2.5907722554459123
632,-1.1650645054651618,2.439347279296542
633,-1.2568683520667354,2.501382364701885
634,-1.3652298688654199,2.9348256839567393
635,-1.2518602242436412,2.549233377392529
636,-1.278819126155128,2.5600757898774003
637,-1.2753313619589974,2.5398868950773035
638,-1.3010886632941836,2.5313416841261427
639,-1.250104856231921,2.3415431857592632
640,-1.2728976687815228,2.299059791126801
641,-1.3047027464730863,2.33070618120637
642,-1.3108972344700343,2.3398133457211014
643,-1.3849481340744834,2.5198877808117626
644,-1.4400556283456993,2.771857928508178
645,-1.352888795444433,2.598505053924962
646,-1.3577413475697382,2.5577136255585753
647,-1.3145297642936042,2.5371214516145186
648,-1.3719865659450492,2.683631100853946
649,-1.40196214635699,2.6821852471510548
650,-1.311974837766949,2.5478271257253855
651,-1.447736581542836,2.7024266025687202
652,-1.46790210600776,2.7275103730835704
653,-1.567744082298464,3.4581162602008573
654,-1.4155395450421255,2.8104687566546454
655,-1.3427043424852563,2.703564420702572
656,-1.3761269824605653,2.5678224416292497
657,-1.4261235328665012,2.6735720883123886
658,-1.453745527631802,2.800246431819136
659,-1.5401227925435268,2.88775820983157
660,-1.797448410243483,3.3930009033950275
661,-1.534198501540723,2.8672320946847676
662,-1.7846997331013554,3.2769683718204994
663,-1.5732896020502962,2.8059638638900415
664,-1.4100987863529688,2.5043881343891177
665,-1.4169479249438408,2.555281037352796
666,-1.3786670700904284,2.3570684247159264
667,-1.2873637081975449,2.141981605714875
668,-1.3088227770745657,2.125359453804495
669,-1.3614661317681007,2.2908162958401688
670,-1.4237269218764756,2.4982940615209692
671,-1.5550356629303852,2.589691985778999
672,-1.5110140901304667,2.434987832964289
673,-1.6213241354150525,2.584233490840101
674,-1.638089999322493,2.569244400377902
675,-1.6434513985683865,2.59803139144846
676,-1.4963714999089772,2.2276218799546714
677,-1.5461920495025805,2.443849455519134
678,-1.43788982789097,2.194659844040994
679,-1.26051411356698,1.7638406734211312
680,-1.2498288112812805,1.7927578383961513
681,-1.2239007479871895,1.7502963273808885
682,-1.23895280995655,1.7554257115178533
683,-1.253565865330769,1.8074068242311951
684,-1.2387097914722394,1.825521052114972
685,-1.2378621846619218,1.7339501419857204
686,-1.3677092714786607,1.855663037925151
687,-1.4246788800023744,2.0094826490158284
688,-1.48905247866381,2.2120855377635547
689,-1.350911904076226,1.9093735635026228
690,-1.2949656080178458,1.7819028056495652
691,-1.3810022644018145,1.9121513981200549
692,-1.3648188923644977,1.8488810066639139
693,-1.5136383681052745,2.1963970796552936
694,-1.4529469101190964,2.0373286674430697
695,-1.438331105216684,2.015639267670874
696,-1.452719551892302,2.007479227634423
697,-1.395621544730635,1.7742351118518187
698,-1.4608128415170105,1.8704071070077593
699,-1.432233891904604,1.7953219110469465
700,-1.4262582615386084,1.7962266690739255
701,-1.4714717035220932,1.983735347468898
702,-1.4565188809155731,1.9232343502778566
703,-1.6281293231792169,2.2669050054394635
704,-1.6001012598263586,2.3205833519574535
705,-1.5545257437478082,2.2021974028896607
706,-1.5505467528556136,2.1825197392159086
707,-1.6928495635430187,2.4131084510508884
708,-1.728711835230434,2.51331930481852
709,-1.5787747880570102,2.232413325448407
710,-2.011060913172052,3.932112614900258
711,-1.8634745722046104,3.3775116052864784
712,-1.679685119370571,2.555362837734735
713,-1.800092105246973,2.799978069755481
714,-1.708204888270695,2.4389051635198187
715,-1.664859326727249,2.3725291944234135
716,-1.6710838057850566,2.386469619825454
717,-1.685686342633749,2.4256632818787627
718,-1.5568189910257848,2.264737205564836
719,-1.3563285944924968,1.898187112733865
720,-1.3879297627698066,1.9783993740100003
721,-1.2912531143442243,1.8499809257177466
722,-1.2466878104763608,1.7874712493834484
723,-1.1870547631085426,1.7277484288113043
724,-1.086694207242861,1.480852615457526
725,-1.2053692105308695,1.6982363925381945
726,-1.2108658157221799,1.7695175966865127
727,-1.1775225268317013,1.6678954788511753
728,-1.2141259386867345,1.7692235246399954
729,-1.159111719404325,1.6875730204912536
730,-1.293639374157875,2.057717218977464
731,-1.270498713001556,2.006765467501448
732,-1.3823271184010364,2.0218865791053
733,-1.4209033226594803,2.1310416983389695
734,-1.4026329036076692,2.0433848189350354
735,-1.4186876284879761,2.0736397471110406
736,-1.4260259703604174,2.10245483794503
737,-1.4340121206097987,2.1543045627221087
738,-1.466213168150244,2.159200501370972
739,-1.3568089423462666,2.040254316726657
740,-1.3770978153649285,2.092883209192335
741,-1.4524296092640676,2.2569950487845967
742,-1.2547586244228526,1.789007024780757
743,-1.3241402545227356,1.786126977394203
744,-1.2806730540627214,1.7497873801495283
745,-1.3097681370179026,1.856230883216076
746,-1.3563562601725385,1.934386995892069
747,-1.3423885143253753,1.927055998718208
748,-1.353666312178156,1.9289178675747565
749,-1.2445704309282686,1.673622427955897
750,-1.2778697939695118,1.6819691064168947
751,-1.334599153244506,1.765299227264432
752,-1.366677262754623,1.825443511882607
753,-1.3884720884990964,1.9561520339657663
754,-1.4872272421798294,2.1572985191496867
755,-1.5064418923554184,2.123172536793813
756,-1.5058616374075953,2.1704991482152503
757,-1.4662198505087087,1.9993646033091181
758,-1.416771013553697,1.9349481612465724
759,-1.3751596802540127,1.8971007880208322
760,-1.462388328199539,2.0107360907450396
761,-1.5074062000190787,2.0507893182305614
762,-1.5735649819723452,2.4550827082075544
763,-1.3897184978732011,1.8194215798748101
764,-1.4522909914643185,1.9073414859760298
765,-1.543560504642486,2.045210858417636
766,-1.570952045608297,2.065545515039924
767,-1.5603306800958427,2.053710994464654
768,-1.454731081076711,1.9380929603481358
769,-1.3618213098397154,1.8198696330726665
770,-1.4484276995560694,1.906514493865458
771,-1.6510407766162125,2.3621526609835213
772,-1.6123372015309103,2.210959455512724
773,-1.6094765066492855,2.164001270618346
774,-1.6877203504314797,2.233174387658736
775,-1.8056194400829821,2.3854560604796515
776,-1.9031681751419356,2.674350121928712
777,-1.878640965417834,2.6040812207243857
778,-1.6701692133308217,2.130345285850712
779,-1.5678561247862586,1.9959687679543106
780,-1.531720454905222,1.9652427520542852
781,-1.5854431718831614,2.0398257397552912
782,-1.6918647895789989,2.314156147801766
783,-1.6640237618273812,2.2927254723894954
784,-1.7594006056347191,2.4851364641080322
785,-1.763643636956786,2.414465317753331
786,-1.6541832418628426,2.221078883027069
787,-1.7506442269082525,2.3169286344821516
788,-1.7734018246050978,2.346885870294961
789,-2.0087259732438145,2.9930521628018076
790,-1.9165028291268635,2.8215330919482047
791,-1.8163009075367667,2.458327431093513
792,-1.6510846149759453,2.263795280774379
793,-1.5273274031647799,1.9312553704560596
794,-1.510442042839239,1.8916359508539453
795,-1.5253298074903867,1.9112668657838863
796,-1.9094240864787535,3.1103962925760236
797,-1.729972101381725,2.42332501457012
798,-1.6764316988784982,2.277357114844743
799,-1.785582641432418,2.423840540068861
800,-1.889802101577143,2.5541278533128624
801,-1.9709822969291713,2.7069533140524253
802,-2.1627867522724227,3.2633435066079675
803,-1.9553194421368696,2.844541898893088
804,-1.7573672474602389,2.171617985831697
805,-1.7849365557118637,2.225010163600747
806,-1.7971994168527754,2.2874291805309706
807,-2.0282770473131175,2.775455540608742
808,-1.9703422640006147,2.511981355156759
809,-1.9420587277102146,2.387731540917433
810,-1.9842928693347899,2.488500999401612
811,-2.0469998578621618,3.000412120375969
812,-1.6947517880611067,1.832384476162303
813,-1.5325918362337811,1.615484541417331
814,-1.5892607097205156,1.6843191990163697
815,-1.5950635382315324,1.6893859540182472
816,-1.6540874981099483,1.7763732630171656
817,-1.6338393432828473,1.83659333934233
818,-1.5764338039594135,1.946829175806925
819,-1.7627869675046168,2.443925784864732
820,-1.67195237891765,1.9674804878918968
821,-1.7110649511503095,2.023309995101235
822,-1.689287720127068,1.9504830205334496
823,-1.6597153709270884,1.826027946740039
824,-1.61615555051991,1.700124507103686
825,-1.5637612799386416,1.6878419028664964
826,-1.636319752072674,1.8416214137714622
827,-1.6910720598660758,1.9390653234083706
828,-1.7191338653106514,1.9727419656743348
829,-1.7570045832601429,1.99762949112784
830,-1.814429648027833,2.0955826432550277
831,-1.8874973352620865,2.1409318085478226
832,-1.873423353521067,2.027633302948797
833,-2.0632048706379065,2.279595929270863
834,-1.9125352729100487,2.0537632610190975
835,-2.0342385138175247,2.2597555455858904
836,-2.0680953158991433,2.3122747936401815
837,-2.1261038849932294,2.381079558406951
838,-2.150955606038684,2.5133751073465835
839,-2.0762116165837603,2.3814060869729676
840,-2.0878050587354293,2.4022408274512537
841,-2.030199301342376,2.2260506136492317
842,-1.9174844758387142,2.038100721887556
843,-1.9858461667615217,2.075074474203285
844,-1.9798754283629076,2.0867612119893106
845,-1.9705004168140172,2.0047316364158148
846,-2.0743865487997377,2.3296461402656683
847,-1.9758150451796896,2.166817040933892
848,-1.9378971293449039,2.1513997870977812
849,-1.9529854710973586,2.1835215874948464
850,-1.950900966685347,2.2171804860047457
851,-1.9209164319013465,2.179752197228921
852,-2.0573505692831073,2.3565847768588664
853,-2.257580252823303,3.033771389921699
854,-2.0064754824229083,2.2595527875092736
855,-2.030418815841903,2.3443424058186033
856,-1.8598030048075784,1.9355810198045034
857,-1.8324963469441227,1.9129621735928257
858,-1.9066879950174351,2.225421284247467
859,-1.9677238645272825,2.2888922657695114
860,-1.9919856968589988,2.238923427465527
861,-1.8750861097355374,1.928331187126108
862,-1.914963221430507,1.9936463809494074
863,-2.05483778071628,2.390012685355802
864,-2.188201397729788,2.6366315613078997
865,-2.4934730605555075,4.236053310307005
866,-2.071264250737695,2.443815253930091
867,-2.106388265533822,2.491643710003163
868,-2.1093038229783074,2.532835670937378
869,-1.8951999347609467,2.2457730451936824
870,-2.003965907516288,2.7490006346605886
871,-2.0329961596563426,2.9222430551416996
872,-1.904763537591632,2.366595672270152
873,-1.8383213433421803,2.0254010479688787
874,-1.9090600463457648,2.0649823888936907
875,-1.8766206348503776,1.9003739933066697
876,-1.9083316914420467,1.9721711852476083
877,-1.8863177663369755,1.9206233780224138
878,-1.9305742263973238,2.050495463309993
879,-1.9139745898447103,1.9811696678853634
880,-1.921698786355697,2.008517533604958
881,-1.7861135767810632,1.8615613016922956
882,-1.7806975265939078,1.8531363235733493
883,-1.7990964594738488,1.9038422939743873
884,-1.9247648909303834,2.261150058675259
885,-1.889857091173659,2.2052830291363295
886,-1.8841588500331132,2.266998773696219
887,-1.9319472073567159,2.2656802870458175
888,-1.8131147937639864,2.03958205003341
889,-1.8541309940818513,2.150027924739893
890,-2.038034408997187,2.5727897041785095
891,-2.083321612832763,2.4986256299928855
892,-2.0199604101241553,2.267961821283776
893,-2.106996557902117,2.5487403711004313
894,-2.202854394500326,3.069929647525686
895,-1.9357946057893265,2.1927641140307923
896,-1.9272262392965347,2.1787178027004312
897,-1.9583162025915528,2.1632228288595527
898,-1.81010199723063,1.819980173990211
899,-1.8231380722472923,1.8202775473306845
900,-1.8403244357507376,1.833631016931711
901,-1.8084952275587411,1.8114445215081014
902,-1.9219990976689436,2.0300520346870385
903,-1.9677819536075356,2.0540126251026742
904,-2.1711764944460326,2.6159809809444265
905,-2.1943467487783095,2.4087406935619686
906,-2.1174621738022825,2.155997438367576
907,-2.1582555758638,2.242350995418803
908,-2.1760302839494097,2.2493790592208276
909,-2.319069118935996,2.923607890813953
910,-2.1083669107277503,2.2232000963237057
911,-2.076986734870509,2.1471043477867826
912,-2.2142030521667935,2.4915080885597556
913,-2.1820333943747103,2.335940250785902
914,-2.2071015601969215,2.247814090868151
915,-2.05406695315377,1.9299111429991487
916,-2.135875527415523,2.005746309010493
917,-2.0623790212275357,1.9979477761994817
918,-2.060278836113581,1.991420008253976
919,-2.1161079746394225,2.2425051492436654
920,-2.2479476061835357,2.2405693573141074
921,-2.162802355375449,2.0636474392970907
922,-2.2881524626731022,2.4552018453804574
923,-2.300217516549616,2.4544018427156113
924,-2.2913266297395665,2.54418196602924
925,-2.3678396358679414,2.678362064354149
926,-2.332116774737079,2.6326719048955067
927,-2.4496978043058983,2.930639269750588
928,-2.3534874379950246,2.5933524670856065
929,-2.3400683118653642,2.407981347165982
930,-2.2277023820303383,2.147784250515825
931,-2.161994647035667,2.0424246023658323
932,-2.1998582373728333,2.2522390629466393
933,-2.275390861520565,2.5647421982495167
934,-2.244026380089932,2.4466890148774088
935,-2.193500140319502,2.201471123174527
936,-2.149174079036292,1.987559228826059
937,-2.133039974729621,1.9459133510122995
938,-2.0856927371531957,1.8880614975099759
939,-1.9730850618885782,1.7637052275982104
940,-2.136771208317054,2.197998796063951
941,-2.109357388387279,1.993743483811667
942,-2.1197457908945454,2.014825052112171
943,-2.145637387614175,2.027039974897081
944,-2.2139671501286085,2.1793585518178533
945,-2.1450168237736595,2.0987745629959744
946,-2.089534424139999,2.032907754751599
947,-2.1241505692424614,2.054257089619144
948,-2.206084365227015,2.1114711817440153
949,-2.307852482777703,2.429967846887351
950,-2.270916575448672,2.2642900677552698
951,-2.142838145155309,1.9048914883750687
952,-2.2485060426267434,2.0698803025485804
953,-2.5331624820447387,2.9722018440269253
954,-2.5074257353569718,2.6634399087409584
955,-2.2576762559535557,2.187217160766106
956,-2.098026670382641,1.8176735162569368
957,-2.1344505680902004,1.8309412952218267
958,-2.225323640742182,2.0440309925002884
959,-2.2945533409947365,2.12287092043163
960,-2.3255439036212207,2.159121544472133
961,-2.265375381631865,1.951261568184513
962,-2.2185756755312664,1.8836390503688223
963,-2.1825241339727426,1.808777662533588
964,-2.136657751261687,1.7707735675950957
965,-2.4032406479874884,2.3584942980973373
966,-2.5121579989790668,2.738032233605285
967,-2.6362382678591008,2.851538797247582
968,-2.5492123082305027,2.6903237971096248
969,-2.5570562948577553,2.8029747158740106
970,-2.538703778542026,2.745527676111358
971,-2.3659507124478374,2.1556293136092517
972,-2.3001169225032188,1.9672928880730374
973,-2.2258306292955057,1.8330864286088164
974,-2.2388431415011905,1.8597936865974531
975,-2.3063294061188198,2.0370757350619497
976,-2.2085775897436046,1.6840464099993295
977,-2.190601922408587,1.713919160796823
978,-2.274353573415937,1.9551872161030028
979,-2.2952172193472618,1.922705313968022
980,-2.2796246182450863,1.9057539867936177
981,-2.29292017632176,1.8542411738764248
982,-2.3889775965990716,2.112787139669459
983,-2.4010026933922264,2.1168392123639106
984,-2.3779757123224017,2.0636308566307364
985,-2.4760155281034004,2.16180019944398
986,-2.399317958206244,2.0546183406545544
987,-2.5249060361539093,2.307911501735178
988,-2.3902122989134402,2.03561307263463
989,-2.287607716834623,1.9097636574223738
990,-2.2338854298064788,1.7564586508394024
991,-2.317004438424833,1.9023870046121607
992,-2.379367504958838,2.044339740119419
993,-2.35780874690804,2.0635807611010537
994,-2.1838805369383114,1.7695460030917955
995,-2.1037047870472514,1.716682310437056
996,-2.0811886220567963,1.6696629244208745
997,-2.1570099866739767,1.7269127014916072
998,-2.3016517903717513,2.0602947871537602
999,-2.3067235697993973,2.0369708591293914
1000,-2.300745886074287,2.125918643161488
1001,-2.2715988314474598,2.0322927698518054
1002,-2.2168432118212746,1.8769194711066364
1003,-2.3469165979149036,2.061846386814139
1004,-2.327061509064765,2.044324129057525
1005,-2.3219510987556764,2.1255437512982405
1006,-2.3616032737061263,2.2696601292572045
1007,-2.4770666899899045,2.4840907482583017
1008,-2.333253030529935,2.146800954045553
1009,-2.2661814327257335,2.0702973341832327
1010,-2.2676186057511836,2.0714763823311992
1011,-2.122594642889705,1.6875391242848687
1012,-2.1127944955485027,1.6761955935456054
1013,-2.157596257463955,1.8824239435730288
1014,-2.2456455417208905,1.9773629667354056
1015,-2.3076806191663275,1.9926268692200575
1016,-2.2513001818966045,1.9088852724153955
1017,-2.2933578976553735,1.9607025398674902
1018,-2.334960802943749,2.0843195661167475
1019,-2.4915311116241456,2.6331129566717877
1020,-2.5197978653304567,2.6192493526703253
1021,-2.454040070093475,2.4887046495942933
1022,-2.505729634734054,2.6367492360802367
1023,-2.4093391349584947,2.1499501092550624
1024,-2.335245445555711,2.052739920164771
1025,-2.1982189253198925,1.6715993260888753
1026,-2.2277244331749766,1.7154904117509109
1027,-2.128762455949825,1.6503337814443704
1028,-2.2165393377755667,1.859568197292168
1029,-2.169039067071027,1.8266385642400838
1030,-2.1752368335477654,1.8760879866922195
1031,-2.204315568642675,1.8828110314332485
1032,-2.236461065081646,1.9319711596484277
1033,-2.2691819320928137,1.9291497645605082
1034,-2.273688421458259,1.891615160587968
1035,-2.358523620226012,2.062007436231429
1036,-2.245141118453913,1.8176117623142933
1037,-2.2904509555622536,1.8801386640870046
1038,-2.2501950883923634,1.891850524552915
1039,-2.386893946382285,2.1644782713485373
1040,-2.6797861533627274,3.4486054251131772
1041,-2.6061002673330886,2.6265189664850315
1042,-2.5938397199518533,2.659293649411778
1043,-2.486185886715953,2.4937098244692564
1044,-2.4749630923843666,2.1244631409194366
1045,-2.5284472237872935,2.1905753215995327
1046,-2.578493417164875,2.233790879986241
1047,-2.586584819290016,2.3189364024971275
1048,-2.567790669252814,2.1896719631729034
1049,-2.588798573998482,2.275505131978709
1050,-2.566895388228107,2.2438673424644695
1051,-2.5195064390106605,2.251007129814362
1052,-2.550124002295938,2.3102246073361337
1053,-2.2689326007815978,1.7816314942144738
1054,-2.3289548429978955,1.8209068640623867
1055,-2.346757498027598,1.9638185017002379
1056,-2.4592495593044994,2.2106167594860775
1057,-2.426637370852278,2.1401284468009734
1058,-2.3197432797737134,1.8879039907334694
1059,-2.2470997756188336,1.7311375688301442
1060,-2.2866591097599525,1.7629841921308191
1061,-2.3903475606490088,1.8394176409627077
1062,-2.4989683483434644,2.0457587493227125
1063,-2.4447863729896757,2.0510021013591655
1064,-2.4882071538276156,2.124708126122171
1065,-2.4957577039537604,2.2199571660469544
1066,-2.6012036966561176,2.4504675524876793
1067,-2.6063880257475422,2.456848228524625
1068,-2.5375948086814644,2.3286415434581476
1069,-2.3347977402186437,2.01307568947936
1070,-2.3663636288270964,2.126274356321373
1071,-2.3695213386415888,2.1043914114130513
1072,-2.5244427817393653,2.675088358134933
1073,-2.5657632235351184,2.7502426575992778
1074,-2.5404457406461387,2.2909896170859616
1075,-2.819071114524631,3.407796355049828
1076,-2.442616309261078,2.041920498423495
1077,-2.479629932495036,2.1243178307486765
1078,-2.3987344770007213,2.029376920256918
1079,-2.3746974392755797,1.9276055490701374
1080,-2.4942434230196193,2.366117691500509
1081,-2.3742732114753387,2.196726247716249
1082,-2.2783175628538292,1.803534576438005
1083,-2.3177910040300542,2.2558940560418614
1084,-2.2003200487303984,1.6157532084960933
1085,-2.240237189302889,1.7079448703781355
1086,-2.4102475495988926,2.067106499053045
1087,-2.344390877942108,2.094649679261252
1088,-2.3685952474453322,2.1165201861175276
1089,-2.373158021452745,2.230773563523519
1090,-2.26252324467382,1.9903588152783123
1091,-2.3016058965426494,2.070256417431335
1092,-2.3622870655357384,1.9979515979756746
1093,-2.390336478519952,1.9966516471916387
1094,-2.4044636278833296,2.0092587088133813
1095,-2.3912784160240843,2.038275206833188
1096,-2.3410191192441037,1.996969434275945
1097,-2.2279596553142693,1.6830680784541887
1098,-2.222563419206903,1.7092312606227402
1099,-2.27491374630812,1.747132485480532
1100,-2.393484845969511,2.0062687022729473
1101,-2.4047440075362463,2.084441282950511
1102,-2.294413870328276,1.871423893894883
1103,-2.346540578728116,2.0076060656571513
1104,-2.431564036812231,2.081095188876457
1105,-2.2466018163458235,1.7433122474281257
1106,-2.323997912583512,1.7831810981533436
1107,-2.3906121002281133,1.8526000739749702
1108,-2.4171954916332763,1.91584280677996
1109,-2.4716792248872492,1.9928798805414472
1110,-2.4191259016754385,1.8970487283102067
1111,-2.4318885940972743,1.9028004084835193
1112,-2.403738328018039,1.8682851892863652
1113,-2.447312041053499,1.9001998631173804
1114,-2.3470387492083766,1.7577357349203697
1115,-2.3985703305367347,1.825565296871465
1116,-2.3381996518233694,1.7146120601025674
1117,-2.5697707284600178,2.4462968280441895
1118,-2.616303025368692,2.316841448832439
1119,-2.450508105662032,2.0326028252404527
1120,-2.5097021618970867,2.302302632822293
1121,-2.6033736507806258,2.462375362862704
1122,-2.5743451133989,2.332423215292383
1123,-2.804001938726673,2.9128760540441774
1124,-2.6506927258168376,2.382218976544002
1125,-2.6315796416281096,2.365461341287818
1126,-2.6724073414893077,2.40583282771708
1127,-2.6609414259846824,2.479464522640177
1128,-2.398602187002345,1.7723756421596961
1129,-2.4117303712118208,1.7847612146383722
1130,-2.432125594687161,1.8064509415946413
1131,-2.5217670846863713,1.967301808551285
1132,-2.6158766861156715,2.117944916613609
1133,-2.55178407950869,1.8415093323416654
1134,-2.533896169737219,1.8758862020536187
1135,-2.545081520232032,1.8319482301877785
1136,-2.595637282187143,2.023861865919625
1137,-2.528354107413023,2.0076422612272133
1138,-2.3818990900469927,1.4466067601881514
1139,-2.3287740967231687,1.369425887321089
1140,-2.4598514796327096,1.7006463636827072
1141,-2.462900228977968,1.7683003772826464
1142,-2.3962988075048077,1.6352062229760858
1143,-2.4156884621555323,1.654370164817963
1144,-2.407619788648055,1.483651502481194
1145,-2.3623859580435562,1.46818734004625
1146,-2.346584887989474,1.4448029955096338
1147,-2.3481538899927803,1.4855420174595084
1148,-2.312854926806409,1.4858510202702078
1149,-2.300043559444164,1.4218762962758666
1150,-2.4464940789917997,1.7521318887265562
1151,-2.45078112243601,1.7877463432539047
1152,-2.534380886551941,1.9865363351997136
1153,-2.533486458905211,1.9277504818749303
1154,-2.475588341372911,1.8702084691453549
1155,-2.5858587153707124,2.308573892947441
1156,-2.596426451815993,2.49797496541531
1157,-2.5761473034322595,2.5140990473207574
1158,-2.533424875385897,2.3712205655721728
1159,-2.5737189240854086,2.245073238228206
1160,-2.6661666169847096,2.4499071538252135
1161,-2.411304494678325,1.8947665816574513
1162,-2.44075894586414,1.8420009810598816
1163,-2.5753906033154736,2.127514220160053
1164,-2.500528631436742,1.9473468753052785
1165,-2.512311770072615,1.831903638417129
1166,-2.401738103967374,1.5715492034668488
1167,-2.3695491226688383,1.5818046781463033
1168,-2.3173614196409864,1.532610126695358
1169,-2.307058378583373,1.5064752625192581
1170,-2.3562716543814104,1.5486046319175535
1171,-2.3644535742121424,1.615921994444965
1172,-2.381541453539807,1.6141692323483774
1173,-2.42528256583432,1.7298941299476343
1174,-2.4391337526116454,1.6612800450371332
1175,-2.47931285782152,1.724651907371114
1176,-2.5099333459157496,1.7868918676985464
1177,-2.526891039999997,1.8733053923063618
1178,-2.5544590633287725,2.0225181482532326
1179,-2.5888126249355907,1.8937210193685843
1180,-2.53740191529598,1.8712322377416282
1181,-2.6283187123406115,2.0731598403363
1182,-2.6253453665868953,1.8299199847651357
1183,-2.6526690619445477,1.9524070834927452
1184,-2.637258227518886,1.8241647599032007
1185,-2.605370264001069,1.8065396271114829
1186,-2.512891004223821,1.674172721877039
1187,-2.596317005017693,1.973685483044986
1188,-2.619964097068159,2.5905748940834594
1189,-2.542092574129524,2.030772886533482
1190,-2.5757144384359543,2.042736632417154
1191,-2.530116618381962,1.820329621266228
1192,-2.552978384010355,1.803090802107605
1193,-2.5741415307066755,1.8054447087121424
1194,-2.551082242516317,1.7446636830208988
1195,-2.542722253056656,1.756117942448303
1196,-2.6034777466861017,2.0824207652777993
1197,-2.679092298076677,2.2999258552110438
1198,-2.6108137326629346,2.1592302819705798
1199,-2.624446747431577,1.9203436909511462
1200,-2.4390931831597977,1.525377886199752
1201,-2.451682125405368,1.5223095476904271
1202,-2.4756911374918964,1.5566539435844982
1203,-2.5159105412886453,1.7081928723759563
1204,-2.503758434463454,1.6788907663321155
1205,-2.4590822795612413,1.675455240019392
1206,-2.4824151207304017,1.615814525951461
1207,-2.4727461317868067,1.6401287900047399
1208,-2.419475390471976,1.5231973419322178
1209,-2.396826759127489,1.4896762528210097
1210,-2.367769113764256,1.4227073308954388
1211,-2.439578246694771,1.660030468421937
1212,-2.4121629177057153,1.5400806006044407
1213,-2.498584921969995,1.98634647166327
1214,-2.4592325872043506,1.5646353032636846
1215,-2.292790047786643,1.4379639827741193
1216,-2.316504638411097,1.6058908677115131
1217,-2.5096447161033115,1.8952722902720696
1218,-2.5332778167568923,1.921215692811601
1219,-2.489309980769508,1.6797088104056466
1220,-2.4908985742536753,1.6785077059250686
1221,-2.5732819346625218,1.9236916397787853
1222,-2.5095476919481565,1.7859786752855933
1223,-2.4523106921748745,1.645486273181304
1224,-2.4916550658798444,1.822419733630134
1225,-2.5361763062527523,1.8280937682055163
1226,-2.545523876703123,1.6920997126584896
1227,-2.350105295194058,1.3485065430642027
1228,-2.509166335544306,1.6772145829107814
1229,-2.4499064410399423,1.6385209877360467
1230,-2.4655996552651254,1.6284715039203934
1231,-2.499556545115314,1.7615351570764908
1232,-2.6044772112521355,2.117109995844451
1233,-2.7290964764281402,2.126717086967506
1234,-2.6411149128561755,1.8258848096907923
1235,-2.5927936052795117,1.6993141721726144
1236,-2.6036336095183072,1.7775098400281868
1237,-2.6574302908443457,1.860572512850842
1238,-2.5068628784757574,1.5666435763753448
1239,-2.577093342198729,1.7036840303827796
1240,-2.585079060002493,1.7859931296631757
1241,-2.683266122932393,2.4084373683930993
1242,-2.402258871857888,1.5282477511005945
1243,-2.485672677013538,1.8468599892707174
1244,-2.46440433318189,1.6999669835151436
1245,-2.4451178515846257,1.637464124725153
1246,-2.4022401502113353,1.3692425815275773
1247,-2.478699973962226,1.5754460873882916
1248,-2.494156876599365,1.6294170065113507
1249,-2.5954858432692163,1.8208133436926979
1250,-2.515728960684429,1.6060489330746837
1251,-2.4850796431930933,1.5402582931522408
1252,-2.465198542773798,1.5399147772421857
1253,-2.6088386173069664,1.9937414010558128
1254,-2.583451469744121,1.9455179750525833
1255,-2.4444020277984095,1.4158428481541505
1256,-2.4317706638426055,1.431398555771206
1257,-2.468658087666106,1.4063446655402896
1258,-2.538074614449329,1.536701065960763
1259,-2.6504002501737913,1.8650709386787365
1260,-2.654510741287578,1.8404381800817189
1261,-2.619272865828201,1.8822957955700825
1262,-2.5549035047423754,1.7759456935284013
1263,-2.6105735029303987,1.8027552527540713
1264,-2.6208224346224847,1.7070152287372324
1265,-2.655161651449382,1.711219576182951
1266,-2.6718464708080942,1.7288019610721774
1267,-2.872091243585568,1.994162933924659
1268,-2.9084593149452775,2.3268916263080315
1269,-2.953690925464822,2.3943279892709133
1270,-3.064043471593678,2.851098268135432
1271,-2.9164160144862477,2.19078328200316
1272,-2.770109537730737,1.804257883514672
1273,-2.909178784054549,2.0150712842531155
1274,-3.0305775382720257,2.1968986687446104
1275,-2.768916148776893,1.8281136761593624
1276,-2.713575936646576,1.773705667518244
1277,-2.654739860613227,1.6610515089363178
1278,-2.6303214198554397,1.6580181948342387
1279,-2.628597254526005,1.6376943755472984
1280,-2.6511520959336856,1.7989180010574264
1281,-2.6721317792315515,1.9071776655446822
1282,-2.6632570286113935,1.7771034133094914
1283,-2.6602406518865376,1.7878985576408808
1284,-2.7383419539005724,2.0807901885551683
1285,-2.6680081484864524,1.7619959885288015
1286,-2.7288088368370613,1.822269923659576
1287,-2.687996713253989,1.6866821153613192
1288,-2.648004136997887,1.6603164245845594
1289,-2.832465919520203,2.3285720083896964
1290,-2.6802365378207633,1.7241854911429613
1291,-2.763194469920669,1.7440368452953843
1292,-2.7168558653552775,1.6321771029113896
1293,-2.767308491197702,1.7845056286312553
1294,-2.66959586667056,1.6979802111111475
1295,-2.788131632275415,1.972921165261775
1296,-2.7342931285739733,1.9554355606590692
1297,-2.6333487319146043,1.765839767132259
1298,-2.5983431904959713,1.71034612237218
1299,-2.540382371646437,1.5889442680436863
1300,-2.488239051741482,1.5717283095466037
1301,-2.48842995425948,1.3961783906220113
1302,-2.4393530863479698,1.3119210540674389
1303,-2.473552218156987,1.3498233019417865
1304,-2.470198953215762,1.343487470802937
1305,-2.5081113269473616,1.3900353457493764
1306,-2.5054176610745924,1.410025170959342
1307,-2.4726995211349663,1.424249966065543
1308,-2.4141270025341566,1.3422859179628697
1309,-2.4528263896533207,1.4378517364190686
1310,-2.5139409192609925,1.4426051321313336
1311,-2.5593833165372306,1.4935963647315
1312,-2.457730381467903,1.4976141550099042
1313,-2.489546440610165,1.4956282174761584
1314,-2.5345855971509104,1.4954778766619834
1315,-2.5702865449214225,1.5092481530187953
1316,-2.628727610452683,1.5397182264538511
1317,-2.606773088876584,1.4742598350010998
1318,-2.639269798355096,1.4943530554810154
1319,-2.612287439364761,1.4698327029208536
1320,-2.587342888222027,1.471576054241147
1321,-2.62180670625849,1.4902199563699585
1322,-2.618351215504294,1.450886223039648
1323,-2.607898164182821,1.473699665978762
1324,-2.6408456633523945,1.5571510097497734
1325,-2.6443138658814878,1.5507611449323813
1326,-2.598883526232234,1.5151755928356965
1327,-2.5479930103932618,1.389709713888052
1328,-2.6019518820576963,1.4570848681301642
1329,-2.545466787062306,1.4749557758033183
1330,-2.636087290790787,1.7450845776203854
1331,-2.7184968680273274,1.7947866041685456
1332,-2.730017874655878,1.7941291817530574
1333,-2.751992853109684,1.8227412270176948
1334,-2.852151443654121,2.0861325963692483
1335,-2.8367593928331325,2.0210812611886246
1336,-2.824694407595173,1.946038225723523
1337,-2.8117269545825083,1.9345704977363811
1338,-2.682796555318051,1.6290101174885565
1339,-2.76266513859644,1.6672121489586862
1340,-2.767216839439757,1.652843288347044
1341,-2.7459259805432095,1.4860331837601688
1342,-2.89495828067042,2.0580779503134123
1343,-2.876384378041161,1.898327079231208
1344,-2.7660875848286817,1.5121744980441152
1345,-2.7779594111715364,1.4844398341943366
1346,-2.81429932010313,1.5735388092392604
1347,-2.794178406580369,1.5595927191700134
1348,-2.7749413743278355,1.5438602671307156
1349,-2.858934690835061,1.5479820260521004
1350,-2.7975190859763632,1.5256498582437115
1351,-2.8673294693372107,1.7957805677242884
1352,-2.8872751516666555,1.8851435987258935
1353,-2.8106936052921014,1.4715384865252532
1354,-2.774161114087062,1.406873348150971
1355,-2.785098668157206,1.4498549196177408
1356,-2.8125484824774976,1.673447119939489
1357,-2.758398381939427,1.6326643780303571
1358,-2.7726167307989122,1.6145501750045232
1359,-2.7955291022114492,1.6841128367477336
1360,-2.8140783084180123,1.6901520728648265
1361,-2.722782225257169,1.5279605413385968
1362,-2.768931214908042,1.5383283750189662
1363,-2.805253112483097,1.5500834125591212
1364,-2.8914071625729436,1.5779973711044153
1365,-2.943438429960441,1.6997746071256257
1366,-3.2006683881496927,2.256289648149517
1367,-3.127206679410163,2.0446667584909957
1368,-3.103272749790068,2.1548378693907924
1369,-2.935516277909166,1.8660866767615094
1370,-2.882926768086028,1.816120340753365
1371,-2.959049757296862,1.902081977318284
1372,-2.9587275651289837,1.840980561316705
1373,-2.9762030678581395,1.8620213467232436
1374,-2.971444156320805,1.8673764327843223
1375,-2.8199729350907425,1.5533339039509781
1376,-2.7725242905958574,1.5457305816194518
1377,-2.8226034214927718,1.5423858401942159
1378,-2.8399686648965754,1.5316598954282605
1379,-2.8393442260104056,1.5266738657762622
1380,-2.902058905244424,1.6290760076241613
1381,-2.8833980451193013,1.6502998679273675
1382,-2.931595731599236,1.756429609712429
1383,-2.924355094918219,1.7630364491305919
1384,-2.9051335959753515,1.7043322866248622
1385,-2.9017701641361997,1.7160268804080883
1386,-2.914453356748214,1.6667948886882538
1387,-2.8582796584996895,1.6190630004238735
1388,-2.8389612979350485,1.5723325609444458
1389,-2.8183064427661044,1.644859454687015
1390,-2.863808989310522,1.8974399395651063
1391,-2.9499412918428307,1.9755368799193798
1392,-3.035622810154662,1.9083388114356394
1393,-3.040638661086532,1.8631465331401467
1394,-2.99742265068164,1.7275044340725065
1395,-2.9809871228727816,1.8225684233062245
1396,-2.864898425932013,1.6769459347701448
1397,-2.8465250519319825,1.6182012249102493
1398,-2.8109952304542287,1.5338467260338435
1399,-2.9376847239947055,1.6999676921117528
1400,-2.9432180664071392,1.9493521111375476
1401,-2.9061525543410003,1.7565795891713627
1402,-2.8311149455456057,1.6722065462471125
1403,-2.8868951649994012,1.7191239472354356
1404,-2.962621549379906,2.125687455968368
1405,-3.0162463944917595,2.1023897905479503
1406,-2.921753045027259,1.9299252285598298
1407,-2.876580158102174,1.882912437598818
1408,-2.778142107720303,1.592663116299225
1409,-2.770922685958417,1.5953366640378908
1410,-2.833244894192959,1.6800043189562333
1411,-2.8105233961253573,1.6409982270555676
1412,-2.7972242617819387,1.6659814790469525
1413,-2.842574865151214,1.6914113506399464
1414,-2.836902773178464,1.7297265676885256
1415,-2.925056965151527,1.840094433926462
1416,-2.9453792798817777,1.8290304780555793
1417,-2.923181712948497,1.807331683749772
1418,-3.07985416759903,2.3334425812362922
1419,-2.9205536710050986,1.8908017441775078
1420,-2.9621413431092325,1.757388770228676
1421,-2.9875752010762495,1.781685298484426
1422,-2.896213449402459,1.7164175349520099
1423,-2.9249552835195676,1.6874993006224976
1424,-2.8811780863057357,1.6288694654715918
1425,-2.9047438991485133,1.6842662454233455
1426,-2.9535570011777694,1.834328283228972
1427,-2.860678252104512,1.5923619901133985
1428,-2.8459332034053757,1.5594587235830524
1429,-2.7364689403273736,1.5113311996160086
1430,-2.697517345718516,1.4496096374869298
1431,-2.7807660314826577,1.659773374771347
1432,-2.780424364118155,1.6043480354608584
1433,-2.709490042051957,1.4929477424373703
1434,-2.7977882480610248,1.5174994343023296
1435,-2.8129551529474157,1.5851930540477732
1436,-3.0041952119170037,2.145497757939201
1437,-3.0502407320329388,2.3183650838699927
1438,-3.0125141105524778,2.300734201256625
1439,-2.972611683190438,2.0173850003034177
1440,-2.908931033818286,1.875713290785633
1441,-2.932221532596789,1.880282519447407
1442,-3.0651348847896775,2.0739164272631427
1443,-3.1359728378887244,2.3807818586645575
1444,-3.0903943879893547,2.329398228906964
1445,-2.9681248123563324,2.174552356989048
1446,-3.090123930375279,2.3104677191071734
1447,-3.1009079946994444,2.4558805381857485
1448,-3.073413328514009,2.458406695844345
1449,-2.83592629097488,1.9545710277048463
1450,-2.8383132221336367,2.085075134598736
1451,-2.931155943961306,2.1993896097005665
1452,-2.895805992692807,2.113776506113027
1453,-3.1693707059757,2.4385705909987294
1454,-3.169083459803373,2.4408601328350965
1455,-3.1676952462776553,2.331094988426994
1456,-3.1463364068506667,2.330758691163497
1457,-2.836714996458959,1.5861396501988596
1458,-2.8340999941039775,1.558505022871142
1459,-2.9577212947720066,1.7102190403958513
1460,-2.8643585159387897,1.5543958683654273
1461,-2.848263064495737,1.4932325335098748
1462,-2.95500541023582,1.6329755428605044
1463,-3.0697855623638373,1.9769543229671522
1464,-3.0965694478900914,2.083114076775533
1465,-3.092564037441036,2.0504290191256254
1466,-3.0612069078322857,2.0845284528184744
1467,-2.9311390117331597,1.9673194184425433
1468,-2.973985276147258,2.036393654736745
1469,-3.0730919132218633,2.448026021346406
1470,-3.0604790788256246,2.374776868417512
1471,-2.9736816360959692,2.0390922875028625
1472,-2.9135538616064722,1.9292074639660794
1473,-2.983404122464474,2.197684857998235
1474,-2.8821213425193526,1.728969122496081
1475,-2.8823541119639615,1.7876650275247354
1476,-2.9609087863876202,1.9091783970306893
1477,-2.994397391126806,1.8812699405930025
1478,-2.8617604328496173,1.585713805539046
1479,-2.8775461426381326,1.5936706785568484
1480,-2.870574134941009,1.521356968854754
1481,-2.864581213952205,1.4326416698836402
1482,-2.918272950699711,1.4564006676411896
1483,-2.8392785730595467,1.4034734805835973
1484,-2.9356953973522097,1.6158965643577852
1485,-2.9859274894595846,1.6644445327539954
1486,-2.982264626449848,1.6347283752927575
1487,-3.028059783353399,1.6853941306708649
1488,-3.00537338986595,1.849350542561304
1489,-3.0112325368965327,1.82191467516348
1490,-3.0382948454524428,1.998242409099478
1491,-3.0382769729779397,2.01757919284327
1492,-3.027369575023112,1.9593221917125916
1493,-3.1201614041156893,1.9867055068888746
1494,-3.1324961939107276,2.1216628002990885
1495,-3.1089257521865328,2.1637930994558703
1496,-3.053448005898667,2.162438520708872
1497,-3.211546060402964,2.4833218932468637
1498,-3.388164311985558,3.267594193160067
1499,-3.219606859069503,2.6066293630342554


==> figures/with_critic1p_1.dat <==
iteration,mean,std
0,3.4158001140440395,3.4158001140440395
1,3.411882759644872,3.411882759644872
2,3.3995767747783883,3.3995767747783883
3,3.390362185270137,3.390362185270137
4,3.376716594022885,3.376716594022885
5,3.3573516244678614,3.3573516244678614
6,3.342379631630236,3.342379631630236
7,3.321613824523126,3.321613824523126
8,3.2938511966196966,3.2938511966196966
9,3.2686241793191484,3.2686241793191484
10,3.2473246010344563,3.2473246010344563
11,3.2066566418745834,3.2066566418745834
12,3.1804800673167986,3.1804800673167986
13,3.152162000408786,3.152162000408786
14,3.122895943353095,3.122895943353095
15,3.0902880289979135,3.0902880289979135
16,3.0642874034715817,3.0642874034715817
17,3.0319814716405733,3.0319814716405733
18,2.9981395746737034,2.9981395746737034
19,2.956188283301693,2.956188283301693
20,2.9209931303813583,2.9209931303813583
21,2.8740661160443914,2.8740661160443914
22,2.830240227466104,2.830240227466104
23,2.7863951158240043,2.7863951158240043
24,2.728675518344377,2.728675518344377
25,2.6753242166452833,2.6753242166452833
26,2.6108658561721216,2.6108658561721216
27,2.5436771930837456,2.5436771930837456
28,2.443733127601385,2.443733127601385
29,2.36885821088349,2.36885821088349
30,2.2560371804728807,2.2560371804728807
31,2.1552171669028475,2.1552171669028475
32,1.9030536227127968,1.9030536227127968
33,1.9153386155371637,1.9153386155371637
34,1.8961802252338757,1.8961802252338757
35,1.8001901311078563,1.8001901311078563
36,1.619956196431065,1.619956196431065
37,1.5411160769228092,1.5411160769228092
38,1.3421866313689024,1.3421866313689024
39,1.2462144330507163,1.2462144330507163
40,0.8362897972111439,0.8362897972111439
41,0.6592744549317412,0.6592744549317412
42,0.7608371091427207,0.7608371091427207
43,0.7810000757231915,0.7810000757231915
44,0.6414107737781022,0.6414107737781022
45,0.6367094963459872,0.6367094963459872
46,0.5570644321643461,0.5570644321643461
47,0.5293447872214682,0.5293447872214682
48,0.4597150763209341,0.4597150763209341
49,0.37300693418242453,0.37300693418242453
50,0.1678221482423047,0.1678221482423047
51,-0.05429014873572094,-0.05429014873572094
52,-0.2998951379274087,-0.2998951379274087
53,-0.07874139973568116,-0.07874139973568116
54,0.32426474920118653,0.32426474920118653
55,0.38976732750597703,0.38976732750597703
56,0.5244925349848856,0.5244925349848856
57,0.6742487504224717,0.6742487504224717
58,0.8316959853554633,0.8316959853554633
59,1.0279349718996174,1.0279349718996174
60,1.2519965098709513,1.2519965098709513
61,1.3422488526761873,1.3422488526761873
62,1.4332135829133303,1.4332135829133303
63,1.5771593512330884,1.5771593512330884
64,1.7888369977588374,1.7888369977588374
65,1.8815878207387344,1.8815878207387344
66,1.8929746773224978,1.8929746773224978
67,1.8601970538885533,1.8601970538885533
68,1.9715740213696207,1.9715740213696207
69,1.9085787706248192,1.9085787706248192
70,1.9749585422691398,1.9749585422691398
71,1.9602176788776244,1.9602176788776244
72,2.079565184186429,2.079565184186429
73,2.192517645283244,2.192517645283244
74,2.339162542322695,2.339162542322695
75,2.2714967621899267,2.2714967621899267
76,2.4870645876809054,2.4870645876809054
77,2.6722656949135257,2.6722656949135257
78,2.7029233699725874,2.7029233699725874
79,2.7181023530546917,2.7181023530546917
80,2.8003430633855477,2.8003430633855477
81,2.858926214564385,2.858926214564385
82,2.890749884246423,2.890749884246423
83,2.9308753018992935,2.9308753018992935
84,2.9745712958871997,2.9745712958871997
85,3.0027606629312023,3.0027606629312023
86,3.027460046612558,3.027460046612558
87,3.0600532188635388,3.0600532188635388
88,3.090317232327936,3.090317232327936
89,3.1307988476934474,3.1307988476934474
90,3.155485615805321,3.155485615805321
91,3.1775250130979935,3.1775250130979935
92,3.1895086537465698,3.1895086537465698
93,3.2207919162264846,3.2207919162264846
94,3.2395384946465584,3.2395384946465584
95,3.267782293469615,3.267782293469615
96,3.283276463165708,3.283276463165708
97,3.304396288316232,3.304396288316232
98,3.3203019993195353,3.3203019993195353
99,3.337573132010644,3.337573132010644
100,3.3547326259592167,3.3547326259592167
101,3.3772113484417963,3.3772113484417963
102,3.38992518724656,3.38992518724656
103,3.3987894749969443,3.3987894749969443
104,3.4071584772723247,3.4071584772723247
105,3.413227578942301,3.413227578942301
106,3.422165306765251,3.422165306765251
107,3.4361526584160047,3.4361526584160047
108,3.4434107710102295,3.4434107710102295
109,3.44616301270922,3.44616301270922
110,3.449496012160773,3.449496012160773
111,3.459087815320794,3.459087815320794
112,3.4611771687441184,3.4611771687441184
113,3.464914370387646,3.464914370387646
114,3.468037503000464,3.468037503000464
115,3.469694123701599,3.469694123701599
116,3.47124993808222,3.47124993808222
117,3.4725426881100367,3.4725426881100367
118,3.474471876819089,3.474471876819089
119,3.477405167957932,3.477405167957932
120,3.479344082258342,3.479344082258342
121,3.4792204192849465,3.4792204192849465
122,3.4802994213708063,3.4802994213708063
123,3.4809768456938786,3.4809768456938786
124,3.4830587219498184,3.4830587219498184
125,3.4820701320342606,3.4820701320342606
126,3.479421901797735,3.479421901797735
127,3.477884232240165,3.477884232240165
128,3.474595453307271,3.474595453307271
129,3.471386357321439,3.471386357321439
130,3.4677051533296908,3.4677051533296908
131,3.4623437342879253,3.4623437342879253
132,3.45820998463841,3.45820998463841
133,3.45359773466004,3.45359773466004
134,3.447576220886187,3.447576220886187
135,3.4444194707633726,3.4444194707633726
136,3.440556320147778,3.440556320147778
137,3.4351169366179533,3.4351169366179533
138,3.427551113527469,3.427551113527469
139,3.4208777310632756,3.4208777310632756
140,3.4125941376725017,3.4125941376725017
141,3.406380690860149,3.406380690860149
142,3.397342621657411,3.397342621657411
143,3.3812427282281647,3.3812427282281647
144,3.3629347751827265,3.3629347751827265
145,3.3533604680030944,3.3533604680030944
146,3.341675684477679,3.341675684477679
147,3.3300480789758145,3.3300480789758145
148,3.3154122455206885,3.3154122455206885
149,3.3040123084856052,3.3040123084856052
150,3.288481837551452,3.288481837551452
151,3.2750693924116523,3.2750693924116523
152,3.2622183165550633,3.2622183165550633
153,3.2474338541981074,3.2474338541981074
154,3.2292804452010238,3.2292804452010238
155,3.2180607588618653,3.2180607588618653
156,3.200616703265336,3.200616703265336
157,3.1757172241943694,3.1757172241943694
158,3.1524960076439172,3.1524960076439172
159,3.1318965990929026,3.1318965990929026
160,3.1061603212262527,3.1061603212262527
161,3.073115639297317,3.073115639297317
162,3.0548590688016115,3.0548590688016115
163,3.0021157530657496,3.0021157530657496
164,2.9062355878483768,2.9062355878483768
165,2.6576034610424837,2.6576034610424837
166,2.7049767695860396,2.7049767695860396
167,2.7338147374438133,2.7338147374438133
168,2.7787074262451257,2.7787074262451257
169,2.746136874650397,2.746136874650397
170,2.72475431370767,2.72475431370767
171,2.6893810357791277,2.6893810357791277
172,2.6234137336341394,2.6234137336341394
173,2.576111388855213,2.576111388855213
174,2.563070609764257,2.563070609764257
175,2.523485745252157,2.523485745252157
176,2.4294320813432444,2.4294320813432444
177,2.310283851471481,2.310283851471481
178,2.1841902216560367,2.1841902216560367
179,2.148495038703642,2.148495038703642
180,2.0595084197092928,2.0595084197092928
181,1.7857793110441569,1.7857793110441569
182,1.857867994523878,1.857867994523878
183,1.8072702711362165,1.8072702711362165
184,1.8323448416798036,1.8323448416798036
185,1.6921501120316194,1.6921501120316194
186,1.7646011814817815,1.7646011814817815
187,1.8532344537379908,1.8532344537379908
188,1.7905714998366669,1.7905714998366669
189,1.6396877213703227,1.6396877213703227
190,1.5434253195387007,1.5434253195387007
191,1.4618234812308413,1.4618234812308413
192,1.3827084911508487,1.3827084911508487
193,1.1769124796673036,1.1769124796673036
194,0.9818530645543246,0.9818530645543246
195,0.9356014777984037,0.9356014777984037
196,1.1649592540131524,1.1649592540131524
197,1.301944907142738,1.301944907142738
198,1.370381850630499,1.370381850630499
199,1.4488562244173482,1.4488562244173482
200,1.5807054147643094,1.5807054147643094
201,1.5360679028038953,1.5360679028038953
202,1.562403976560868,1.562403976560868
203,1.58635098542267,1.58635098542267
204,1.5593353215403578,1.5593353215403578
205,1.5672248265307231,1.5672248265307231
206,1.5599142899343943,1.5599142899343943
207,1.4975806204235105,1.4975806204235105
208,1.582886272714932,1.582886272714932
209,1.4064004122366192,1.4064004122366192
210,1.3590541872728368,1.3590541872728368
211,1.3601058683647662,1.3601058683647662
212,1.3667950724552203,1.3667950724552203
213,1.3619935621273458,1.3619935621273458
214,1.3947583857225927,1.3947583857225927
215,1.3835180142092542,1.3835180142092542
216,1.3774417301779462,1.3774417301779462
217,1.1619231522247122,1.1619231522247122
218,1.059172120163849,1.059172120163849
219,1.2121484382899796,1.2121484382899796
220,1.2671342348624928,1.2671342348624928
221,1.1790953723695843,1.1790953723695843
222,1.0838655560897303,1.0838655560897303
223,1.0657248076743764,1.0657248076743764
224,1.1439432484608187,1.1439432484608187
225,1.2680077394302107,1.2680077394302107
226,1.2908237378254461,1.2908237378254461
227,1.26828312398786,1.26828312398786
228,1.2662308536815121,1.2662308536815121
229,1.355517491914348,1.355517491914348
230,1.2929503448446125,1.2929503448446125
231,1.254380979146231,1.254380979146231
232,1.2020755525570788,1.2020755525570788
233,1.0435199052688158,1.0435199052688158
234,1.1421919015271218,1.1421919015271218
235,1.1158266542259014,1.1158266542259014
236,1.1260858514846717,1.1260858514846717
237,1.1163179376950811,1.1163179376950811
238,1.0948033726234552,1.0948033726234552
239,1.124409000038441,1.124409000038441
240,1.0999143894964554,1.0999143894964554
241,1.1114143060366692,1.1114143060366692
242,1.2964478020791859,1.2964478020791859
243,1.2457001486623058,1.2457001486623058
244,1.2889843018854898,1.2889843018854898
245,1.2778549188309418,1.2778549188309418
246,1.3530917235049398,1.3530917235049398
247,1.4817237865194985,1.4817237865194985
248,1.4276662321919316,1.4276662321919316
249,1.5732045661556509,1.5732045661556509
250,1.588714847757992,1.588714847757992
251,1.616767048888718,1.616767048888718
252,1.6300214366242782,1.6300214366242782
253,1.6398474768506068,1.6398474768506068
254,1.635311154420817,1.635311154420817
255,1.4953140693070412,1.4953140693070412
256,1.51616148181311,1.51616148181311
257,1.506327148582487,1.506327148582487
258,1.6556762972766181,1.6556762972766181
259,1.7743334121773842,1.7743334121773842
260,1.8440863058476222,1.8440863058476222
261,1.8735347655631045,1.8735347655631045
262,1.97041215316378,1.97041215316378
263,1.9819086683638891,1.9819086683638891
264,2.0164247305579157,2.0164247305579157
265,2.0461420381915616,2.0461420381915616
266,2.0464177170133775,2.0464177170133775
267,2.0538106983042406,2.0538106983042406
268,2.016725680751108,2.016725680751108
269,2.0572732752159535,2.0572732752159535
270,2.174877881233666,2.174877881233666
271,2.2115924173069685,2.2115924173069685
272,2.2246183620827544,2.2246183620827544
273,2.2426268757576446,2.2426268757576446
274,2.2630078402478397,2.2630078402478397
275,2.266150296457235,2.266150296457235
276,2.254606883585119,2.254606883585119
277,2.2512076091875697,2.2512076091875697
278,2.2781102225348735,2.2781102225348735
279,2.2822687786110176,2.2822687786110176
280,2.2542954216437394,2.2542954216437394
281,2.2890419419680494,2.2890419419680494
282,2.3136736366827555,2.3136736366827555
283,2.37940772129175,2.37940772129175
284,2.4047906442613494,2.4047906442613494
285,2.4234342020344863,2.4234342020344863
286,2.4416275580768834,2.4416275580768834
287,2.4586047714469674,2.4586047714469674
288,2.465486881275203,2.465486881275203
289,2.4816116602027405,2.4816116602027405
290,2.4874296279757884,2.4874296279757884
291,2.5140158747937753,2.5140158747937753
292,2.532740563849772,2.532740563849772
293,2.545422247911722,2.545422247911722
294,2.5609988181449683,2.5609988181449683
295,2.5662930435023426,2.5662930435023426
296,2.5721544116684742,2.5721544116684742
297,2.5826850670937125,2.5826850670937125
298,2.5853634163347086,2.5853634163347086
299,2.587984223776064,2.587984223776064
300,2.5952649690945604,2.5952649690945604
301,2.6033693162995606,2.6033693162995606
302,2.6083324407508455,2.6083324407508455
303,2.6114027295876134,2.6114027295876134
304,2.6174914998869063,2.6174914998869063
305,2.619054449202273,2.619054449202273
306,2.6246933109799886,2.6246933109799886
307,2.632332528306796,2.632332528306796
308,2.6445481223279512,2.6445481223279512
309,2.643234456086081,2.643234456086081
310,2.6393945314953196,2.6393945314953196
311,2.6401297660758956,2.6401297660758956
312,2.6418404190858604,2.6418404190858604
313,2.6398603303327395,2.6398603303327395
314,2.6373175204790016,2.6373175204790016
315,2.6234607700279406,2.6234607700279406
316,2.6243040501750183,2.6243040501750183
317,2.619835362173281,2.619835362173281
318,2.6166318014071983,2.6166318014071983
319,2.6096712150118275,2.6096712150118275
320,2.605085144175145,2.605085144175145
321,2.598427825563013,2.598427825563013
322,2.5998171683594484,2.5998171683594484
323,2.59854435428321,2.59854435428321
324,2.596778470939358,2.596778470939358
325,2.5921789969689097,2.5921789969689097
326,2.5921106368397733,2.5921106368397733
327,2.5923265962169175,2.5923265962169175
328,2.5880685699898964,2.5880685699898964
329,2.5836729311717583,2.5836729311717583
330,2.578635845279511,2.578635845279511
331,2.5722671674926754,2.5722671674926754
332,2.5707049297777305,2.5707049297777305
333,2.570143878306476,2.570143878306476
334,2.5652759881184903,2.5652759881184903
335,2.5567026253983745,2.5567026253983745
336,2.5470903140251675,2.5470903140251675
337,2.54090634462369,2.54090634462369
338,2.530596502172732,2.530596502172732
339,2.5285435157745,2.5285435157745
340,2.527529330765067,2.527529330765067
341,2.527853194079943,2.527853194079943
342,2.5233229890035473,2.5233229890035473
343,2.5159384734782413,2.5159384734782413
344,2.499051290974926,2.499051290974926
345,2.489626840543411,2.489626840543411
346,2.4838216535717463,2.4838216535717463
347,2.475263093591937,2.475263093591937
348,2.469813067746352,2.469813067746352
349,2.4549335725712,2.4549335725712
350,2.441865976391578,2.441865976391578
351,2.4322476195650213,2.4322476195650213
352,2.42592280287772,2.42592280287772
353,2.4237066512325227,2.4237066512325227
354,2.4087546077062187,2.4087546077062187
355,2.39461699265662,2.39461699265662
356,2.3910733684329024,2.3910733684329024
357,2.367114841609836,2.367114841609836
358,2.3519485389979136,2.3519485389979136
359,2.329190309827653,2.329190309827653
360,2.3254810856704795,2.3254810856704795
361,2.290650941030533,2.290650941030533
362,2.230631869004422,2.230631869004422
363,2.228583253632687,2.228583253632687
364,2.2394264572325486,2.2394264572325486
365,2.2441220830218738,2.2441220830218738
366,2.2648517955451406,2.2648517955451406
367,2.257443265534266,2.257443265534266
368,2.2482572229568665,2.2482572229568665
369,2.2433786970224814,2.2433786970224814
370,2.2303487984789867,2.2303487984789867
371,2.22223738243692,2.22223738243692
372,2.205460308276847,2.205460308276847
373,2.1912992761311587,2.1912992761311587
374,2.1986632907859907,2.1986632907859907
375,2.1821334680884967,2.1821334680884967
376,2.181921000921083,2.181921000921083
377,2.1421682639524793,2.1421682639524793
378,2.129999557805108,2.129999557805108
379,2.0880261791211363,2.0880261791211363
380,1.9204397042271488,1.9204397042271488
381,1.911153414522779,1.911153414522779
382,1.8639341582506506,1.8639341582506506
383,1.9900319219647786,1.9900319219647786
384,1.9923376516413538,1.9923376516413538
385,1.9932012161891342,1.9932012161891342
386,1.9783378435639867,1.9783378435639867
387,1.9672070433652908,1.9672070433652908
388,1.931814088866699,1.931814088866699
389,1.9084388039138778,1.9084388039138778
390,1.8798563547305411,1.8798563547305411
391,1.8681619704681782,1.8681619704681782
392,1.8465457638949314,1.8465457638949314
393,1.8460565562361768,1.8460565562361768
394,1.823494391880173,1.823494391880173
395,1.8025269827814854,1.8025269827814854
396,1.7461506624277934,1.7461506624277934
397,1.7251897019369298,1.7251897019369298
398,1.6917580310045777,1.6917580310045777
399,1.6518018671937076,1.6518018671937076
400,1.6316013165042074,1.6316013165042074
401,1.56069857694253,1.56069857694253
402,1.512779469099235,1.512779469099235
403,1.4756320366973572,1.4756320366973572
404,1.4359486946923883,1.4359486946923883
405,1.2807102870532487,1.2807102870532487
406,1.2637016434228783,1.2637016434228783
407,1.2138835984815777,1.2138835984815777
408,1.3746402095676304,1.3746402095676304
409,1.343084374549388,1.343084374549388
410,1.295783719011047,1.295783719011047
411,1.0882920693113705,1.0882920693113705
412,1.0630536185526638,1.0630536185526638
413,1.0374139674919223,1.0374139674919223
414,1.0210681755841822,1.0210681755841822
415,0.9952218119949379,0.9952218119949379
416,1.0208377779478923,1.0208377779478923
417,0.8501210528533077,0.8501210528533077
418,0.7068870736010291,0.7068870736010291
419,0.7742353654649693,0.7742353654649693
420,0.7783402138870603,0.7783402138870603
421,0.8444087325303833,0.8444087325303833
422,0.8660048114818949,0.8660048114818949
423,0.9304627543669948,0.9304627543669948
424,0.9493988850660855,0.9493988850660855
425,0.9515932889703977,0.9515932889703977
426,0.9551094254818948,0.9551094254818948
427,0.9320182774988888,0.9320182774988888
428,0.9210218313701598,0.9210218313701598
429,0.8584412488108528,0.8584412488108528
430,0.8430425478015777,0.8430425478015777
431,0.8411902237067701,0.8411902237067701
432,0.8780547811221543,0.8780547811221543
433,0.8728938172817868,0.8728938172817868
434,0.8442184880203353,0.8442184880203353
435,0.8117427014198577,0.8117427014198577
436,0.7876885942980753,0.7876885942980753
437,0.7584186473076623,0.7584186473076623
438,0.7805018930644262,0.7805018930644262
439,0.7947798067418256,0.7947798067418256
440,0.7751110449446807,0.7751110449446807
441,0.7515517682205699,0.7515517682205699
442,0.7063563110202625,0.7063563110202625
443,0.7446773221399196,0.7446773221399196
444,0.7127197143755036,0.7127197143755036
445,0.6193869192133329,0.6193869192133329
446,0.6726844284021689,0.6726844284021689
447,0.6863489148876946,0.6863489148876946
448,0.5552371303992338,0.5552371303992338
449,0.6565061599477522,0.6565061599477522
450,0.676776189814206,0.676776189814206
451,0.7311594890085964,0.7311594890085964
452,0.7481131767073573,0.7481131767073573
453,0.6887810058515877,0.6887810058515877
454,0.7164845051771451,0.7164845051771451
455,0.7439984576811676,0.7439984576811676
456,0.8570240254704748,0.8570240254704748
457,0.8720160553129775,0.8720160553129775
458,0.837261659123621,0.837261659123621
459,0.8404144773837414,0.8404144773837414
460,0.8537464306952955,0.8537464306952955
461,0.8343371290476669,0.8343371290476669
462,0.8470307690543136,0.8470307690543136
463,0.8460212519485872,0.8460212519485872
464,0.8533790281609028,0.8533790281609028
465,0.7928273547369487,0.7928273547369487
466,0.7775372690783345,0.7775372690783345
467,0.7215547517869421,0.7215547517869421
468,0.6121482797356805,0.6121482797356805
469,0.5429482152869882,0.5429482152869882
470,0.513951753703004,0.513951753703004
471,0.4864001297173253,0.4864001297173253
472,0.5218672005823243,0.5218672005823243
473,0.5375792074258132,0.5375792074258132
474,0.5446631927265629,0.5446631927265629
475,0.5359246432125956,0.5359246432125956
476,0.5202496382737215,0.5202496382737215
477,0.5098994261424281,0.5098994261424281
478,0.4860095848853281,0.4860095848853281
479,0.46268745029084196,0.46268745029084196
480,0.43320477637340915,0.43320477637340915
481,0.35477629281760364,0.35477629281760364
482,0.17614746600060938,0.17614746600060938
483,0.18040182708205477,0.18040182708205477
484,0.09963159776276356,0.09963159776276356
485,0.13198648163780088,0.13198648163780088
486,0.05201690822270917,0.05201690822270917
487,-0.012578163755960459,-0.012578163755960459
488,0.08933970958351846,0.08933970958351846
489,0.17696456232769214,0.17696456232769214
490,0.2488471275346711,0.2488471275346711
491,0.14216533001177772,0.14216533001177772
492,0.14585564451828123,0.14585564451828123
493,0.09565856171187254,0.09565856171187254
494,0.17968813131608877,0.17968813131608877
495,0.2617483304029487,0.2617483304029487
496,0.31574871424071543,0.31574871424071543
497,0.338120233383011,0.338120233383011
498,0.3824099469201138,0.3824099469201138
499,0.37923053295208886,0.37923053295208886
500,0.35914969962578325,0.35914969962578325
501,0.4119159962847801,0.4119159962847801
502,0.4309717699202789,0.4309717699202789
503,0.4482948560093927,0.4482948560093927
504,0.44105540654105924,0.44105540654105924
505,0.4390802571936229,0.4390802571936229
506,0.40664593206650174,0.40664593206650174
507,0.26893824620144685,0.26893824620144685
508,0.357743184492348,0.357743184492348
509,0.39224054763397603,0.39224054763397603
510,0.4194107962260442,0.4194107962260442
511,0.4415079146391207,0.4415079146391207
512,0.43636946809094757,0.43636946809094757
513,0.2744444101055604,0.2744444101055604
514,0.16802455287421658,0.16802455287421658
515,0.15507904103520892,0.15507904103520892
516,0.0906514948939238,0.0906514948939238
517,0.08247390456200585,0.08247390456200585
518,-0.06334642548615556,-0.06334642548615556
519,0.07636247079030818,0.07636247079030818
520,-0.010495608475580669,-0.010495608475580669
521,-0.14836263224696863,-0.14836263224696863
522,-0.09411125856365808,-0.09411125856365808
523,0.09306538944314482,0.09306538944314482
524,0.043850438160244816,0.043850438160244816
525,0.10773329617093819,0.10773329617093819
526,0.09962267989671013,0.09962267989671013
527,0.06295275425141594,0.06295275425141594
528,0.0756179601251278,0.0756179601251278
529,0.08086840598507936,0.08086840598507936
530,0.026438927357338632,0.026438927357338632
531,0.06971793307185951,0.06971793307185951
532,0.13423478139415337,0.13423478139415337
533,0.15429581259818853,0.15429581259818853
534,0.18601684457683437,0.18601684457683437
535,0.20576852855900477,0.20576852855900477
536,0.20449636828577197,0.20449636828577197
537,0.197475381081397,0.197475381081397
538,0.07265795386127444,0.07265795386127444
539,0.04935383629852627,0.04935383629852627
540,0.030535174782700594,0.030535174782700594
541,0.00017620027922170766,0.00017620027922170766
542,0.02501180115770355,0.02501180115770355
543,0.04559295889720097,0.04559295889720097
544,0.05793763156497836,0.05793763156497836
545,0.05727775189297089,0.05727775189297089
546,0.0010459913813100164,0.0010459913813100164
547,-0.001978509490182878,-0.001978509490182878
548,-0.08236192918881326,-0.08236192918881326
549,-0.1890779333439215,-0.1890779333439215
550,-0.3157908098669898,-0.3157908098669898
551,-0.3442150039033398,-0.3442150039033398
552,-0.235253443553874,-0.235253443553874
553,-0.16198075539596174,-0.16198075539596174
554,-0.17643722267669176,-0.17643722267669176
555,-0.2459088892006982,-0.2459088892006982
556,-0.463426711869636,-0.463426711869636
557,-0.6156963222592432,-0.6156963222592432
558,-0.4647114496498576,-0.4647114496498576
559,-0.4971088069248805,-0.4971088069248805
560,-0.5672382801348305,-0.5672382801348305
561,-0.396694019274343,-0.396694019274343
562,-0.5123976401856349,-0.5123976401856349
563,-0.4564598361944471,-0.4564598361944471
564,-0.4439938086429435,-0.4439938086429435
565,-0.4846675829062543,-0.4846675829062543
566,-0.4602555896628862,-0.4602555896628862
567,-0.564571596649157,-0.564571596649157
568,-0.5686055837673458,-0.5686055837673458
569,-0.5748496579116982,-0.5748496579116982
570,-0.537099052829437,-0.537099052829437
571,-0.556169271115646,-0.556169271115646
572,-0.7606771166985886,-0.7606771166985886
573,-0.5880760735672124,-0.5880760735672124
574,-0.5988579483898807,-0.5988579483898807
575,-0.5225652637241193,-0.5225652637241193
576,-0.5227957839108278,-0.5227957839108278
577,-0.4309927178757591,-0.4309927178757591
578,-0.4518780143121258,-0.4518780143121258
579,-0.5619066820671279,-0.5619066820671279
580,-0.6288376471586044,-0.6288376471586044
581,-0.6163017212631263,-0.6163017212631263
582,-0.5567218435673418,-0.5567218435673418
583,-0.5999754910137564,-0.5999754910137564
584,-0.5650476640278314,-0.5650476640278314
585,-0.5678803607499667,-0.5678803607499667
586,-0.8497542887788231,-0.8497542887788231
587,-0.5323347831308894,-0.5323347831308894
588,-0.51984219687287,-0.51984219687287
589,-0.5515586351808911,-0.5515586351808911
590,-0.6502747542118635,-0.6502747542118635
591,-0.6703796763685719,-0.6703796763685719
592,-0.5676279731749778,-0.5676279731749778
593,-0.5463449099220463,-0.5463449099220463
594,-0.49412630973380994,-0.49412630973380994
595,-0.44547225841423704,-0.44547225841423704
596,-0.46013299615480996,-0.46013299615480996
597,-0.4710271940595202,-0.4710271940595202
598,-0.4840701339449462,-0.4840701339449462
599,-0.5500149854364975,-0.5500149854364975
600,-0.5064223410112905,-0.5064223410112905
601,-0.446287471272328,-0.446287471272328
602,-0.432653905278684,-0.432653905278684
603,-0.445789466329938,-0.445789466329938
604,-0.4648022702562304,-0.4648022702562304
605,-0.4507484380833284,-0.4507484380833284
606,-0.39360095382235977,-0.39360095382235977
607,-0.4196899210879063,-0.4196899210879063
608,-0.6138333847587848,-0.6138333847587848
609,-0.49203561322751505,-0.49203561322751505
610,-0.6467263178859392,-0.6467263178859392
611,-0.6745816761363241,-0.6745816761363241
612,-0.8365134110150777,-0.8365134110150777
613,-0.8929059900501071,-0.8929059900501071
614,-0.8942601634054855,-0.8942601634054855
615,-0.8286612159977167,-0.8286612159977167
616,-0.6935830185688902,-0.6935830185688902
617,-0.8053792383166986,-0.8053792383166986
618,-0.8888530444683012,-0.8888530444683012
619,-0.911646903772398,-0.911646903772398
620,-0.8857695563710699,-0.8857695563710699
621,-0.8164830429811435,-0.8164830429811435
622,-0.6273244652016079,-0.6273244652016079
623,-0.795649025957731,-0.795649025957731
624,-0.9372314307191328,-0.9372314307191328
625,-0.8988259529117524,-0.8988259529117524
626,-0.9479527004135403,-0.9479527004135403
627,-0.9770717965473044,-0.9770717965473044
628,-1.022241450627923,-1.022241450627923
629,-1.1351258388990888,-1.1351258388990888
630,-1.1459346780819013,-1.1459346780819013
631,-1.2287755251572055,-1.2287755251572055
632,-1.1650645054651618,-1.1650645054651618
633,-1.2568683520667354,-1.2568683520667354
634,-1.3652298688654199,-1.3652298688654199
635,-1.2518602242436412,-1.2518602242436412
636,-1.278819126155128,-1.278819126155128
637,-1.2753313619589974,-1.2753313619589974
638,-1.3010886632941836,-1.3010886632941836
639,-1.250104856231921,-1.250104856231921
640,-1.2728976687815228,-1.2728976687815228
641,-1.3047027464730863,-1.3047027464730863
642,-1.3108972344700343,-1.3108972344700343
643,-1.3849481340744834,-1.3849481340744834
644,-1.4400556283456993,-1.4400556283456993
645,-1.352888795444433,-1.352888795444433
646,-1.3577413475697382,-1.3577413475697382
647,-1.3145297642936042,-1.3145297642936042
648,-1.3719865659450492,-1.3719865659450492
649,-1.40196214635699,-1.40196214635699
650,-1.311974837766949,-1.311974837766949
651,-1.447736581542836,-1.447736581542836
652,-1.46790210600776,-1.46790210600776
653,-1.567744082298464,-1.567744082298464
654,-1.4155395450421255,-1.4155395450421255
655,-1.3427043424852563,-1.3427043424852563
656,-1.3761269824605653,-1.3761269824605653
657,-1.4261235328665012,-1.4261235328665012
658,-1.453745527631802,-1.453745527631802
659,-1.5401227925435268,-1.5401227925435268
660,-1.797448410243483,-1.797448410243483
661,-1.534198501540723,-1.534198501540723
662,-1.7846997331013554,-1.7846997331013554
663,-1.5732896020502962,-1.5732896020502962
664,-1.4100987863529688,-1.4100987863529688
665,-1.4169479249438408,-1.4169479249438408
666,-1.3786670700904284,-1.3786670700904284
667,-1.2873637081975449,-1.2873637081975449
668,-1.3088227770745657,-1.3088227770745657
669,-1.3614661317681007,-1.3614661317681007
670,-1.4237269218764756,-1.4237269218764756
671,-1.5550356629303852,-1.5550356629303852
672,-1.5110140901304667,-1.5110140901304667
673,-1.6213241354150525,-1.6213241354150525
674,-1.638089999322493,-1.638089999322493
675,-1.6434513985683865,-1.6434513985683865
676,-1.4963714999089772,-1.4963714999089772
677,-1.5461920495025805,-1.5461920495025805
678,-1.43788982789097,-1.43788982789097
679,-1.26051411356698,-1.26051411356698
680,-1.2498288112812805,-1.2498288112812805
681,-1.2239007479871895,-1.2239007479871895
682,-1.23895280995655,-1.23895280995655
683,-1.253565865330769,-1.253565865330769
684,-1.2387097914722394,-1.2387097914722394
685,-1.2378621846619218,-1.2378621846619218
686,-1.3677092714786607,-1.3677092714786607
687,-1.4246788800023744,-1.4246788800023744
688,-1.48905247866381,-1.48905247866381
689,-1.350911904076226,-1.350911904076226
690,-1.2949656080178458,-1.2949656080178458
691,-1.3810022644018145,-1.3810022644018145
692,-1.3648188923644977,-1.3648188923644977
693,-1.5136383681052745,-1.5136383681052745
694,-1.4529469101190964,-1.4529469101190964
695,-1.438331105216684,-1.438331105216684
696,-1.452719551892302,-1.452719551892302
697,-1.395621544730635,-1.395621544730635
698,-1.4608128415170105,-1.4608128415170105
699,-1.432233891904604,-1.432233891904604
700,-1.4262582615386084,-1.4262582615386084
701,-1.4714717035220932,-1.4714717035220932
702,-1.4565188809155731,-1.4565188809155731
703,-1.6281293231792169,-1.6281293231792169
704,-1.6001012598263586,-1.6001012598263586
705,-1.5545257437478082,-1.5545257437478082
706,-1.5505467528556136,-1.5505467528556136
707,-1.6928495635430187,-1.6928495635430187
708,-1.728711835230434,-1.728711835230434
709,-1.5787747880570102,-1.5787747880570102
710,-2.011060913172052,-2.011060913172052
711,-1.8634745722046104,-1.8634745722046104
712,-1.679685119370571,-1.679685119370571
713,-1.800092105246973,-1.800092105246973
714,-1.708204888270695,-1.708204888270695
715,-1.664859326727249,-1.664859326727249
716,-1.6710838057850566,-1.6710838057850566
717,-1.685686342633749,-1.685686342633749
718,-1.5568189910257848,-1.5568189910257848
719,-1.3563285944924968,-1.3563285944924968
720,-1.3879297627698066,-1.3879297627698066
721,-1.2912531143442243,-1.2912531143442243
722,-1.2466878104763608,-1.2466878104763608
723,-1.1870547631085426,-1.1870547631085426
724,-1.086694207242861,-1.086694207242861
725,-1.2053692105308695,-1.2053692105308695
726,-1.2108658157221799,-1.2108658157221799
727,-1.1775225268317013,-1.1775225268317013
728,-1.2141259386867345,-1.2141259386867345
729,-1.159111719404325,-1.159111719404325
730,-1.293639374157875,-1.293639374157875
731,-1.270498713001556,-1.270498713001556
732,-1.3823271184010364,-1.3823271184010364
733,-1.4209033226594803,-1.4209033226594803
734,-1.4026329036076692,-1.4026329036076692
735,-1.4186876284879761,-1.4186876284879761
736,-1.4260259703604174,-1.4260259703604174
737,-1.4340121206097987,-1.4340121206097987
738,-1.466213168150244,-1.466213168150244
739,-1.3568089423462666,-1.3568089423462666
740,-1.3770978153649285,-1.3770978153649285
741,-1.4524296092640676,-1.4524296092640676
742,-1.2547586244228526,-1.2547586244228526
743,-1.3241402545227356,-1.3241402545227356
744,-1.2806730540627214,-1.2806730540627214
745,-1.3097681370179026,-1.3097681370179026
746,-1.3563562601725385,-1.3563562601725385
747,-1.3423885143253753,-1.3423885143253753
748,-1.353666312178156,-1.353666312178156
749,-1.2445704309282686,-1.2445704309282686
750,-1.2778697939695118,-1.2778697939695118
751,-1.334599153244506,-1.334599153244506
752,-1.366677262754623,-1.366677262754623
753,-1.3884720884990964,-1.3884720884990964
754,-1.4872272421798294,-1.4872272421798294
755,-1.5064418923554184,-1.5064418923554184
756,-1.5058616374075953,-1.5058616374075953
757,-1.4662198505087087,-1.4662198505087087
758,-1.416771013553697,-1.416771013553697
759,-1.3751596802540127,-1.3751596802540127
760,-1.462388328199539,-1.462388328199539
761,-1.5074062000190787,-1.5074062000190787
762,-1.5735649819723452,-1.5735649819723452
763,-1.3897184978732011,-1.3897184978732011
764,-1.4522909914643185,-1.4522909914643185
765,-1.543560504642486,-1.543560504642486
766,-1.570952045608297,-1.570952045608297
767,-1.5603306800958427,-1.5603306800958427
768,-1.454731081076711,-1.454731081076711
769,-1.3618213098397154,-1.3618213098397154
770,-1.4484276995560694,-1.4484276995560694
771,-1.6510407766162125,-1.6510407766162125
772,-1.6123372015309103,-1.6123372015309103
773,-1.6094765066492855,-1.6094765066492855
774,-1.6877203504314797,-1.6877203504314797
775,-1.8056194400829821,-1.8056194400829821
776,-1.9031681751419356,-1.9031681751419356
777,-1.878640965417834,-1.878640965417834
778,-1.6701692133308217,-1.6701692133308217
779,-1.5678561247862586,-1.5678561247862586
780,-1.531720454905222,-1.531720454905222
781,-1.5854431718831614,-1.5854431718831614
782,-1.6918647895789989,-1.6918647895789989
783,-1.6640237618273812,-1.6640237618273812
784,-1.7594006056347191,-1.7594006056347191
785,-1.763643636956786,-1.763643636956786
786,-1.6541832418628426,-1.6541832418628426
787,-1.7506442269082525,-1.7506442269082525
788,-1.7734018246050978,-1.7734018246050978
789,-2.0087259732438145,-2.0087259732438145
790,-1.9165028291268635,-1.9165028291268635
791,-1.8163009075367667,-1.8163009075367667
792,-1.6510846149759453,-1.6510846149759453
793,-1.5273274031647799,-1.5273274031647799
794,-1.510442042839239,-1.510442042839239
795,-1.5253298074903867,-1.5253298074903867
796,-1.9094240864787535,-1.9094240864787535
797,-1.729972101381725,-1.729972101381725
798,-1.6764316988784982,-1.6764316988784982
799,-1.785582641432418,-1.785582641432418
800,-1.889802101577143,-1.889802101577143
801,-1.9709822969291713,-1.9709822969291713
802,-2.1627867522724227,-2.1627867522724227
803,-1.9553194421368696,-1.9553194421368696
804,-1.7573672474602389,-1.7573672474602389
805,-1.7849365557118637,-1.7849365557118637
806,-1.7971994168527754,-1.7971994168527754
807,-2.0282770473131175,-2.0282770473131175
808,-1.9703422640006147,-1.9703422640006147
809,-1.9420587277102146,-1.9420587277102146
810,-1.9842928693347899,-1.9842928693347899
811,-2.0469998578621618,-2.0469998578621618
812,-1.6947517880611067,-1.6947517880611067
813,-1.5325918362337811,-1.5325918362337811
814,-1.5892607097205156,-1.5892607097205156
815,-1.5950635382315324,-1.5950635382315324
816,-1.6540874981099483,-1.6540874981099483
817,-1.6338393432828473,-1.6338393432828473
818,-1.5764338039594135,-1.5764338039594135
819,-1.7627869675046168,-1.7627869675046168
820,-1.67195237891765,-1.67195237891765
821,-1.7110649511503095,-1.7110649511503095
822,-1.689287720127068,-1.689287720127068
823,-1.6597153709270884,-1.6597153709270884
824,-1.61615555051991,-1.61615555051991
825,-1.5637612799386416,-1.5637612799386416
826,-1.636319752072674,-1.636319752072674
827,-1.6910720598660758,-1.6910720598660758
828,-1.7191338653106514,-1.7191338653106514
829,-1.7570045832601429,-1.7570045832601429
830,-1.814429648027833,-1.814429648027833
831,-1.8874973352620865,-1.8874973352620865
832,-1.873423353521067,-1.873423353521067
833,-2.0632048706379065,-2.0632048706379065
834,-1.9125352729100487,-1.9125352729100487
835,-2.0342385138175247,-2.0342385138175247
836,-2.0680953158991433,-2.0680953158991433
837,-2.1261038849932294,-2.1261038849932294
838,-2.150955606038684,-2.150955606038684
839,-2.0762116165837603,-2.0762116165837603
840,-2.0878050587354293,-2.0878050587354293
841,-2.030199301342376,-2.030199301342376
842,-1.9174844758387142,-1.9174844758387142
843,-1.9858461667615217,-1.9858461667615217
844,-1.9798754283629076,-1.9798754283629076
845,-1.9705004168140172,-1.9705004168140172
846,-2.0743865487997377,-2.0743865487997377
847,-1.9758150451796896,-1.9758150451796896
848,-1.9378971293449039,-1.9378971293449039
849,-1.9529854710973586,-1.9529854710973586
850,-1.950900966685347,-1.950900966685347
851,-1.9209164319013465,-1.9209164319013465
852,-2.0573505692831073,-2.0573505692831073
853,-2.257580252823303,-2.257580252823303
854,-2.0064754824229083,-2.0064754824229083
855,-2.030418815841903,-2.030418815841903
856,-1.8598030048075784,-1.8598030048075784
857,-1.8324963469441227,-1.8324963469441227
858,-1.9066879950174351,-1.9066879950174351
859,-1.9677238645272825,-1.9677238645272825
860,-1.9919856968589988,-1.9919856968589988
861,-1.8750861097355374,-1.8750861097355374
862,-1.914963221430507,-1.914963221430507
863,-2.05483778071628,-2.05483778071628
864,-2.188201397729788,-2.188201397729788
865,-2.4934730605555075,-2.4934730605555075
866,-2.071264250737695,-2.071264250737695
867,-2.106388265533822,-2.106388265533822
868,-2.1093038229783074,-2.1093038229783074
869,-1.8951999347609467,-1.8951999347609467
870,-2.003965907516288,-2.003965907516288
871,-2.0329961596563426,-2.0329961596563426
872,-1.904763537591632,-1.904763537591632
873,-1.8383213433421803,-1.8383213433421803
874,-1.9090600463457648,-1.9090600463457648
875,-1.8766206348503776,-1.8766206348503776
876,-1.9083316914420467,-1.9083316914420467
877,-1.8863177663369755,-1.8863177663369755
878,-1.9305742263973238,-1.9305742263973238
879,-1.9139745898447103,-1.9139745898447103
880,-1.921698786355697,-1.921698786355697
881,-1.7861135767810632,-1.7861135767810632
882,-1.7806975265939078,-1.7806975265939078
883,-1.7990964594738488,-1.7990964594738488
884,-1.9247648909303834,-1.9247648909303834
885,-1.889857091173659,-1.889857091173659
886,-1.8841588500331132,-1.8841588500331132
887,-1.9319472073567159,-1.9319472073567159
888,-1.8131147937639864,-1.8131147937639864
889,-1.8541309940818513,-1.8541309940818513
890,-2.038034408997187,-2.038034408997187
891,-2.083321612832763,-2.083321612832763
892,-2.0199604101241553,-2.0199604101241553
893,-2.106996557902117,-2.106996557902117
894,-2.202854394500326,-2.202854394500326
895,-1.9357946057893265,-1.9357946057893265
896,-1.9272262392965347,-1.9272262392965347
897,-1.9583162025915528,-1.9583162025915528
898,-1.81010199723063,-1.81010199723063
899,-1.8231380722472923,-1.8231380722472923
900,-1.8403244357507376,-1.8403244357507376
901,-1.8084952275587411,-1.8084952275587411
902,-1.9219990976689436,-1.9219990976689436
903,-1.9677819536075356,-1.9677819536075356
904,-2.1711764944460326,-2.1711764944460326
905,-2.1943467487783095,-2.1943467487783095
906,-2.1174621738022825,-2.1174621738022825
907,-2.1582555758638,-2.1582555758638
908,-2.1760302839494097,-2.1760302839494097
909,-2.319069118935996,-2.319069118935996
910,-2.1083669107277503,-2.1083669107277503
911,-2.076986734870509,-2.076986734870509
912,-2.2142030521667935,-2.2142030521667935
913,-2.1820333943747103,-2.1820333943747103
914,-2.2071015601969215,-2.2071015601969215
915,-2.05406695315377,-2.05406695315377
916,-2.135875527415523,-2.135875527415523
917,-2.0623790212275357,-2.0623790212275357
918,-2.060278836113581,-2.060278836113581
919,-2.1161079746394225,-2.1161079746394225
920,-2.2479476061835357,-2.2479476061835357
921,-2.162802355375449,-2.162802355375449
922,-2.2881524626731022,-2.2881524626731022
923,-2.300217516549616,-2.300217516549616
924,-2.2913266297395665,-2.2913266297395665
925,-2.3678396358679414,-2.3678396358679414
926,-2.332116774737079,-2.332116774737079
927,-2.4496978043058983,-2.4496978043058983
928,-2.3534874379950246,-2.3534874379950246
929,-2.3400683118653642,-2.3400683118653642
930,-2.2277023820303383,-2.2277023820303383
931,-2.161994647035667,-2.161994647035667
932,-2.1998582373728333,-2.1998582373728333
933,-2.275390861520565,-2.275390861520565
934,-2.244026380089932,-2.244026380089932
935,-2.193500140319502,-2.193500140319502
936,-2.149174079036292,-2.149174079036292
937,-2.133039974729621,-2.133039974729621
938,-2.0856927371531957,-2.0856927371531957
939,-1.9730850618885782,-1.9730850618885782
940,-2.136771208317054,-2.136771208317054
941,-2.109357388387279,-2.109357388387279
942,-2.1197457908945454,-2.1197457908945454
943,-2.145637387614175,-2.145637387614175
944,-2.2139671501286085,-2.2139671501286085
945,-2.1450168237736595,-2.1450168237736595
946,-2.089534424139999,-2.089534424139999
947,-2.1241505692424614,-2.1241505692424614
948,-2.206084365227015,-2.206084365227015
949,-2.307852482777703,-2.307852482777703
950,-2.270916575448672,-2.270916575448672
951,-2.142838145155309,-2.142838145155309
952,-2.2485060426267434,-2.2485060426267434
953,-2.5331624820447387,-2.5331624820447387
954,-2.5074257353569718,-2.5074257353569718
955,-2.2576762559535557,-2.2576762559535557
956,-2.098026670382641,-2.098026670382641
957,-2.1344505680902004,-2.1344505680902004
958,-2.225323640742182,-2.225323640742182
959,-2.2945533409947365,-2.2945533409947365
960,-2.3255439036212207,-2.3255439036212207
961,-2.265375381631865,-2.265375381631865
962,-2.2185756755312664,-2.2185756755312664
963,-2.1825241339727426,-2.1825241339727426
964,-2.136657751261687,-2.136657751261687
965,-2.4032406479874884,-2.4032406479874884
966,-2.5121579989790668,-2.5121579989790668
967,-2.6362382678591008,-2.6362382678591008
968,-2.5492123082305027,-2.5492123082305027
969,-2.5570562948577553,-2.5570562948577553
970,-2.538703778542026,-2.538703778542026
971,-2.3659507124478374,-2.3659507124478374
972,-2.3001169225032188,-2.3001169225032188
973,-2.2258306292955057,-2.2258306292955057
974,-2.2388431415011905,-2.2388431415011905
975,-2.3063294061188198,-2.3063294061188198
976,-2.2085775897436046,-2.2085775897436046
977,-2.190601922408587,-2.190601922408587
978,-2.274353573415937,-2.274353573415937
979,-2.2952172193472618,-2.2952172193472618
980,-2.2796246182450863,-2.2796246182450863
981,-2.29292017632176,-2.29292017632176
982,-2.3889775965990716,-2.3889775965990716
983,-2.4010026933922264,-2.4010026933922264
984,-2.3779757123224017,-2.3779757123224017
985,-2.4760155281034004,-2.4760155281034004
986,-2.399317958206244,-2.399317958206244
987,-2.5249060361539093,-2.5249060361539093
988,-2.3902122989134402,-2.3902122989134402
989,-2.287607716834623,-2.287607716834623
990,-2.2338854298064788,-2.2338854298064788
991,-2.317004438424833,-2.317004438424833
992,-2.379367504958838,-2.379367504958838
993,-2.35780874690804,-2.35780874690804
994,-2.1838805369383114,-2.1838805369383114
995,-2.1037047870472514,-2.1037047870472514
996,-2.0811886220567963,-2.0811886220567963
997,-2.1570099866739767,-2.1570099866739767
998,-2.3016517903717513,-2.3016517903717513
999,-2.3067235697993973,-2.3067235697993973
1000,-2.300745886074287,-2.300745886074287
1001,-2.2715988314474598,-2.2715988314474598
1002,-2.2168432118212746,-2.2168432118212746
1003,-2.3469165979149036,-2.3469165979149036
1004,-2.327061509064765,-2.327061509064765
1005,-2.3219510987556764,-2.3219510987556764
1006,-2.3616032737061263,-2.3616032737061263
1007,-2.4770666899899045,-2.4770666899899045
1008,-2.333253030529935,-2.333253030529935
1009,-2.2661814327257335,-2.2661814327257335
1010,-2.2676186057511836,-2.2676186057511836
1011,-2.122594642889705,-2.122594642889705
1012,-2.1127944955485027,-2.1127944955485027
1013,-2.157596257463955,-2.157596257463955
1014,-2.2456455417208905,-2.2456455417208905
1015,-2.3076806191663275,-2.3076806191663275
1016,-2.2513001818966045,-2.2513001818966045
1017,-2.2933578976553735,-2.2933578976553735
1018,-2.334960802943749,-2.334960802943749
1019,-2.4915311116241456,-2.4915311116241456
1020,-2.5197978653304567,-2.5197978653304567
1021,-2.454040070093475,-2.454040070093475
1022,-2.505729634734054,-2.505729634734054
1023,-2.4093391349584947,-2.4093391349584947
1024,-2.335245445555711,-2.335245445555711
1025,-2.1982189253198925,-2.1982189253198925
1026,-2.2277244331749766,-2.2277244331749766
1027,-2.128762455949825,-2.128762455949825
1028,-2.2165393377755667,-2.2165393377755667
1029,-2.169039067071027,-2.169039067071027
1030,-2.1752368335477654,-2.1752368335477654
1031,-2.204315568642675,-2.204315568642675
1032,-2.236461065081646,-2.236461065081646
1033,-2.2691819320928137,-2.2691819320928137
1034,-2.273688421458259,-2.273688421458259
1035,-2.358523620226012,-2.358523620226012
1036,-2.245141118453913,-2.245141118453913
1037,-2.2904509555622536,-2.2904509555622536
1038,-2.2501950883923634,-2.2501950883923634
1039,-2.386893946382285,-2.386893946382285
1040,-2.6797861533627274,-2.6797861533627274
1041,-2.6061002673330886,-2.6061002673330886
1042,-2.5938397199518533,-2.5938397199518533
1043,-2.486185886715953,-2.486185886715953
1044,-2.4749630923843666,-2.4749630923843666
1045,-2.5284472237872935,-2.5284472237872935
1046,-2.578493417164875,-2.578493417164875
1047,-2.586584819290016,-2.586584819290016
1048,-2.567790669252814,-2.567790669252814
1049,-2.588798573998482,-2.588798573998482
1050,-2.566895388228107,-2.566895388228107
1051,-2.5195064390106605,-2.5195064390106605
1052,-2.550124002295938,-2.550124002295938
1053,-2.2689326007815978,-2.2689326007815978
1054,-2.3289548429978955,-2.3289548429978955
1055,-2.346757498027598,-2.346757498027598
1056,-2.4592495593044994,-2.4592495593044994
1057,-2.426637370852278,-2.426637370852278
1058,-2.3197432797737134,-2.3197432797737134
1059,-2.2470997756188336,-2.2470997756188336
1060,-2.2866591097599525,-2.2866591097599525
1061,-2.3903475606490088,-2.3903475606490088
1062,-2.4989683483434644,-2.4989683483434644
1063,-2.4447863729896757,-2.4447863729896757
1064,-2.4882071538276156,-2.4882071538276156
1065,-2.4957577039537604,-2.4957577039537604
1066,-2.6012036966561176,-2.6012036966561176
1067,-2.6063880257475422,-2.6063880257475422
1068,-2.5375948086814644,-2.5375948086814644
1069,-2.3347977402186437,-2.3347977402186437
1070,-2.3663636288270964,-2.3663636288270964
1071,-2.3695213386415888,-2.3695213386415888
1072,-2.5244427817393653,-2.5244427817393653
1073,-2.5657632235351184,-2.5657632235351184
1074,-2.5404457406461387,-2.5404457406461387
1075,-2.819071114524631,-2.819071114524631
1076,-2.442616309261078,-2.442616309261078
1077,-2.479629932495036,-2.479629932495036
1078,-2.3987344770007213,-2.3987344770007213
1079,-2.3746974392755797,-2.3746974392755797
1080,-2.4942434230196193,-2.4942434230196193
1081,-2.3742732114753387,-2.3742732114753387
1082,-2.2783175628538292,-2.2783175628538292
1083,-2.3177910040300542,-2.3177910040300542
1084,-2.2003200487303984,-2.2003200487303984
1085,-2.240237189302889,-2.240237189302889
1086,-2.4102475495988926,-2.4102475495988926
1087,-2.344390877942108,-2.344390877942108
1088,-2.3685952474453322,-2.3685952474453322
1089,-2.373158021452745,-2.373158021452745
1090,-2.26252324467382,-2.26252324467382
1091,-2.3016058965426494,-2.3016058965426494
1092,-2.3622870655357384,-2.3622870655357384
1093,-2.390336478519952,-2.390336478519952
1094,-2.4044636278833296,-2.4044636278833296
1095,-2.3912784160240843,-2.3912784160240843
1096,-2.3410191192441037,-2.3410191192441037
1097,-2.2279596553142693,-2.2279596553142693
1098,-2.222563419206903,-2.222563419206903
1099,-2.27491374630812,-2.27491374630812
1100,-2.393484845969511,-2.393484845969511
1101,-2.4047440075362463,-2.4047440075362463
1102,-2.294413870328276,-2.294413870328276
1103,-2.346540578728116,-2.346540578728116
1104,-2.431564036812231,-2.431564036812231
1105,-2.2466018163458235,-2.2466018163458235
1106,-2.323997912583512,-2.323997912583512
1107,-2.3906121002281133,-2.3906121002281133
1108,-2.4171954916332763,-2.4171954916332763
1109,-2.4716792248872492,-2.4716792248872492
1110,-2.4191259016754385,-2.4191259016754385
1111,-2.4318885940972743,-2.4318885940972743
1112,-2.403738328018039,-2.403738328018039
1113,-2.447312041053499,-2.447312041053499
1114,-2.3470387492083766,-2.3470387492083766
1115,-2.3985703305367347,-2.3985703305367347
1116,-2.3381996518233694,-2.3381996518233694
1117,-2.5697707284600178,-2.5697707284600178
1118,-2.616303025368692,-2.616303025368692
1119,-2.450508105662032,-2.450508105662032
1120,-2.5097021618970867,-2.5097021618970867
1121,-2.6033736507806258,-2.6033736507806258
1122,-2.5743451133989,-2.5743451133989
1123,-2.804001938726673,-2.804001938726673
1124,-2.6506927258168376,-2.6506927258168376
1125,-2.6315796416281096,-2.6315796416281096
1126,-2.6724073414893077,-2.6724073414893077
1127,-2.6609414259846824,-2.6609414259846824
1128,-2.398602187002345,-2.398602187002345
1129,-2.4117303712118208,-2.4117303712118208
1130,-2.432125594687161,-2.432125594687161
1131,-2.5217670846863713,-2.5217670846863713
1132,-2.6158766861156715,-2.6158766861156715
1133,-2.55178407950869,-2.55178407950869
1134,-2.533896169737219,-2.533896169737219
1135,-2.545081520232032,-2.545081520232032
1136,-2.595637282187143,-2.595637282187143
1137,-2.528354107413023,-2.528354107413023
1138,-2.3818990900469927,-2.3818990900469927
1139,-2.3287740967231687,-2.3287740967231687
1140,-2.4598514796327096,-2.4598514796327096
1141,-2.462900228977968,-2.462900228977968
1142,-2.3962988075048077,-2.3962988075048077
1143,-2.4156884621555323,-2.4156884621555323
1144,-2.407619788648055,-2.407619788648055
1145,-2.3623859580435562,-2.3623859580435562
1146,-2.346584887989474,-2.346584887989474
1147,-2.3481538899927803,-2.3481538899927803
1148,-2.312854926806409,-2.312854926806409
1149,-2.300043559444164,-2.300043559444164
1150,-2.4464940789917997,-2.4464940789917997
1151,-2.45078112243601,-2.45078112243601
1152,-2.534380886551941,-2.534380886551941
1153,-2.533486458905211,-2.533486458905211
1154,-2.475588341372911,-2.475588341372911
1155,-2.5858587153707124,-2.5858587153707124
1156,-2.596426451815993,-2.596426451815993
1157,-2.5761473034322595,-2.5761473034322595
1158,-2.533424875385897,-2.533424875385897
1159,-2.5737189240854086,-2.5737189240854086
1160,-2.6661666169847096,-2.6661666169847096
1161,-2.411304494678325,-2.411304494678325
1162,-2.44075894586414,-2.44075894586414
1163,-2.5753906033154736,-2.5753906033154736
1164,-2.500528631436742,-2.500528631436742
1165,-2.512311770072615,-2.512311770072615
1166,-2.401738103967374,-2.401738103967374
1167,-2.3695491226688383,-2.3695491226688383
1168,-2.3173614196409864,-2.3173614196409864
1169,-2.307058378583373,-2.307058378583373
1170,-2.3562716543814104,-2.3562716543814104
1171,-2.3644535742121424,-2.3644535742121424
1172,-2.381541453539807,-2.381541453539807
1173,-2.42528256583432,-2.42528256583432
1174,-2.4391337526116454,-2.4391337526116454
1175,-2.47931285782152,-2.47931285782152
1176,-2.5099333459157496,-2.5099333459157496
1177,-2.526891039999997,-2.526891039999997
1178,-2.5544590633287725,-2.5544590633287725
1179,-2.5888126249355907,-2.5888126249355907
1180,-2.53740191529598,-2.53740191529598
1181,-2.6283187123406115,-2.6283187123406115
1182,-2.6253453665868953,-2.6253453665868953
1183,-2.6526690619445477,-2.6526690619445477
1184,-2.637258227518886,-2.637258227518886
1185,-2.605370264001069,-2.605370264001069
1186,-2.512891004223821,-2.512891004223821
1187,-2.596317005017693,-2.596317005017693
1188,-2.619964097068159,-2.619964097068159
1189,-2.542092574129524,-2.542092574129524
1190,-2.5757144384359543,-2.5757144384359543
1191,-2.530116618381962,-2.530116618381962
1192,-2.552978384010355,-2.552978384010355
1193,-2.5741415307066755,-2.5741415307066755
1194,-2.551082242516317,-2.551082242516317
1195,-2.542722253056656,-2.542722253056656
1196,-2.6034777466861017,-2.6034777466861017
1197,-2.679092298076677,-2.679092298076677
1198,-2.6108137326629346,-2.6108137326629346
1199,-2.624446747431577,-2.624446747431577
1200,-2.4390931831597977,-2.4390931831597977
1201,-2.451682125405368,-2.451682125405368
1202,-2.4756911374918964,-2.4756911374918964
1203,-2.5159105412886453,-2.5159105412886453
1204,-2.503758434463454,-2.503758434463454
1205,-2.4590822795612413,-2.4590822795612413
1206,-2.4824151207304017,-2.4824151207304017
1207,-2.4727461317868067,-2.4727461317868067
1208,-2.419475390471976,-2.419475390471976
1209,-2.396826759127489,-2.396826759127489
1210,-2.367769113764256,-2.367769113764256
1211,-2.439578246694771,-2.439578246694771
1212,-2.4121629177057153,-2.4121629177057153
1213,-2.498584921969995,-2.498584921969995
1214,-2.4592325872043506,-2.4592325872043506
1215,-2.292790047786643,-2.292790047786643
1216,-2.316504638411097,-2.316504638411097
1217,-2.5096447161033115,-2.5096447161033115
1218,-2.5332778167568923,-2.5332778167568923
1219,-2.489309980769508,-2.489309980769508
1220,-2.4908985742536753,-2.4908985742536753
1221,-2.5732819346625218,-2.5732819346625218
1222,-2.5095476919481565,-2.5095476919481565
1223,-2.4523106921748745,-2.4523106921748745
1224,-2.4916550658798444,-2.4916550658798444
1225,-2.5361763062527523,-2.5361763062527523
1226,-2.545523876703123,-2.545523876703123
1227,-2.350105295194058,-2.350105295194058
1228,-2.509166335544306,-2.509166335544306
1229,-2.4499064410399423,-2.4499064410399423
1230,-2.4655996552651254,-2.4655996552651254
1231,-2.499556545115314,-2.499556545115314
1232,-2.6044772112521355,-2.6044772112521355
1233,-2.7290964764281402,-2.7290964764281402
1234,-2.6411149128561755,-2.6411149128561755
1235,-2.5927936052795117,-2.5927936052795117
1236,-2.6036336095183072,-2.6036336095183072
1237,-2.6574302908443457,-2.6574302908443457
1238,-2.5068628784757574,-2.5068628784757574
1239,-2.577093342198729,-2.577093342198729
1240,-2.585079060002493,-2.585079060002493
1241,-2.683266122932393,-2.683266122932393
1242,-2.402258871857888,-2.402258871857888
1243,-2.485672677013538,-2.485672677013538
1244,-2.46440433318189,-2.46440433318189
1245,-2.4451178515846257,-2.4451178515846257
1246,-2.4022401502113353,-2.4022401502113353
1247,-2.478699973962226,-2.478699973962226
1248,-2.494156876599365,-2.494156876599365
1249,-2.5954858432692163,-2.5954858432692163
1250,-2.515728960684429,-2.515728960684429
1251,-2.4850796431930933,-2.4850796431930933
1252,-2.465198542773798,-2.465198542773798
1253,-2.6088386173069664,-2.6088386173069664
1254,-2.583451469744121,-2.583451469744121
1255,-2.4444020277984095,-2.4444020277984095
1256,-2.4317706638426055,-2.4317706638426055
1257,-2.468658087666106,-2.468658087666106
1258,-2.538074614449329,-2.538074614449329
1259,-2.6504002501737913,-2.6504002501737913
1260,-2.654510741287578,-2.654510741287578
1261,-2.619272865828201,-2.619272865828201
1262,-2.5549035047423754,-2.5549035047423754
1263,-2.6105735029303987,-2.6105735029303987
1264,-2.6208224346224847,-2.6208224346224847
1265,-2.655161651449382,-2.655161651449382
1266,-2.6718464708080942,-2.6718464708080942
1267,-2.872091243585568,-2.872091243585568
1268,-2.9084593149452775,-2.9084593149452775
1269,-2.953690925464822,-2.953690925464822
1270,-3.064043471593678,-3.064043471593678
1271,-2.9164160144862477,-2.9164160144862477
1272,-2.770109537730737,-2.770109537730737
1273,-2.909178784054549,-2.909178784054549
1274,-3.0305775382720257,-3.0305775382720257
1275,-2.768916148776893,-2.768916148776893
1276,-2.713575936646576,-2.713575936646576
1277,-2.654739860613227,-2.654739860613227
1278,-2.6303214198554397,-2.6303214198554397
1279,-2.628597254526005,-2.628597254526005
1280,-2.6511520959336856,-2.6511520959336856
1281,-2.6721317792315515,-2.6721317792315515
1282,-2.6632570286113935,-2.6632570286113935
1283,-2.6602406518865376,-2.6602406518865376
1284,-2.7383419539005724,-2.7383419539005724
1285,-2.6680081484864524,-2.6680081484864524
1286,-2.7288088368370613,-2.7288088368370613
1287,-2.687996713253989,-2.687996713253989
1288,-2.648004136997887,-2.648004136997887
1289,-2.832465919520203,-2.832465919520203
1290,-2.6802365378207633,-2.6802365378207633
1291,-2.763194469920669,-2.763194469920669
1292,-2.7168558653552775,-2.7168558653552775
1293,-2.767308491197702,-2.767308491197702
1294,-2.66959586667056,-2.66959586667056
1295,-2.788131632275415,-2.788131632275415
1296,-2.7342931285739733,-2.7342931285739733
1297,-2.6333487319146043,-2.6333487319146043
1298,-2.5983431904959713,-2.5983431904959713
1299,-2.540382371646437,-2.540382371646437
1300,-2.488239051741482,-2.488239051741482
1301,-2.48842995425948,-2.48842995425948
1302,-2.4393530863479698,-2.4393530863479698
1303,-2.473552218156987,-2.473552218156987
1304,-2.470198953215762,-2.470198953215762
1305,-2.5081113269473616,-2.5081113269473616
1306,-2.5054176610745924,-2.5054176610745924
1307,-2.4726995211349663,-2.4726995211349663
1308,-2.4141270025341566,-2.4141270025341566
1309,-2.4528263896533207,-2.4528263896533207
1310,-2.5139409192609925,-2.5139409192609925
1311,-2.5593833165372306,-2.5593833165372306
1312,-2.457730381467903,-2.457730381467903
1313,-2.489546440610165,-2.489546440610165
1314,-2.5345855971509104,-2.5345855971509104
1315,-2.5702865449214225,-2.5702865449214225
1316,-2.628727610452683,-2.628727610452683
1317,-2.606773088876584,-2.606773088876584
1318,-2.639269798355096,-2.639269798355096
1319,-2.612287439364761,-2.612287439364761
1320,-2.587342888222027,-2.587342888222027
1321,-2.62180670625849,-2.62180670625849
1322,-2.618351215504294,-2.618351215504294
1323,-2.607898164182821,-2.607898164182821
1324,-2.6408456633523945,-2.6408456633523945
1325,-2.6443138658814878,-2.6443138658814878
1326,-2.598883526232234,-2.598883526232234
1327,-2.5479930103932618,-2.5479930103932618
1328,-2.6019518820576963,-2.6019518820576963
1329,-2.545466787062306,-2.545466787062306
1330,-2.636087290790787,-2.636087290790787
1331,-2.7184968680273274,-2.7184968680273274
1332,-2.730017874655878,-2.730017874655878
1333,-2.751992853109684,-2.751992853109684
1334,-2.852151443654121,-2.852151443654121
1335,-2.8367593928331325,-2.8367593928331325
1336,-2.824694407595173,-2.824694407595173
1337,-2.8117269545825083,-2.8117269545825083
1338,-2.682796555318051,-2.682796555318051
1339,-2.76266513859644,-2.76266513859644
1340,-2.767216839439757,-2.767216839439757
1341,-2.7459259805432095,-2.7459259805432095
1342,-2.89495828067042,-2.89495828067042
1343,-2.876384378041161,-2.876384378041161
1344,-2.7660875848286817,-2.7660875848286817
1345,-2.7779594111715364,-2.7779594111715364
1346,-2.81429932010313,-2.81429932010313
1347,-2.794178406580369,-2.794178406580369
1348,-2.7749413743278355,-2.7749413743278355
1349,-2.858934690835061,-2.858934690835061
1350,-2.7975190859763632,-2.7975190859763632
1351,-2.8673294693372107,-2.8673294693372107
1352,-2.8872751516666555,-2.8872751516666555
1353,-2.8106936052921014,-2.8106936052921014
1354,-2.774161114087062,-2.774161114087062
1355,-2.785098668157206,-2.785098668157206
1356,-2.8125484824774976,-2.8125484824774976
1357,-2.758398381939427,-2.758398381939427
1358,-2.7726167307989122,-2.7726167307989122
1359,-2.7955291022114492,-2.7955291022114492
1360,-2.8140783084180123,-2.8140783084180123
1361,-2.722782225257169,-2.722782225257169
1362,-2.768931214908042,-2.768931214908042
1363,-2.805253112483097,-2.805253112483097
1364,-2.8914071625729436,-2.8914071625729436
1365,-2.943438429960441,-2.943438429960441
1366,-3.2006683881496927,-3.2006683881496927
1367,-3.127206679410163,-3.127206679410163
1368,-3.103272749790068,-3.103272749790068
1369,-2.935516277909166,-2.935516277909166
1370,-2.882926768086028,-2.882926768086028
1371,-2.959049757296862,-2.959049757296862
1372,-2.9587275651289837,-2.9587275651289837
1373,-2.9762030678581395,-2.9762030678581395
1374,-2.971444156320805,-2.971444156320805
1375,-2.8199729350907425,-2.8199729350907425
1376,-2.7725242905958574,-2.7725242905958574
1377,-2.8226034214927718,-2.8226034214927718
1378,-2.8399686648965754,-2.8399686648965754
1379,-2.8393442260104056,-2.8393442260104056
1380,-2.902058905244424,-2.902058905244424
1381,-2.8833980451193013,-2.8833980451193013
1382,-2.931595731599236,-2.931595731599236
1383,-2.924355094918219,-2.924355094918219
1384,-2.9051335959753515,-2.9051335959753515
1385,-2.9017701641361997,-2.9017701641361997
1386,-2.914453356748214,-2.914453356748214
1387,-2.8582796584996895,-2.8582796584996895
1388,-2.8389612979350485,-2.8389612979350485
1389,-2.8183064427661044,-2.8183064427661044
1390,-2.863808989310522,-2.863808989310522
1391,-2.9499412918428307,-2.9499412918428307
1392,-3.035622810154662,-3.035622810154662
1393,-3.040638661086532,-3.040638661086532
1394,-2.99742265068164,-2.99742265068164
1395,-2.9809871228727816,-2.9809871228727816
1396,-2.864898425932013,-2.864898425932013
1397,-2.8465250519319825,-2.8465250519319825
1398,-2.8109952304542287,-2.8109952304542287
1399,-2.9376847239947055,-2.9376847239947055
1400,-2.9432180664071392,-2.9432180664071392
1401,-2.9061525543410003,-2.9061525543410003
1402,-2.8311149455456057,-2.8311149455456057
1403,-2.8868951649994012,-2.8868951649994012
1404,-2.962621549379906,-2.962621549379906
1405,-3.0162463944917595,-3.0162463944917595
1406,-2.921753045027259,-2.921753045027259
1407,-2.876580158102174,-2.876580158102174
1408,-2.778142107720303,-2.778142107720303
1409,-2.770922685958417,-2.770922685958417
1410,-2.833244894192959,-2.833244894192959
1411,-2.8105233961253573,-2.8105233961253573
1412,-2.7972242617819387,-2.7972242617819387
1413,-2.842574865151214,-2.842574865151214
1414,-2.836902773178464,-2.836902773178464
1415,-2.925056965151527,-2.925056965151527
1416,-2.9453792798817777,-2.9453792798817777
1417,-2.923181712948497,-2.923181712948497
1418,-3.07985416759903,-3.07985416759903
1419,-2.9205536710050986,-2.9205536710050986
1420,-2.9621413431092325,-2.9621413431092325
1421,-2.9875752010762495,-2.9875752010762495
1422,-2.896213449402459,-2.896213449402459
1423,-2.9249552835195676,-2.9249552835195676
1424,-2.8811780863057357,-2.8811780863057357
1425,-2.9047438991485133,-2.9047438991485133
1426,-2.9535570011777694,-2.9535570011777694
1427,-2.860678252104512,-2.860678252104512
1428,-2.8459332034053757,-2.8459332034053757
1429,-2.7364689403273736,-2.7364689403273736
1430,-2.697517345718516,-2.697517345718516
1431,-2.7807660314826577,-2.7807660314826577
1432,-2.780424364118155,-2.780424364118155
1433,-2.709490042051957,-2.709490042051957
1434,-2.7977882480610248,-2.7977882480610248
1435,-2.8129551529474157,-2.8129551529474157
1436,-3.0041952119170037,-3.0041952119170037
1437,-3.0502407320329388,-3.0502407320329388
1438,-3.0125141105524778,-3.0125141105524778
1439,-2.972611683190438,-2.972611683190438
1440,-2.908931033818286,-2.908931033818286
1441,-2.932221532596789,-2.932221532596789
1442,-3.0651348847896775,-3.0651348847896775
1443,-3.1359728378887244,-3.1359728378887244
1444,-3.0903943879893547,-3.0903943879893547
1445,-2.9681248123563324,-2.9681248123563324
1446,-3.090123930375279,-3.090123930375279
1447,-3.1009079946994444,-3.1009079946994444
1448,-3.073413328514009,-3.073413328514009
1449,-2.83592629097488,-2.83592629097488
1450,-2.8383132221336367,-2.8383132221336367
1451,-2.931155943961306,-2.931155943961306
1452,-2.895805992692807,-2.895805992692807
1453,-3.1693707059757,-3.1693707059757
1454,-3.169083459803373,-3.169083459803373
1455,-3.1676952462776553,-3.1676952462776553
1456,-3.1463364068506667,-3.1463364068506667
1457,-2.836714996458959,-2.836714996458959
1458,-2.8340999941039775,-2.8340999941039775
1459,-2.9577212947720066,-2.9577212947720066
1460,-2.8643585159387897,-2.8643585159387897
1461,-2.848263064495737,-2.848263064495737
1462,-2.95500541023582,-2.95500541023582
1463,-3.0697855623638373,-3.0697855623638373
1464,-3.0965694478900914,-3.0965694478900914
1465,-3.092564037441036,-3.092564037441036
1466,-3.0612069078322857,-3.0612069078322857
1467,-2.9311390117331597,-2.9311390117331597
1468,-2.973985276147258,-2.973985276147258
1469,-3.0730919132218633,-3.0730919132218633
1470,-3.0604790788256246,-3.0604790788256246
1471,-2.9736816360959692,-2.9736816360959692
1472,-2.9135538616064722,-2.9135538616064722
1473,-2.983404122464474,-2.983404122464474
1474,-2.8821213425193526,-2.8821213425193526
1475,-2.8823541119639615,-2.8823541119639615
1476,-2.9609087863876202,-2.9609087863876202
1477,-2.994397391126806,-2.994397391126806
1478,-2.8617604328496173,-2.8617604328496173
1479,-2.8775461426381326,-2.8775461426381326
1480,-2.870574134941009,-2.870574134941009
1481,-2.864581213952205,-2.864581213952205
1482,-2.918272950699711,-2.918272950699711
1483,-2.8392785730595467,-2.8392785730595467
1484,-2.9356953973522097,-2.9356953973522097
1485,-2.9859274894595846,-2.9859274894595846
1486,-2.982264626449848,-2.982264626449848
1487,-3.028059783353399,-3.028059783353399
1488,-3.00537338986595,-3.00537338986595
1489,-3.0112325368965327,-3.0112325368965327
1490,-3.0382948454524428,-3.0382948454524428
1491,-3.0382769729779397,-3.0382769729779397
1492,-3.027369575023112,-3.027369575023112
1493,-3.1201614041156893,-3.1201614041156893
1494,-3.1324961939107276,-3.1324961939107276
1495,-3.1089257521865328,-3.1089257521865328
1496,-3.053448005898667,-3.053448005898667
1497,-3.211546060402964,-3.211546060402964
1498,-3.388164311985558,-3.388164311985558
1499,-3.219606859069503,-3.219606859069503


==> figures/with_criticp01.dat <==
iteration,mean,std
0,3.422608060566552,0.109850905070946
1,3.4178937165092287,0.10919136277285253
2,3.4098871285176333,0.10884456316705589
3,3.398230230323912,0.10913588501256774
4,3.3842414737605524,0.11158945037930401
5,3.369709832011173,0.11490352703079858
6,3.3541905395253826,0.118534632853544
7,3.3372650394934094,0.11532419073692414
8,3.3202076944637833,0.11349678213771885
9,3.2933689488843676,0.1261687962741832
10,3.2744171974349374,0.1263549076134671
11,3.256520636903252,0.12946698608030083
12,3.2231949233775543,0.1364557059756786
13,3.19408791301988,0.15632437502632626
14,3.1595390029889425,0.1760410553725477
15,3.135509787338671,0.179515503860724
16,3.097816331093051,0.20067751688440588
17,3.059474556253879,0.22409551180330853
18,3.022523847191783,0.24436641402423398
19,2.983324769291794,0.25989190770068965
20,2.939527603547729,0.30697296522546613
21,2.8973663083911925,0.32909119160466277
22,2.8492332477292392,0.3372786440790191
23,2.7860611697116635,0.3978949509267725
24,2.7288491264182295,0.43078958297075165
25,2.648544248202029,0.5352349685762692
26,2.594752163004313,0.5705520212878904
27,2.444745455763717,1.0735024921164649
28,2.4053314877621923,0.9600466079584951
29,2.356651453355844,0.885684688214813
30,2.310546764377371,0.8246071594665505
31,2.232959138271714,0.8559735779485745
32,2.1444860946891966,0.9615744470541944
33,1.9855994910014372,1.1882950400265027
34,1.8103004531959153,1.333710591739321
35,1.6942811076859305,1.4376638460784406
36,1.3842773185790735,2.030073833954849
37,1.2976112599384027,2.058338092937399
38,1.1877705960299227,2.1985912801124323
39,1.0943564549386173,2.115378899208162
40,1.0950115423091349,1.7076768328687666
41,1.0370587125462647,1.6858686730752044
42,0.826862399392574,1.9402847072774754
43,0.8536269594675171,1.6048946837649458
44,0.9095105807926042,1.5755845167409255
45,0.8607183690241436,1.6023193037475867
46,0.7869996652189112,1.7996353872431476
47,0.6097279997926683,2.0767113296891333
48,0.47745011863761005,2.122167160347473
49,0.5886240291970146,1.8311210319305258
50,0.503052495214239,1.9045622000394762
51,0.4075008149324175,2.269692001307299
52,0.5071115598096347,2.128641116511916
53,0.7321122539521652,2.0597820680983894
54,0.7866071794548614,1.7796291347649107
55,0.8242770346695315,1.7899085542279516
56,0.6713228937975794,2.3570768526367294
57,0.8045540771523605,1.9067453295804966
58,0.8840158396870241,1.8795538950410602
59,0.8209983478255666,2.0011154867009493
60,1.0995553536363603,1.7153910585123093
61,1.0937259733583884,2.045620163753068
62,1.2823049044256856,1.7826328345351403
63,1.4268912765081285,1.7618533441708752
64,1.3307925605792748,2.265899227686808
65,1.4048456691680573,2.4704380100191794
66,1.523941188954042,2.4014876116554142
67,1.647489461700809,2.0699157590524244
68,1.7648310357299533,2.129669873917998
69,2.0081337788912155,1.4578645618168917
70,2.179267906556805,1.1424122260431255
71,2.2584161235318603,1.094748238714877
72,2.3808496367306513,0.9298527992741844
73,2.4230805956906827,1.0354551382319301
74,2.4520246586192256,1.1265181048268857
75,2.61404086084631,0.796376446117602
76,2.671024508125809,0.7936817879504688
77,2.7242003620686273,0.8164747315200742
78,2.7767301225393144,0.7902702307264856
79,2.799028769856049,0.8240229356169129
80,2.851322679627426,0.80660218400616
81,2.889838328604182,0.798424009194322
82,2.895102184291695,0.8700855217305905
83,2.9529289587788385,0.8013507068856143
84,2.9956375268236943,0.7668406539700996
85,3.0283039466120254,0.7214775532977659
86,3.0512424363800954,0.7162934087319337
87,3.0838079816953763,0.6227904459487977
88,3.119872662724722,0.5989510664246521
89,3.1492367202030906,0.5810640431535501
90,3.17653642852179,0.5352475663818529
91,3.2093217073485234,0.519980733735843
92,3.229048827905436,0.5125312410820194
93,3.2499380902167045,0.4870210598134386
94,3.269884238368426,0.4756505596574152
95,3.3065334518664247,0.38878760673263624
96,3.3186991802057713,0.3836872973638761
97,3.3274018427751946,0.3740667734535866
98,3.345133711282779,0.36935272151986914
99,3.358880989503852,0.3618871371416699
100,3.367118284052152,0.35809795107753906
101,3.3742339805030985,0.35252212402578553
102,3.3805043394264165,0.35252028880736674
103,3.3917384962761936,0.34258758558313646
104,3.401749775824855,0.33484909996094403
105,3.4083538302118352,0.3313486637282184
106,3.416785445915424,0.32236589945155214
107,3.4277359305918065,0.313779329635278
108,3.4307535426287568,0.3135502269609127
109,3.45646147079715,0.23178399035968286
110,3.4694955776006715,0.2157535521043695
111,3.472846238398822,0.21410796113394404
112,3.4755666786499666,0.2128051483667974
113,3.477667668412734,0.21240837307153937
114,3.481585015671566,0.21279623157950928
115,3.488022809777838,0.21186813313881292
116,3.489306747019628,0.21011121974361122
117,3.4927992506851746,0.20874467271632846
118,3.493658154766963,0.2105618503446327
119,3.493631337690171,0.21043371425024826
120,3.4938586660594506,0.21230321828839435
121,3.4943656928730142,0.21645149970432367
122,3.495392942601113,0.2152724136321456
123,3.4957311538190954,0.21675461125048404
124,3.495544501306531,0.21681596470430123
125,3.4945416072457487,0.21766487639868462
126,3.49498480925263,0.21879065785020532
127,3.4917419182277745,0.23147428981266893
128,3.48821197428286,0.2332738883052283
129,3.4849023938609345,0.23743713328788893
130,3.481922437879655,0.24091740435067147
131,3.4758891891507258,0.2470030079983792
132,3.4735707989971427,0.24640390888838476
133,3.4707353961248315,0.24775870544621598
134,3.4661806151018117,0.2510924503002861
135,3.461039198162199,0.2547064185439468
136,3.455637085596536,0.2567986428373656
137,3.4476020784802484,0.27030049222400276
138,3.4403694467991683,0.2807114458010197
139,3.431261114978646,0.2871009167984907
140,3.4267796665682244,0.2891757833965756
141,3.4205138913551356,0.29350230516778986
142,3.4155990817344253,0.2946378730554051
143,3.4080738955648373,0.30059171713180055
144,3.401982232840359,0.30164698188109307
145,3.3901543334122795,0.30172521510973516
146,3.382034016101877,0.3043583284465768
147,3.37432048617701,0.3102040218993091
148,3.3633321715994686,0.31440098168513886
149,3.3553044745560636,0.3160302208773911
150,3.342865962945766,0.32518347950529525
151,3.331786345715803,0.33113087028742977
152,3.322954075283091,0.33372759789517803
153,3.3128936036792127,0.33823944944582107
154,3.2949607491483084,0.347576161841772
155,3.280990998215158,0.35526479611504724
156,3.255385639077716,0.3784942618048887
157,3.2369174723172933,0.38896190507963135
158,3.22237571583543,0.4015634122542686
159,3.2012760299817353,0.41664699895624313
160,3.184978111791371,0.4262309283021657
161,3.1416083142703957,0.5727789771093389
162,3.12046001690611,0.5862787819156804
163,3.0808137270239473,0.6417394240105277
164,3.047634397802049,0.6944218435028574
165,2.992266006657226,0.8213220319376436
166,2.9322838326548033,1.0017102689632704
167,2.891683098169267,1.022459646552053
168,2.872681793660405,1.035583185867258
169,2.7766047281580306,1.4230890902152868
170,2.7458474713681973,1.4099993710838195
171,2.7116422471341037,1.3370708360183783
172,2.675505831851043,1.3149341028428805
173,2.7050569704119134,1.051038877060335
174,2.671215315510432,1.0510068130888588
175,2.5764520458446607,1.1742949342173752
176,2.518368095650648,1.2549754906801838
177,2.337278574299718,1.7647385577028103
178,2.1594339782737064,2.1743878261315075
179,2.1137651508733954,2.0116167643093785
180,2.177446289427063,1.8132169225843715
181,2.070612737970574,1.9516298828244008
182,2.0608476054426195,1.9113490991304292
183,2.1460956121031454,1.63911374395402
184,2.1292205666625024,1.6540527587337812
185,2.044206307893196,1.7956105370418964
186,2.035616899054246,1.6609827830403456
187,2.01906672056647,1.7750411047523291
188,1.8932292057423732,2.0889709860677956
189,1.9674292245449436,1.9144391790758937
190,1.8727632657536657,2.1302693879472603
191,1.9137412757561056,2.015348267499662
192,2.051970734566461,1.6765848166961839
193,2.013175459583493,1.9126139495271317
194,2.00677252186192,1.8968270420166022
195,2.0525341964411385,1.5158021196015137
196,2.0553366606324235,1.3120120265698716
197,2.0839828601125827,1.065238140005476
198,2.019978165002846,1.1408030582747402
199,1.8406693307764095,1.6774905304279968
200,1.7237930434437518,1.8004818271123357
201,1.6709294558959342,1.784544847991714
202,1.6793629385155138,1.6512567681906252
203,1.6343895870061216,1.7102307530067402
204,1.609192343058109,1.6682307639950726
205,1.6327754287961158,1.5719218975984535
206,1.400430831779631,1.963731336797732
207,1.313342058163474,2.1358033687988476
208,1.240219038123234,2.2252285306216346
209,1.2589072962287218,2.0008567425965307
210,1.2065579792483037,2.094012700911079
211,1.2696226797017878,1.9452204212858304
212,1.2107170500470212,2.1749592026979037
213,1.3752539692290362,1.7637938832154332
214,1.3537287353577037,1.7509032799234856
215,1.4280657370425232,1.6373170256197547
216,1.4445662755511348,1.5819882766101288
217,1.4546765003603594,1.5534654994516335
218,1.4751822966531438,1.4946490828954286
219,1.4804758949573869,1.4753763338932917
220,1.502719483905009,1.4583645714844133
221,1.524287931133774,1.4103562221763242
222,1.5505523645640944,1.395296908614385
223,1.3459976971627714,1.9792648862114526
224,1.3112371464954935,2.062104809282776
225,1.3801757024623629,1.7264561033334758
226,1.3766743711701646,1.7757897895770558
227,1.1047218368554903,2.5812609767589794
228,1.3048631766466543,1.9713791990407992
229,1.3657359612469724,1.8244021008763953
230,1.3748683216196376,1.852514769650432
231,1.3323619610693964,2.0392164120619247
232,1.282224004475518,2.217346994268037
233,1.359982498952879,1.843472314685296
234,1.359230491333486,1.840086612609404
235,1.348370386887405,1.8281435899262568
236,1.339366974046386,1.8518117781418812
237,1.2461160049263933,2.0717183121887928
238,1.3289494439071006,1.9315027689970896
239,1.2732610743921307,2.032011030754668
240,1.2033829857763383,2.1511964354013124
241,1.2402099844536714,2.076137308514575
242,1.2897207291030568,2.0103180058645065
243,1.2470580547278607,2.1227510093060262
244,1.2113367021000772,2.2089009188722253
245,1.3071169867700028,1.9764094681224742
246,1.1863170187345036,2.1678037072113012
247,1.108738351285638,2.365734754618941
248,1.0969315010847043,2.4126561868197025
249,0.9184175982858716,2.82426985567295
250,0.7813547770715698,3.205250415683838
251,0.9988509209764179,2.6524838044673875
252,1.0666762223721635,2.540708548617517
253,0.8886307583024063,2.9347269206744646
254,1.014579644757615,2.6299147889329935
255,1.1343980118122994,2.3912870938641126
256,1.1579756924767894,2.4145915078181983
257,1.2099832708400888,2.3572864974242114
258,1.0318325325960713,3.024094512511706
259,1.2311958326129386,2.4793797874810144
260,1.3328417213548918,2.252657331646801
261,1.328023580728472,2.2984952863425234
262,1.2583944606794386,2.660776119984787
263,1.3781584616767182,2.3448112478142233
264,1.5129708232945667,2.0274761705482565
265,1.5774972303683727,1.964278530077135
266,1.5974177639181468,1.9447398324156335
267,1.6072874565135933,1.9754218362362375
268,1.6180247285636424,1.9728845514504278
269,1.640000142606441,1.953748997080063
270,1.6625048592237304,1.9314723302404708
271,1.6949640661489929,1.9096192955087183
272,1.7175190560660745,1.8915479369071495
273,1.7327069020249442,1.8834634228229652
274,1.7870585930200833,1.8238346139984063
275,1.8439474096069688,1.7383890382720057
276,1.8705929796890735,1.7153086174718286
277,1.9115677706612666,1.6787480867521813
278,1.9641238823320637,1.6313719680449417
279,1.9731638583107618,1.634436312212863
280,1.999223182603688,1.613180172002515
281,1.9949500726649803,1.6735568556804665
282,1.985994403506812,1.7181678127797295
283,2.0100098702050535,1.7034977524752148
284,2.0192388746677135,1.699429449877646
285,1.9908104907791957,1.846675900748261
286,1.9851391809884478,1.8651897832451685
287,1.9755763593385176,1.9833922969066984
288,2.034744154216083,1.8708292343960402
289,2.047509485314863,1.8316893528618943
290,2.120950145157136,1.616245395756997
291,2.1639080473315375,1.4940613330583807
292,2.1792085448396388,1.4901215155952725
293,2.190576421596894,1.4699359498899423
294,2.1900293339616415,1.4719119149468485
295,2.186966624191356,1.4838869641106855
296,2.1852949415747673,1.4927680046955891
297,2.192011290712891,1.4766892283326918
298,2.210479049871897,1.4393745045076436
299,2.198766870431175,1.4659212117621363
300,2.2039593840867524,1.4651875296118184
301,2.2144500582545343,1.440171515861991
302,2.2139696683204355,1.4522231725619965
303,2.190781553364001,1.517785795844943
304,2.183798502965944,1.5639982793421656
305,2.1520226781298866,1.7754673993098204
306,2.1746964803206366,1.7600971884009713
307,2.2286010572723414,1.5167435944131624
308,2.2453640050589216,1.4845464158143635
309,2.2418949108319115,1.5259451918716944
310,2.2361784080907396,1.5689481161302394
311,2.3226904657990697,1.3352619202094609
312,2.38290320052568,1.19930968506895
313,2.4040695330970454,1.1784922262961868
314,2.4137619157207433,1.1643890726518906
315,2.4016236441041916,1.1666701869333995
316,2.4135297071455155,1.1437247284532641
317,2.4202582296611412,1.1440706924286161
318,2.4196998058084467,1.1456963448960522
319,2.4117209303436455,1.149934499604766
320,2.412594008714913,1.1447556696326153
321,2.4258520600041793,1.1288143724442496
322,2.436171282750296,1.1200004880540597
323,2.4414963261565745,1.1100276274329435
324,2.442761423786681,1.1077182144329094
325,2.44046624672234,1.114582156537628
326,2.4505851426033973,1.106990450166482
327,2.4548957445008397,1.0938250669586143
328,2.4581312054558375,1.0965116436037536
329,2.46908095530742,1.08622819469409
330,2.4678006073519096,1.0814532633283849
331,2.4672145472785085,1.0906440087311096
332,2.463680826106378,1.08775244237926
333,2.470082349008483,1.0784177744572918
334,2.4636769461072476,1.0861969973927208
335,2.4602745354773985,1.090953229794191
336,2.4737024463442174,1.0650775238098975
337,2.4778764619790046,1.0556870405516194
338,2.4848702098765454,1.0487531572458446
339,2.49510803239442,1.030930426016174
340,2.4834397722313297,1.0591111944710676
341,2.4790508374883666,1.0587725873116984
342,2.474396324660248,1.0646480754966596
343,2.4771623753836662,1.05785222578611
344,2.4761718859050204,1.0610421418217837
345,2.465018035370753,1.085033065289294
346,2.460600997324184,1.0905159902426615
347,2.4473607525950727,1.1188129408713374
348,2.433091831662197,1.1533869577645846
349,2.4282537486934994,1.162598974255214
350,2.432186359712131,1.1626781650953744
351,2.4201784260353363,1.1798006828829573
352,2.4085693134904655,1.2252479019047027
353,2.4087602448949985,1.229389527905676
354,2.3629481088466417,1.3500827856442497
355,2.311780543439593,1.546772841429387
356,2.3329190492216845,1.428799851763023
357,2.32483117173844,1.416527417999001
358,2.3126712661095525,1.4328320686515417
359,2.31003829271946,1.3960209019476273
360,2.287674538881316,1.4342524453648253
361,2.2826483517907694,1.4205283914006321
362,2.283573433536424,1.4225396615895727
363,2.2760412923220947,1.4339295220502901
364,2.176955422835723,1.867456018653918
365,2.1702006159279024,1.8681587548473122
366,2.195350599205188,1.556776347787115
367,2.2123570463659528,1.4114571938564737
368,2.2147893684085256,1.3888366331634379
369,2.1843431842276404,1.4193863169254128
370,2.1413805673734263,1.5028451452742315
371,2.121338498285101,1.5659766998492959
372,2.0873888277465573,1.6521095381876794
373,2.0840557914765885,1.6504089588504804
374,2.080243748085776,1.6439302704448358
375,2.067415176235832,1.645089122732754
376,2.0576191583944126,1.6511960033205777
377,2.0545951775058864,1.5945694956037144
378,2.0517754691449213,1.5952981251302958
379,2.044936297181796,1.5837085214184683
380,2.0266019449798667,1.5975813502687282
381,2.0365996705382154,1.5004628140238603
382,1.995421118327546,1.5730291009875088
383,1.9817509196669638,1.5781210031082467
384,1.963482369638594,1.6035062428012161
385,1.972634394200747,1.5824249340667822
386,1.9352911621781386,1.5966431731483777
387,1.8702098048408513,1.7463085690041238
388,1.8354569379996166,1.8531515541056254
389,1.8051393066722177,1.8941796283747494
390,1.8063225799047224,1.7631893292902416
391,1.8002202189027023,1.7491906632678542
392,1.7732181722593245,1.7859360564214595
393,1.672927294458014,2.1011563798587876
394,1.6686998002264415,2.054119692866983
395,1.643597247157202,2.039914005098263
396,1.6882420238048548,1.8684436040561427
397,1.6652273004911007,1.878685050160271
398,1.692637770689169,1.7290061090820783
399,1.6552440252990641,1.800341083682397
400,1.6419719720441206,1.7841130747664893
401,1.5892847079502823,1.8570644474786548
402,1.5714414835204606,1.8503284848318384
403,1.47079028135197,2.1804751913019307
404,1.5218649558381818,1.8745259391130236
405,1.545607750279365,1.7845570603940182
406,1.5111159309956912,1.7432091967208327
407,1.4976578919788686,1.7356364130367035
408,1.4868877556576388,1.782043225943853
409,1.434069061477072,1.8637794795632012
410,1.4175717365755376,1.7804167661384065
411,1.3498710874030946,1.9514181024669603
412,1.313383170503458,1.9931424841061431
413,1.2787872084377774,2.107317507030607
414,1.3427937515719903,1.7382680879600718
415,1.3110484581374076,1.730814357117212
416,1.239235348539912,1.8215563044403387
417,1.213853343572056,1.8322985059713284
418,1.2007019810931099,1.846920689480609
419,1.150950898587366,1.9013961431601267
420,1.135650236431835,1.8946447602981018
421,1.06094774178094,2.053510254598431
422,1.0103357595929416,2.122798106105204
423,0.962583848330582,2.189632635689302
424,0.9422819187277964,2.1985463715863345
425,0.8738227255728439,2.242968539429072
426,0.7721967537577423,2.3724841515307546
427,0.7423628498994028,2.382068661203502
428,0.7684571421876727,2.306504482238057
429,0.617094719721164,2.983928643222912
430,0.6251155965894504,2.870174235173974
431,0.49067958279207874,3.2068937346397832
432,0.6429288787919871,2.5224247198870504
433,0.5822557457188492,2.544064340656073
434,0.609642224044797,2.367595341316196
435,0.5478097143646465,2.558035702566531
436,0.679587454257491,2.269985338210511
437,0.44643993321698694,3.0276295356794107
438,0.5990427854762722,2.5522582786092993
439,0.577289439842748,2.623185632642815
440,0.7300085475242365,1.9362567979093384
441,0.7039685853132567,2.0053222541103204
442,0.6718367961746003,2.0252822587805586
443,0.6557073780237868,2.0263853735497386
444,0.6000717752033273,2.096763227244222
445,0.5094943308456247,2.437447409651726
446,0.4918703920470571,2.4168089845207397
447,0.6075995412468825,1.9650808964034805
448,0.5364889196285952,2.186008538823358
449,0.5219096061495214,2.1957955546989636
450,0.5643591842601775,2.0905989778130145
451,0.5252016426947637,2.157051135211076
452,0.6434447688081226,1.7982580005712554
453,0.5769659092440115,1.9062062028574016
454,0.5500543041145554,1.9171951006107055
455,0.40221817811936716,2.375909508000287
456,0.4678421204208081,2.0698595369899193
457,0.4681176757183602,2.074141279575173
458,0.35117591584996993,2.4974112529605383
459,0.32715958701476827,2.500994513379592
460,0.3682114972614795,2.3440230561099935
461,0.3291371178233453,2.4441815360822665
462,0.2502368168762062,2.7119206532587485
463,0.3043605045703092,2.441149037212086
464,0.17630468531160903,2.729837212490196
465,0.1456289313688046,2.562625120894286
466,0.1767843149785115,2.502523768294425
467,0.07030583920977306,2.735464995869634
468,0.11961811723716505,2.6120305062739635
469,0.022663038637209115,3.0429594301613796
470,0.2536953964762077,2.0379362782642647
471,0.20470118214626237,2.075118194625544
472,0.18462967902210636,2.087263942889162
473,0.17921455307247036,2.070558661261511
474,0.13054896865910914,2.1638624399818216
475,0.13879638597468158,2.133926075638363
476,0.09208903935198107,2.188140515436084
477,0.12351971822471912,2.120780633527597
478,0.1396361985045214,2.0544182479211375
479,0.1935124962115639,1.9860330798936259
480,0.21040361874397917,1.887249449820499
481,0.2194428532985868,1.8728390479054553
482,0.22521060034548954,1.861216152367636
483,0.2393380456943662,1.839877595540769
484,0.2457611182220672,1.8066942609276673
485,0.26327197692113113,1.7848627333709146
486,0.19601792478396476,1.9158554958200942
487,0.16978648651331066,1.990065066721975
488,0.21404543401249668,1.8635483965013822
489,0.23233785799706105,1.799351017549443
490,0.20968802215952065,1.8225336317671956
491,0.1634928534410291,1.8714213129452502
492,0.10149457247345736,1.9484729727317371
493,0.1040193543881017,1.9360104728982308
494,0.11853482095056417,1.8382913213540082
495,0.10682228340233003,1.8577273378342694
496,0.05531024883182255,1.8678970245144544
497,0.09103943627359459,1.8404027232554943
498,0.10037348521594232,1.794736487366845
499,0.017845663560878595,1.9328836788022836
500,-0.01023201144228648,1.9692959011462279
501,0.05621004986492808,1.8365483682651822
502,0.030800047064608684,1.888104877731984
503,0.0392624441491521,1.8711899493064772
504,0.0347359321120579,1.8531415688263162
505,-0.005759983045344432,1.9382206349136324
506,-0.04755187435802138,1.9302614753398697
507,-0.15311531200466508,2.135491602352621
508,-0.16051492150370733,2.12959197012626
509,-0.24522292625672915,2.3046126525257296
510,-0.27886076361836165,2.359193153453202
511,-0.4379389948030161,2.6406664047528827
512,-0.5398372783583639,2.9049077541317083
513,-0.5995732254999859,3.0254599272576113
514,-0.42942560131826096,2.6861856896645877
515,-0.4881717483801581,2.9302417043833606
516,-0.4488524596933487,2.656441442264824
517,-0.28659927686547837,2.1859667867973767
518,-0.10807772709538044,1.8542853144866354
519,-0.11875449874800242,1.8554586057800158
520,-0.1281648206201789,1.8433647377419986
521,-0.12990086415960034,1.828097769935209
522,-0.2892703935689855,2.275551559920356
523,-0.3455582074825706,2.244165027994701
524,-0.23696095150573676,1.9582277577002363
525,-0.32860499811858956,2.116304630530718
526,-0.4146110033160564,2.176474738236326
527,-0.31960744261263324,1.8919115468422116
528,-0.3093384051993123,1.8501669539022283
529,-0.37866280806705643,1.9403182838924913
530,-0.4601755006139805,2.0649424650552084
531,-0.6006372935962876,2.305893155147522
532,-0.8109585553362642,3.054736058457902
533,-0.5951826146053923,2.256880329025125
534,-0.68220213920823,2.3758743685790398
535,-0.6431463576817056,2.325247647804261
536,-0.5802185969064836,2.2143316756357514
537,-0.6371999483422445,2.2561467672148496
538,-0.5834235619508505,2.1762446877169013
539,-0.5809552669391586,2.140371666883465
540,-0.5904042821927384,2.1390159156117066
541,-0.6732654483402513,2.2925527389300595
542,-0.6645713725991789,2.264665557777398
543,-0.5544705498457644,2.0100784166212438
544,-0.5308812011037076,1.9678386617050219
545,-0.5482493481295634,1.9587709684314079
546,-0.6678430327243831,2.1119328492524327
547,-0.6847959438864861,2.1396645604089377
548,-0.6698674588356722,2.1072720393804265
549,-0.7117282872538085,2.170452912168324
550,-0.9151643567333353,2.6341490730575123
551,-0.7244633225355137,2.1043253353331295
552,-0.8956247593798154,2.385632376436194
553,-0.9166395541946913,2.3621228511595893
554,-1.0523290801999323,2.4741542425052994
555,-1.1760145099559038,2.636189280274793
556,-1.2338203442929576,2.7156234727909117
557,-1.1804042688791783,2.73239053965865
558,-1.2296927258989883,2.7989021850441973
559,-1.0675046505017862,2.4130785186225094
560,-1.1399935261002165,2.647033436103818
561,-1.0386442619067384,2.3441445972726886
562,-1.0136028434966193,2.373342366521079
563,-0.8650251618248548,2.1462425758804438
564,-0.8014740868931082,1.9801561955301585
565,-1.0568884060674437,2.6429084515648285
566,-0.7089744293939342,1.919904943773806
567,-0.7387287265704363,2.0388072920585647
568,-0.778824506339991,2.0818119130263555
569,-1.0422514247344987,2.70020273226476
570,-1.1399895219160343,2.971856168939469
571,-1.2100929148267316,3.2507877663777953
572,-1.086998402535652,2.839199360837705
573,-1.0929665679914131,2.771574041809744
574,-0.9654126392844702,2.29740153503499
575,-0.9643805952587913,2.3935444135419743
576,-1.030515484948594,2.727240460622404
577,-1.080265578273934,2.7542844535807998
578,-1.1099368955510682,2.870360659769067
579,-1.1688216260369473,2.9377873250797357
580,-1.241993302143526,3.169379877637504
581,-0.9984799778314678,2.2625871721165156
582,-1.0580547054169844,2.193848043948699
583,-0.9810578053024703,1.9356612275473586
584,-0.9833365287187449,1.8869782827885566
585,-0.8980589713345983,1.7062201862632065
586,-0.8776221624807099,1.7018165791009547
587,-0.9140381885840769,1.7268699076828604
588,-0.9028693778778859,1.7059141280309957
589,-0.9388351057311892,1.7464778210256011
590,-1.017008516143598,1.861282543371847
591,-1.010533894606596,1.871995198753842
592,-1.1105796318686902,2.099900687613514
593,-1.0913286244356062,2.081994397486868
594,-1.0315101544332066,1.953006704207779
595,-1.034484339714655,1.9879589811423644
596,-1.0925063809342874,1.9941628719771956
597,-1.0795117191125632,1.8757376687049532
598,-1.052735168850178,1.786305142359758
599,-1.2293381218623798,1.9760673105887252
600,-1.330729876254203,2.1239110705641986
601,-1.4073887583728841,2.218648468124097
602,-1.3475234619653436,2.253625704072084
603,-1.391018340466451,2.3075218955283634
604,-1.3935977321590733,2.521080786362243
605,-1.2384574637653822,2.040682496025268
606,-1.2099775505834878,1.9072682970779307
607,-1.1995079917058131,1.9594215388879757
608,-1.205677898575714,1.9544555207875138
609,-1.539030548116641,2.943833640454307
610,-1.3459267301113482,2.1991845633300415
611,-1.2857066161300914,2.1089232977707515
612,-1.3045715583227582,2.129194518804303
613,-1.3480031579277647,2.218829773399856
614,-1.4590315042787894,2.4801710632270875
615,-1.4011967695426737,2.3396554055310075
616,-1.5217984667690319,2.3193859597330717
617,-1.4709641453017477,2.2630908011610824
618,-1.5378975253403135,2.4255328579916395
619,-1.493743041161088,2.240384369025313
620,-1.6552100472149582,2.7181547253497746
621,-1.611899676666855,2.904911613242333
622,-1.4505114282969649,2.22837443074842
623,-1.3779644236719577,2.0186857216353657
624,-1.3530287790761,2.0502866598484695
625,-1.43804616986666,2.429158687458877
626,-1.432793831499609,2.4093238308999085
627,-1.4028847046315809,2.1159893923784443
628,-1.4077387587113244,2.077743464097608
629,-1.437170502615339,2.1507821350624705
630,-1.4459561868319852,2.164427058857345
631,-1.6338554446599525,2.5560362149826523
632,-1.6088768855764326,2.5435329133161657
633,-1.6534019262614483,2.6326407143219925
634,-1.6229333397434822,2.4887385825453476
635,-1.548766504602587,2.350421237770738
636,-1.4410432042261294,2.181171127069434
637,-1.5173746945635178,2.384405394340192
638,-1.3940965306754736,2.1521764821222384
639,-1.448775058945919,2.190149162220803
640,-1.4509323316546994,2.300789146190235
641,-1.4639875161247247,2.133109315984225
642,-1.355129423890875,1.9522212474938154
643,-1.3616834890897025,1.9174671569385395
644,-1.4916090714458532,2.3551056146628695
645,-1.5062581041416288,2.2585502648411
646,-1.466909300073879,2.5125867294596027
647,-1.4381890749257635,2.373263075158886
648,-1.4778479983337585,2.4580350692284187
649,-1.4672982688898164,2.597116324692156
650,-1.3901811088490124,2.1991320044160045
651,-1.3103197413971412,1.9583965579662908
652,-1.3324226917857707,2.0773601252806326
653,-1.5134776772648846,2.3797238945524404
654,-1.4166880312506869,2.256177512612646
655,-1.3611071565427142,2.0765259945309276
656,-1.352970643532921,2.081045087149089
657,-1.4907429782378094,2.4574254706808305
658,-1.4999093731657005,2.4622988759578415
659,-1.3730421248044757,2.1705263077298778
660,-1.3573014253287679,2.1179800622083578
661,-1.3820119970913236,2.2023180727425085
662,-1.3283920694222835,2.0757595896750094
663,-1.4035040617262902,2.267245186648254
664,-1.4446139437433754,2.316216361689297
665,-1.4529706516520333,2.307482892646111
666,-1.4178979969807555,2.282947380794362
667,-1.4822366632221744,2.482573966426602
668,-1.4537682224863817,2.413277881499188
669,-1.2620783636715598,1.7887495153078952
670,-1.2617581908456657,1.6567745846520114
671,-1.3665718962634623,1.8269106810046098
672,-1.364067625863498,1.8150071117791615
673,-1.3412527806266934,1.691227745113072
674,-1.4346124021355502,1.8146813374142705
675,-1.4767209527248042,1.879270613755696
676,-1.5696454964929976,2.0304802325056968
677,-1.651464749638955,2.271503351610606
678,-1.7518414555254858,2.502924846310861
679,-1.622876592499779,2.211363165604367
680,-1.5823403939248022,2.25668893394432
681,-1.5784652235562342,2.3083574890427325
682,-1.619505699909417,2.5006751894616124
683,-1.4460257524254374,1.8484365940316272
684,-1.487569103900464,1.985289238276455
685,-1.4473930888616584,1.7682189912644108
686,-1.4464930987320834,1.81161335768879
687,-1.4497455943093513,1.8312656356439299
688,-1.5924537867685495,2.3584806854511076
689,-1.5558826207093346,2.2918789108189803
690,-1.5128606422409414,2.0921383421084534
691,-1.4792717702381182,2.0945157289333673
692,-1.5000037382166707,2.137856780666462
693,-1.4269030820874518,2.001558758592837
694,-1.3869551519692342,1.9186906049064612
695,-1.327785519032559,1.786416766125012
696,-1.2932510594893944,1.6947013352287685
697,-1.3154608126027731,1.7266685934676973
698,-1.317632846956697,1.707482243902361
699,-1.3324490969246054,1.8049479196100264
700,-1.4061581948935449,1.9163688913802737
701,-1.4223755834491363,1.9648020588330044
702,-1.5433591651331062,2.191797437084428
703,-1.6299524348442775,2.570779240161804
704,-1.5329764911451582,2.290251760189731
705,-1.3226421280132832,1.7128553972178011
706,-1.3854200151887417,1.814912265922735
707,-1.6476072334185585,2.364657195643734
708,-1.483361255930981,2.061310675308848
709,-1.6444562381799381,2.4596146849771943
710,-1.8419594747058403,3.0943361640964957
711,-1.6693464778497287,2.483693019466716
712,-1.5204957048215977,2.116679284856973
713,-1.5253273184398508,2.169896372870245
714,-1.434151542596002,1.962876176246824
715,-1.4594036452621102,2.0209672243770855
716,-1.6235671746313056,2.149466697476589
717,-1.6541307108485614,2.27647332146211
718,-1.8115020919458598,2.4687365966794506
719,-1.844769602676121,2.5085878108393453
720,-1.8373228014649008,2.3534738007622895
721,-1.7866771364406215,2.229499733448741
722,-1.9721334926886067,2.6089936952254495
723,-1.9797031961348488,2.4774802898712553
724,-2.028988050628983,2.5774119845007912
725,-2.084856152781747,2.635681628465262
726,-2.0723365502840103,2.812359539953583
727,-1.8555870906176801,2.213928226186251
728,-1.9284664728748513,2.391244257962006
729,-1.947379939453824,2.4330526914321444
730,-1.7705339935192472,2.151650220133364
731,-1.6490334452810904,1.8360978548974733
732,-1.605260380652648,1.8348218737392066
733,-1.610695339865668,1.8680985884765957
734,-1.6612660303795324,1.9316295038058955
735,-1.6893936551786197,2.0197181551917063
736,-1.729311202258186,2.0944232369415183
737,-1.727358877630596,2.1801731712158476
738,-1.6703585470709295,2.1112935541077507
739,-1.6897138455673457,2.150453589695944
740,-1.6678229083447895,2.0710567715896766
741,-1.6521807824789603,2.027128125555076
742,-1.8730775161325897,2.4531635089006145
743,-1.867872596107633,2.3689451491176374
744,-1.7201405972038486,1.9731216378063168
745,-1.8950687414498828,2.2957382584130674
746,-1.8855697538862308,2.3885114157270824
747,-1.6888682723000212,2.0561440580225216
748,-1.751139512845536,2.2002560292970466
749,-1.8049314462945585,2.23978053068886
750,-1.7434168551352718,2.091073052445832
751,-1.7857617107588164,2.2254224661635558
752,-1.8479775614802247,2.3178262777803016
753,-1.9958172560739293,2.6994702901063006
754,-2.0025935401468016,2.633302380112588
755,-2.00286965918364,2.5367684811651667
756,-2.0248854035195336,2.4810061584969016
757,-2.0028021130442615,2.5007727742373156
758,-1.8968338586988664,2.407425632340834
759,-1.8290911230476394,2.150584463533986
760,-1.8445539090069685,2.170619952197824
761,-1.829666117497766,2.244994950236316
762,-1.790540709327446,2.0911729926376195
763,-1.9633943217480867,2.533686378568618
764,-1.849081690241689,2.4669806830142607
765,-1.9189616064503239,2.517330462963088
766,-1.925273651779879,2.586609369763969
767,-2.0356573682216874,3.0632495545416045
768,-1.83716842997174,2.1583458901615367
769,-1.8438511127660668,2.150860007559166
770,-1.9283997402134185,2.467994661384081
771,-1.8262127348958004,2.4770342870252393
772,-1.8771762916058317,2.5285152689681336
773,-1.8500279865752287,2.46430108066264
774,-1.8434788427265345,2.5335165745658457
775,-1.8089574476144294,2.4445872844400762
776,-1.8379896311906325,2.639119858017828
777,-1.870361641454973,2.5893265409938215
778,-1.7817121713101391,2.424130817306069
779,-1.7909246235047076,2.2533916149208304
780,-2.0007465266315236,2.8309021369008613
781,-1.8380411757401744,2.3652982215262397
782,-1.8374717322529945,2.3909922878968715
783,-1.7675254573715042,2.113263026340395
784,-1.8565066532209988,2.216619750278127
785,-1.8044114541503666,2.09557069705982
786,-1.858126712672342,2.1505156910625502
787,-1.8471381421727417,2.107533845353118
788,-1.7938118116772261,1.9645206446933547
789,-1.715751921351873,1.8025713172643538
790,-1.7720937163114476,1.924674244899103
791,-1.8052360905762523,2.000445607820862
792,-1.7319417306809965,1.9245722175569
793,-1.791652094826148,2.0531739123941533
794,-1.835205919711483,2.1787254396122155
795,-1.6904085866779903,1.8906219469231385
796,-1.6350728112777972,1.8141966214022414
797,-1.7154976403795192,1.9071602250690298
798,-1.7302548881942352,1.9218488686684054
799,-1.7180350277825909,1.9544977148666682
800,-1.703044511054661,1.9727848882067693
801,-1.7159846541730122,1.9144832718288791
802,-1.7890070677440577,1.9305172667514832
803,-1.8388749080653566,2.023711303066967
804,-1.841319240693049,2.041097980021745
805,-1.8930562678438543,2.184273776209475
806,-2.1497576119159527,2.9220339381362126
807,-2.0447032524296493,2.4987898791118184
808,-2.0269544231416803,2.3427711476911925
809,-2.0322272103278736,2.2465874671117154
810,-2.1100345849570514,2.3331115000605656
811,-2.002629554180713,2.1617428328026898
812,-2.080064644593802,2.3062930838809783
813,-2.168295169027646,2.3015240773693235
814,-2.404318077413249,2.69975168150798
815,-2.3769088671884653,2.637791486394902
816,-2.3604057568302914,2.643461999926083
817,-2.309957970849708,2.4995404751043173
818,-2.3526875645374075,2.499286851279721
819,-2.3927071614533633,2.7644227363764227
820,-2.187443051935958,2.353305945588108
821,-2.222381937421975,2.2802908248372047
822,-2.1860830251757846,2.2331839048365834
823,-2.0961290505017502,2.085318275805601
824,-2.20452586315715,2.2436776716734257
825,-2.457823628566089,2.6441232367573777
826,-2.3371351842924506,2.497984775507183
827,-2.3283982210431584,2.4127422277475685
828,-2.383788073655063,2.5387556071553425
829,-2.424625072903823,2.6256849097318358
830,-2.36825868292243,2.617642253933291
831,-2.3451990856389795,2.4760658885890297
832,-2.2864354416880417,2.394392219912071
833,-2.3478607435985306,2.562691964848499
834,-2.4315558589951944,2.851602002824477
835,-2.212336883193615,2.450542438256587
836,-2.311039747944161,2.59234008067939
837,-2.2585618794406646,2.434767665705823
838,-2.3748327193282885,2.535908726925886
839,-2.298124811961584,2.4407442202841914
840,-2.3865537676669533,2.635051350394749
841,-2.325804835041679,2.434600701730835
842,-2.207358894426479,2.274261430335506
843,-2.2115127830580854,2.2640064028631235
844,-2.187695524975397,2.2071796776565504
845,-2.131858063841886,2.073779006524825
846,-2.4408930064208945,3.0419028703903264
847,-2.2606934867186217,2.2740667790354605
848,-2.320006865514062,2.3401153480651318
849,-2.099164635436783,1.8736508602382043
850,-2.151816078529566,1.9478081696518736
851,-2.173538867219441,1.974884821240802
852,-2.257349626967577,2.095652960282113
853,-2.2600898127125233,2.100440303841686
854,-2.1949012735093523,2.1159283683186363
855,-2.222443694206794,2.1575413433366655
856,-2.3697058403982503,2.4480855118571614
857,-2.4264627910479204,2.7888610945883205
858,-2.4668500557278814,2.668520496148842
859,-2.4899311211570434,2.562958766321617
860,-2.549713473094373,2.6275973169917677
861,-2.619519002535036,2.6782519848474493
862,-2.5939582825947336,2.6819935427014534
863,-2.5493547665426246,2.564572094369043
864,-2.530781504094681,2.432185534415516
865,-2.4704024875098787,2.2533646940609984
866,-2.3794131061626245,2.081829119113575
867,-2.391521738110403,2.0531574433722986
868,-2.346528754878248,1.9318311472656622
869,-2.406046977575358,1.9927682223170404
870,-2.403838240144136,2.1395178944097877
871,-2.4300321434548113,2.084184061884189
872,-2.501407111232727,2.2040955119675725
873,-2.535418999849287,2.3823738650010804
874,-2.477178035569481,2.2614013901132024
875,-2.3137665279791637,1.9027834677443902
876,-2.43985587948783,2.1593945198954168
877,-2.4571078452401536,2.158188328977161
878,-2.4344803901276553,1.967426616732222
879,-2.4870194678834867,2.046724789210356
880,-2.5541684472490833,2.24621271721504
881,-2.6438334434191684,2.4608375739337864
882,-2.836221011514058,2.8478056866417396
883,-2.800483915010614,2.7015706325705615
884,-2.7470445788002915,2.5530299463614017
885,-2.77352617175201,2.7834945362993375
886,-2.5313643026313057,2.11581351090998
887,-2.5384891644549694,2.1953007110367637
888,-2.5913811470368024,2.389893506096806
889,-2.542579009240118,2.3398738870001417
890,-2.4685753246309026,2.2326645119476987
891,-2.4063619850691125,2.131493178630939
892,-2.39815801835565,2.1413746747267224
893,-2.40343651844672,2.3632323168492766
894,-2.3373975037613492,2.0760911843351226
895,-2.3415076278673363,2.106639966313169
896,-2.3752919072163747,2.1852247555789646
897,-2.412488112822735,2.1983158740478235
898,-2.4583500651177195,2.299460384473517
899,-2.3182075325812224,2.1961429253544464
900,-2.250159209711066,1.9979077976903015
901,-2.2985673679476157,2.0791018222356907
902,-2.3398241640682933,2.209035818996175
903,-2.372403065301612,2.261534010743407
904,-2.407118262430651,2.315179510196017
905,-2.2091500726725575,1.9931432880595226
906,-2.251554256907726,2.0121676635529346
907,-2.2570629395063944,1.9410682766077585
908,-2.2072229027398436,1.8795510724004496
909,-2.2448755109545844,1.9626756037891282
910,-2.212439045261734,1.944605630876736
911,-2.1861876690630124,1.9303216786636905
912,-2.1570924122305035,1.921090397467442
913,-2.1475149505845716,1.936263237424701
914,-2.201943104319293,1.971389135428259
915,-2.385021648388421,2.396001205172674
916,-2.3493939919930686,2.2555873297399804
917,-2.3129332245131353,2.2214277756209184
918,-2.4431939038180888,2.4528172017032555
919,-2.327842764038876,2.084729125256814
920,-2.3962956887932383,2.254639650324285
921,-2.4929032233884327,2.589472446415903
922,-2.458662846818728,2.1929706854660083
923,-2.599283937506974,2.395714572458822
924,-2.8222306580438175,3.1906780804823973
925,-2.979772519649178,3.1885207089888006
926,-2.825206094267451,2.7778279741703504
927,-2.937577516754432,2.897167612241698
928,-2.7098779883962867,2.6458532729361437
929,-2.784900547045312,2.841144855880664
930,-2.7561332108203613,3.013218499722083
931,-2.92054367367695,3.385465264484067
932,-2.73406674353222,2.6502155625640826
933,-2.832581521366431,3.0451757174347573
934,-2.42174392743433,2.0750143053312975
935,-2.444068981168731,2.1853451686710605
936,-2.450146535762458,2.198592811631285
937,-2.507623557357007,2.298338683249376
938,-2.677917531870851,2.4800576382751407
939,-2.952695000057511,2.884816992749532
940,-2.903531748959192,2.758263855910355
941,-2.9546183171191664,2.8673553502885127
942,-2.847470169292032,2.679787731371415
943,-2.6702383687628015,2.367608307293141
944,-2.5326829031293503,2.3431862422582785
945,-2.5547694968206502,2.3633383597275537
946,-2.3791868932266755,1.971095575656778
947,-2.3512289811856903,1.9731195120024672
948,-2.215576713863606,1.8609285961710678
949,-2.324412128680995,2.028426994375132
950,-2.353072406976314,2.1351584203629934
951,-2.3367450239708796,2.1419818173818013
952,-2.411742114858104,2.327544828374403
953,-2.7407578200002733,2.9610434288542073
954,-2.5586923532372,2.414998640981569
955,-2.591756457429108,2.5240434486155374
956,-2.554166120040724,2.4381101823996003
957,-2.5165299399032692,2.3713442590490947
958,-2.5526313009861865,2.4514771400605078
959,-2.6344177024973305,2.5412957148007234
960,-2.6792375577461502,2.609339384019042
961,-2.690646875365472,2.6360188205198516
962,-2.636251033669659,2.4249749670704324
963,-2.627281872633717,2.352768521015068
964,-2.6559092972328178,2.3821293124305916
965,-2.679713509169421,2.398460164387576
966,-2.644782240474671,2.35212538363759
967,-2.6404991461515572,2.3527618574813967
968,-2.7023914027180367,2.4756316692244
969,-2.779560485587828,2.6227721849746035
970,-2.8272153413704904,2.82936261678898
971,-2.7560315915422406,2.616856768108789
972,-2.6089279954106837,2.308678922982279
973,-2.511091708073087,2.110429402852955
974,-2.456933219788858,1.9759211240541614
975,-2.4940633135373513,1.9799677755569376
976,-2.463877592324204,1.973615887679372
977,-2.5101936629016075,2.0576197134488203
978,-2.527413953068322,2.1200032006462264
979,-2.6252493048792847,2.485765657825418
980,-2.726770434572936,2.6515806380726348
981,-2.5978280521026687,2.3560274592063584
982,-2.6156844504545917,2.3584574775407185
983,-2.5624470353480353,2.3095213408045363
984,-2.6457414998288664,2.441177383611801
985,-2.5320929762639603,2.1916330063917777
986,-2.4969171893805147,2.121489483608633
987,-2.55921382079794,2.280274538038683
988,-2.535473036832655,2.213134570147102
989,-2.6566084012742732,2.510520848415754
990,-2.6059076164680754,2.297170529164274
991,-2.5245774713702636,2.07575529725296
992,-2.445940050937434,1.9513549559559378
993,-2.686753130616695,2.5297944582626704
994,-2.4507415043331786,2.052726652357756
995,-2.3298578778003214,1.8911337994522481
996,-2.2698495473684765,1.7289469972146134
997,-2.378129903879453,2.0510844582737904
998,-2.414749118699911,2.0161063374177663
999,-2.401377617205342,1.96978506140314
1000,-2.395226918735227,1.9914458481429747
1001,-2.4233008331501296,2.023702137227456
1002,-2.673774250493059,2.730766393631311
1003,-2.63134201450242,2.501452934161678
1004,-2.6930412641350245,2.63946953884356
1005,-2.6350917253725545,2.2858140098161055
1006,-2.6345141257175357,2.2984295964258004
1007,-2.7256467988848927,2.6106348022546104
1008,-2.633254015526493,2.2423795549020964
1009,-2.5943580613650026,2.1235936596362905
1010,-2.6645845100503305,2.1290460353907563
1011,-2.608800119264559,2.044321935258126
1012,-2.8758154316660813,2.2898918427220836
1013,-2.839036825026602,2.2648935057183923
1014,-2.681993012910801,2.0863262836564678
1015,-2.68478381789904,1.9780168123561592
1016,-2.690168617933517,1.9447910422207855
1017,-2.6496424018966214,1.9506495412345952
1018,-2.6183993355676414,1.9048836383313998
1019,-2.701092021310921,1.9900365349340159
1020,-2.648510404181554,1.9509068485210816
1021,-2.8086972180247654,2.3087576360136475
1022,-2.804543393592385,2.289190237213588
1023,-2.7313726471697595,2.1686269034105767
1024,-2.7187309676112994,2.1040922879270223
1025,-2.885841327350314,2.6212513904171972
1026,-2.8911958804223166,2.571671781385745
1027,-2.7263520524921847,1.9460477782918713
1028,-2.8109380506249435,2.218039237178495
1029,-3.017325910865637,2.9336605287321844
1030,-2.9736670931863625,2.50119564737563
1031,-3.07435239934726,2.794596602243448
1032,-3.0374687767433914,2.6912446979381808
1033,-3.0417344892273532,2.7119605885182634
1034,-2.9554930887369553,2.5002441474051325
1035,-2.8987549556406065,2.3518796395312003
1036,-2.859337449709738,2.3809860926511246
1037,-2.7451748182774924,2.1861268954622814
1038,-2.7485706682006543,2.1735173910965853
1039,-2.8288697827139035,2.3096530935246222
1040,-3.0402404020434646,2.883190723036282
1041,-3.25345752024806,3.242127986009495
1042,-3.0723878692830398,2.766864788426797
1043,-2.9648117080101017,2.5348342901536336
1044,-2.861674157505903,2.3076407520616313
1045,-2.825182146036978,2.2105091956675036
1046,-2.8750557017540905,2.250029781016267
1047,-2.9088612640291256,2.186883811787588
1048,-2.962217944712516,2.2433663121760374
1049,-3.0017183888671584,2.42786590034982
1050,-2.930136673559091,2.3356912361508546
1051,-2.8291266665048234,2.1921173225691346
1052,-2.7005326106817114,2.18160964411238
1053,-2.7065283958851576,2.218258388064589
1054,-2.7838546685026966,2.37961376068815
1055,-2.76467274976687,2.3246437841473213
1056,-2.8089012151110238,2.414453578265513
1057,-2.7573335489192243,2.2428904340543285
1058,-2.8541155389922737,2.426042168924896
1059,-2.8239853422115164,2.3110737912642114
1060,-2.982706812235887,2.588701870088998
1061,-2.9122658757885573,2.4259974749849755
1062,-2.812914648892749,2.1941837781106255
1063,-2.8101881887066007,2.2436331641375062
1064,-2.7887557052894234,2.1794508213159958
1065,-2.8649792880251477,2.3481538459379014
1066,-2.7867714725462567,2.2723655169603605
1067,-2.7854109829647076,2.2219397185799057
1068,-2.8054866507825444,2.2277229355400427
1069,-2.81728320606243,2.4640737045064514
1070,-2.686906554772895,2.233007052417928
1071,-2.5630739238513627,1.671778429915231
1072,-2.61141417012296,1.7662096781516379
1073,-2.6122325708239473,1.7554258531649596
1074,-2.604995594328699,1.7006868715317445
1075,-2.5429625694887084,1.7346005242342977
1076,-2.6005561811149733,1.8882289894461306
1077,-2.5406760564326536,1.725831210558692
1078,-2.654010252381698,1.7846977634818915
1079,-2.688422348948139,1.8823987648614686
1080,-2.7020055756211776,1.874671250630766
1081,-2.7374517197907084,2.016187306937865
1082,-2.7311785384496825,1.885064560724798
1083,-2.759153117303516,2.1357277687971457
1084,-2.5875833518382825,1.789651753796301
1085,-2.5341521373852025,1.626440632089481
1086,-2.4727954355747186,1.5569574349997104
1087,-2.499358944513158,1.5947294566448953
1088,-2.569639714470359,1.7484381971515073
1089,-2.4332974366853386,1.5787657374118913
1090,-2.4846984720594727,1.6056816282797215
1091,-2.62618538887881,1.8870752475049029
1092,-2.717067104672377,1.9751324591384254
1093,-2.7651490692478196,1.9405403276103723
1094,-2.766357469632573,1.9852642613190021
1095,-2.897139630007059,2.475388182192648
1096,-2.7979855441975996,2.043600067751432
1097,-2.776864070279095,2.1016125508808385
1098,-2.6216444222760082,1.895722858781914
1099,-2.8043719970200454,2.5135494027872225
1100,-2.627592175246113,1.8047897208546657
1101,-2.6233742576315193,1.8019459287371473
1102,-2.6596384358993594,1.9179397076606843
1103,-2.721582799799535,1.9648329714014217
1104,-2.8279998493744243,2.256054021547773
1105,-2.769584470744464,2.051488509932638
1106,-2.910939257317157,2.4193499860568433
1107,-2.7512477720371216,2.0898639957622165
1108,-2.7105305104340975,2.030560366154071
1109,-2.6853991040556418,1.8750998154836451
1110,-2.665989466872444,1.850371143244762
1111,-2.695841709126614,1.9600623620201507
1112,-2.630529830422558,1.8125503064424253
1113,-2.786721648239619,1.9909304560852812
1114,-2.750619898719442,2.032014452262614
1115,-2.596405199466642,1.792693094813954
1116,-2.6194448644520167,1.78535466339018
1117,-2.640239107245065,1.845658607302164
1118,-2.6789453867102617,1.9017295801278733
1119,-2.6980485701621935,1.8761062045839292
1120,-2.7813222966154596,1.9313232939581197
1121,-2.734282393206252,1.7395216213826663
1122,-2.743706004643357,1.7084108165059186
1123,-2.6929628704163533,1.6947531275811292
1124,-2.8150159078258485,1.9829920584243992
1125,-2.9330047838906994,2.2378027991511322
1126,-2.899575592890581,2.24851747020719
1127,-3.003811322509435,2.16425834686361
1128,-2.8414439976170187,1.8818571422359858
1129,-2.8416322817271653,1.9244953592735388
1130,-2.831197029676211,1.8386091943176812
1131,-2.775119363444192,1.7767668873806586
1132,-2.7713143910199163,1.7454759513514988
1133,-2.7624522139073737,1.8753334795306507
1134,-2.662131046277444,1.5793910722409412
1135,-2.8273785593945804,1.8688864487016745
1136,-2.8390248872464796,1.8584114901560318
1137,-2.8837269228542004,1.9715073454294063
1138,-2.7854534019400945,1.7022230417676325
1139,-2.7491882431928176,1.724517353156089
1140,-2.7428028762546495,1.731380560528783
1141,-2.7508680746558976,1.7346182639358179
1142,-2.752289637640769,1.7067883171257359
1143,-2.746408596448939,1.698656414677812
1144,-2.758489794711965,1.7121593139811855
1145,-2.7464056260113185,1.7936224969284869
1146,-2.760131721818443,1.8346101073487688
1147,-2.74032239848524,1.8418130885759214
1148,-2.698342835064955,1.80937019447369
1149,-2.8711412383588115,2.22969791231309
1150,-2.837048115541233,2.127660962293829
1151,-2.619041024388383,1.686612902417076
1152,-2.6877399459093656,1.827047131598012
1153,-2.776570262660127,1.9814226168759257
1154,-2.9302624859611415,2.3694732191428547
1155,-2.878002029765452,2.1827325927689163
1156,-2.918772116008273,2.2967575161363727
1157,-2.952081872277442,2.283326930349387
1158,-2.900997993334507,2.319880880493257
1159,-2.849210907703818,2.186774660205732
1160,-2.8248548823032325,2.162186350647706
1161,-2.862336138877718,2.2045226168055305
1162,-3.1402645824392583,2.9454142147004916
1163,-3.264476043889997,3.141890923133793
1164,-3.2389757733073496,2.871358595569439
1165,-3.1671396037025246,2.721740851787626
1166,-3.080269667318015,2.572263020137363
1167,-3.0319831680758274,2.422373181566172
1168,-3.142481763844409,2.4920860366486055
1169,-3.1109486975693916,2.555890925815503
1170,-3.0044353316553134,2.4185238385564207
1171,-2.9212651168741854,2.0931557698820717
1172,-2.862898554957747,2.106348250623585
1173,-2.738121311484186,1.9045247063644437
1174,-2.7150174236328284,1.9286855363123623
1175,-2.5844925836997072,1.6901068168687792
1176,-2.5362712635907,1.6720117438149371
1177,-2.6314193698105384,1.7210622466880743
1178,-2.6533409615324928,1.7201730693790316
1179,-2.7541831449127785,1.8220629833790396
1180,-2.9611952752981607,2.1875413686782452
1181,-2.9392403264307942,2.1699355745585502
1182,-3.003902786549343,2.2574195718518935
1183,-2.8984558065674886,2.0386314094479174
1184,-2.9397899740537734,2.059185201858913
1185,-2.8829777808083787,1.987507996443554
1186,-2.7754444756644627,1.7703400234526787
1187,-2.8853338816268304,1.907004440929793
1188,-2.799887785577768,1.8865412061406297
1189,-2.7612019192965898,1.8198274142490363
1190,-2.725695966776306,1.7718741339130986
1191,-2.6355620316145814,1.5748974301649308
1192,-2.619905900296538,1.5416343139236972
1193,-2.60471349769125,1.4563937944454675
1194,-2.6233715553630104,1.4788743543872807
1195,-2.64010349491052,1.4589372467783415
1196,-2.6000149877946064,1.572201062971893
1197,-2.628205659350522,1.575647892846788
1198,-2.619014475397198,1.5342128170828968
1199,-2.5723733165972664,1.486608214754616
1200,-2.595391977601706,1.567826430371053
1201,-2.519540680926202,1.4223112270147784
1202,-2.5419906557216456,1.4549721136978235
1203,-2.5685953412684643,1.495204855114032
1204,-2.570028015201638,1.4904554354765347
1205,-2.5534002985571655,1.5041914792822473
1206,-2.582208151586015,1.4902440312379244
1207,-2.5016497898123413,1.3820040295886613
1208,-2.4793532294533,1.393651082860651
1209,-2.461771732429979,1.348998379235778
1210,-2.4795731292541863,1.3956489124298657
1211,-2.4356025094254496,1.3338381922984226
1212,-2.56973918692261,1.8160455527572026
1213,-2.523068358559672,1.514136596426541
1214,-2.5545334757342455,1.5214039742803886
1215,-2.5241495773632865,1.4896021768250436
1216,-2.524748273538049,1.473453364658872
1217,-2.610248605618058,1.6680961888061987
1218,-2.653272015406348,1.7634796891080475
1219,-2.608533606405729,1.6683682036793428
1220,-2.6496875063919254,1.6558963023042899
1221,-2.654466405629504,1.5994013623773147
1222,-2.6164449687007623,1.6069109200151346
1223,-2.707078827433924,1.7547884790133519
1224,-2.8922235193083576,2.381741339262137
1225,-2.914018090414661,2.4134141365152377
1226,-3.1978524988135275,3.3908999464902645
1227,-3.190682147682627,3.201595291538388
1228,-3.28436934828639,3.2344571267587945
1229,-3.1105063273848206,2.921756203012269
1230,-3.001673104393282,2.5061722993433686
1231,-3.0558008500377993,2.6822113267113528
1232,-3.215281992226619,2.7950258929705174
1233,-3.168700707640021,2.6181657063454318
1234,-3.1333050238511855,2.612752595748893
1235,-3.1583546384766445,2.5943511336362524
1236,-3.063464670406024,2.43769001099152
1237,-2.9210394718750803,2.1126478587807216
1238,-2.927386710696205,2.1143499238413606
1239,-2.9732820504255413,2.289447273875999
1240,-2.909710584652883,2.0671361524015377
1241,-2.8236498855228094,1.937806014474575
1242,-2.8300031093949145,1.8992540486404759
1243,-2.9210523397978876,2.101964997121065
1244,-2.9634085170712994,2.155980634962198
1245,-2.938377559223947,2.163141679270335
1246,-2.9325672395366755,2.413121053066586
1247,-2.975483992146726,2.6106834447098417
1248,-2.8417050055356885,1.9237049871100689
1249,-2.7568061397307715,1.957912015142728
1250,-2.8898337856831957,2.158122360521902
1251,-2.8033392473657353,2.1609656773633517
1252,-2.859066127196831,2.282771491882389
1253,-2.812644242874286,1.9522527941882202
1254,-2.7407890640491996,1.7101685100346802
1255,-2.725204713031527,1.710875257319017
1256,-2.6882802153406096,1.703217182704652
1257,-2.733947012426748,1.8051854887326835
1258,-2.818771409360521,1.9096029982945266
1259,-2.789318331764977,1.8147792349460738
1260,-2.822152828617175,1.856122759976226
1261,-2.7968820358382005,1.7891299497653224
1262,-2.7442008846396715,1.7891386614129643
1263,-2.7441224384026013,1.8321439816151368
1264,-2.8355814081328448,1.9298856220892944
1265,-2.827926680432122,1.853313272214939
1266,-2.965474905276102,2.2924520369091352
1267,-2.79052717462691,1.7683282922093786
1268,-2.955808268562032,2.0692704727208535
1269,-2.923203418201542,1.9136094331817608
1270,-2.9001296650400006,1.963312685041986
1271,-2.8572296077509884,2.0345107901445836
1272,-2.781738476074103,1.842922149343998
1273,-2.869526483737392,2.0894727680347134
1274,-3.106951875104165,2.3075184361165686
1275,-2.9530208784112277,1.9789345974397183
1276,-2.9839930074962795,2.137422035917707
1277,-2.8589335061822876,1.8535365385150353
1278,-2.8646159178610895,1.8164730863593153
1279,-2.8481487665545626,1.7054120621176445
1280,-2.9952979608692165,2.4482171679211433
1281,-3.0012202538520967,2.350071626011433
1282,-3.1268722618020246,2.789187563326154
1283,-2.9585340756323926,2.241449002116716
1284,-2.8397310245429694,1.8885041712706057
1285,-2.8406384704864194,1.9240910642460176
1286,-2.8405963183441303,1.938142571345254
1287,-2.8698957313976057,1.9840137670765337
1288,-2.745876721095483,1.6715895823354678
1289,-2.87222065611453,2.1033300710372598
1290,-2.889140103003149,2.147311821877765
1291,-2.7850531266224205,1.7335554657970234
1292,-2.8198595464902945,1.8166422535853757
1293,-2.814685160697349,1.8153785387978334
1294,-2.824130864306386,1.8659640893635965
1295,-2.869415378911145,1.9417843797924732
1296,-2.8477920612869103,1.979712231921521
1297,-2.9639475734664615,2.1724206652334868
1298,-3.074327311177797,2.675311002986113
1299,-3.0445156682754013,2.6494962364562515
1300,-3.0895709326632823,2.7433645618848947
1301,-2.9143572892587173,2.2063185134427656
1302,-2.8612693071102866,2.3196203755491216
1303,-2.856405966578291,2.2538487553379842
1304,-2.8152589328128954,2.0741104202390828
1305,-2.837412761135155,2.0243659519864603
1306,-2.784760945852466,1.8608924630433263
1307,-2.8454840138575617,2.0990281783455034
1308,-2.6638624904665575,1.3983007533941887
1309,-2.5992901170203884,1.3033028408294716
1310,-2.5983432405386115,1.2739458481089885
1311,-2.76864774458179,1.7150213232223588
1312,-2.6010068833582425,1.264970970413442
1313,-2.592553507343265,1.2705519668843492
1314,-2.799773783057982,1.4400999142868256
1315,-2.7936856565915082,1.4777636391240436
1316,-2.7265143581781395,1.3733284362609648
1317,-2.70898820116259,1.3253536837777835
1318,-2.6980049717042105,1.3448713130049266
1319,-2.7280817625470024,1.3807215756183286
1320,-2.715834541550763,1.3890121839549427
1321,-2.7773247051462824,1.449286300560752
1322,-2.815269950836659,1.6130177898766276
1323,-2.9924087165639435,2.019056222148761
1324,-2.895367227546972,1.9356556240630083
1325,-2.9552737066306864,2.0048641075087374
1326,-2.8253160312526284,1.5818988922678558
1327,-2.7737715967090533,1.507072345526264
1328,-2.785043212030373,1.51488629702988
1329,-2.8184655706314006,1.6789297404021926
1330,-2.7453966275114783,1.6429044247249625
1331,-2.8286268953120146,1.746913718112052
1332,-2.840588429284438,1.7200855893620028
1333,-2.955934679490743,1.9518337663270868
1334,-2.881458828196888,1.917033254880316
1335,-2.9206547359128763,1.891684294455544
1336,-2.9362228492799134,2.1313259620967884
1337,-2.9230546584334114,2.1274121029314768
1338,-2.8986264225221032,1.9336525052068356
1339,-2.7384011506295134,1.419611673363526
1340,-3.0096100319926427,2.1587072512450636
1341,-2.9650846548108496,1.8578937146349863
1342,-2.94433742997019,1.9001210448791295
1343,-2.970924555568532,1.9315245512093056
1344,-3.001046426544512,1.9962770604742293
1345,-2.9762876398246414,1.7576770619897664
1346,-3.0608444052889583,1.9220196179079887
1347,-3.0366637455542747,1.834982416204262
1348,-3.1151406732959668,2.407045244058305
1349,-3.106613661581916,2.309746575928128
1350,-2.98473191839346,1.770735155818815
1351,-2.9725603862478254,1.772599105596862
1352,-3.010242892962,1.8633406846541944
1353,-3.0724525454376383,2.01677691400461
1354,-3.0091458584528765,1.9494869354007964
1355,-2.810987186343191,1.5242109345911141
1356,-2.7748806584227843,1.4945133489562854
1357,-2.745876282985965,1.4774685722625376
1358,-2.7538977820471757,1.4629114536963908
1359,-2.791371432594608,1.5192447855498334
1360,-2.8661960623073655,1.6630886156060443
1361,-2.851701156134664,1.6224148987409444
1362,-2.7869807001496953,1.4755207177559038
1363,-2.795718740849971,1.4402857689196162
1364,-2.7379395986339348,1.3637599550339548
1365,-2.7654529244860284,1.3777471656812204
1366,-2.816267373723138,1.3067741739631424
1367,-2.8960904700815173,1.3230603416720477
1368,-2.928065099889977,1.3554893164302797
1369,-2.998126280294612,1.5987812031386692
1370,-2.8054494403848893,1.2212222864552755
1371,-2.94364122056293,1.594173396105644
1372,-2.927335682487972,1.4714956799358379
1373,-2.869753766150371,1.2695719962774255
1374,-2.8564277998078427,1.243904397032083
1375,-3.0529281089749487,1.750483465559155
1376,-3.0374918042312102,1.703212085395329
1377,-2.961941847192769,1.4323752326154915
1378,-2.9513598988399514,1.3313021756066123
1379,-2.99583884653386,1.417452671176839
1380,-3.078861573236962,1.5192859476490157
1381,-3.0422844524791297,1.5164327258598262
1382,-3.0249870815722453,1.455428462431643
1383,-3.091113464473161,1.523595662241174
1384,-3.079363020941638,1.7043057885984976
1385,-3.3169173593352825,2.2645214978607506
1386,-3.227982315200173,1.866816128390591
1387,-3.2132222952879874,1.8395157755757532
1388,-3.1726861693278363,1.6807277005107948
1389,-3.1910574195045136,1.7506611514010884
1390,-3.292847371153529,1.9654184968465647
1391,-3.359628504793145,2.2720987680889824
1392,-3.320364335046845,2.1516487811725287
1393,-3.273940462891518,1.9913360200689527
1394,-3.2784220837215408,1.9496919192549087
1395,-3.23603884441866,1.8905626542758338
1396,-3.3469170901045673,1.92560868837068
1397,-3.28562685528055,1.8882370306169083
1398,-3.322717761269887,1.9615965570907685
1399,-3.3807160956106226,2.1277601057892293
1400,-3.317770922595745,1.9863674650566796
1401,-3.2007387558937803,1.8011214782914888
1402,-3.280196174310234,1.8308577034636055
1403,-3.267283307996402,1.855230947883658
1404,-3.1964138188462994,1.8894781897204578
1405,-3.1373594573691888,1.7026602672256343
1406,-3.157863116226851,1.7059021328266089
1407,-3.2360784098942132,1.8012142077148174
1408,-3.2473367466248537,2.009333934224045
1409,-3.282801196146751,2.047652542914899
1410,-3.4107904095877792,2.0757387021632714
1411,-3.462835797048589,2.1605666626647175
1412,-3.416781640597498,2.1164762915621864
1413,-3.443838724133167,2.474949632309824
1414,-3.2475479557158327,1.8047325580907108
1415,-3.308829915867374,1.8938373284353986
1416,-3.267104675865393,1.907669799598568
1417,-3.400369276465593,2.5134192752410303
1418,-3.1700353171239173,1.7072011082575453
1419,-3.2732814944241504,1.821925989032711
1420,-3.2688249543072745,1.8851924748095286
1421,-3.3240645781006943,2.101676546551583
1422,-3.268093956730957,1.955344566821024
1423,-3.352955250019907,1.7753255372020142
1424,-3.2382329235456297,1.5300833831579523
1425,-3.2328583272601192,1.5287053461189961
1426,-3.200680055459167,1.5154712070074918
1427,-3.1869562971667857,1.5759280119470065
1428,-3.1822389569175153,1.5405622551705749
1429,-3.18754541105353,1.5229421009947715
1430,-3.151976693215386,1.4691019563073253
1431,-3.117115828872757,1.399845309282295
1432,-3.097453275823457,1.4674546001129884
1433,-3.1335625612129046,1.521316323451566
1434,-3.337807213372394,2.2847328652078605
1435,-3.3155471969060084,2.053274526228357
1436,-3.3747374656819016,1.9978372002835734
1437,-3.1380058151080785,1.6838621445259019
1438,-3.380074409439733,1.9502410829063237
1439,-3.398232293011401,1.9087391817383568
1440,-3.414379450168834,2.057612868028207
1441,-3.3995117930883008,2.1510168855039202
1442,-3.4046513986307176,2.068595542455136
1443,-3.403399316909072,2.0045442322768423
1444,-3.3786526060292505,2.0029620122340788
1445,-3.343884824746855,1.9312420531342538
1446,-3.3544163043828457,1.893456906086963
1447,-3.6512110378598943,3.025930204835748
1448,-3.279116300777646,1.7560307759662475
1449,-3.170409462872535,1.5772733779770012
1450,-3.192234807186067,1.5814694042014845
1451,-3.1078563040345024,1.4911828103903653
1452,-3.1594795207428366,1.6478422841721578
1453,-3.1568546372860773,1.6606531377187874
1454,-3.021161466625029,1.4089117712492736
1455,-3.0065633042492497,1.404779476705803
1456,-3.0052572411492036,1.4386421319976632
1457,-3.0026354825846777,1.4290081968505803
1458,-2.9960760749564845,1.4491637134055977
1459,-3.004929147343986,1.4763526311150288
1460,-2.93259192799314,1.3112069305188905
1461,-2.9923587722980436,1.4704511866236705
1462,-2.995998650081018,1.4718057446844668
1463,-2.980505699036156,1.4544876167160214
1464,-2.9725151816123914,1.4165408588698054
1465,-2.970853839539243,1.4269145204418026
1466,-3.0035743466286613,1.4826411341999994
1467,-2.985775885913075,1.4645393693191413
1468,-2.9882136988962538,1.5136229099379648
1469,-3.09947306001021,1.6980058123159791
1470,-3.0998565693988427,1.701566055354368
1471,-3.0691199668328606,1.6750437901894728
1472,-3.158593915391649,1.954829295238785
1473,-3.217143007662086,2.0893690668086142
1474,-3.1198106098395173,1.869783568548643
1475,-3.1184216548872854,1.8078495615965369
1476,-3.3512448109519966,2.6252834029072347
1477,-3.135131441262094,2.026371401383292
1478,-3.212789486750655,2.1589774284518453
1479,-3.142305922508164,2.079642896155861
1480,-3.128433202177652,2.0908313692132037
1481,-3.2051074062981626,2.135166986723428
1482,-3.3137015736220934,2.3159476072525087
1483,-3.305103936030079,2.317857922118538
1484,-3.230474363237432,2.306123101925754
1485,-3.09480807845449,2.053780928437451
1486,-3.0651101635625095,1.8253781401749523
1487,-3.2009359762055762,2.0881129373752887
1488,-3.150970421729829,2.0428593775886097
1489,-3.073204978890321,1.953599484073983
1490,-3.0118839563029205,1.9323233793860608
1491,-3.0042882553596697,1.93353070979144
1492,-2.984552428280245,1.893870579317062
1493,-2.979220473426243,1.9648110649678923
1494,-3.0070434128798995,1.9830881649891607
1495,-2.986225724862463,1.964951570892107
1496,-2.936788670338014,1.7599944463916548
1497,-2.8967596285769655,1.6625175476134622
1498,-2.8888820956267796,1.5833383688429783
1499,-2.9818530103838055,2.006635924132507


==> figures/with_criticp1.dat <==
iteration,mean,std
0,3.4083768537978427,0.10744110306282698
1,3.40325634464898,0.1065075349751669
2,3.393906262299749,0.10976575069447418
3,3.384295467720015,0.11428676560412236
4,3.3716747314615754,0.11921312244577714
5,3.355853186037798,0.12034582520962446
6,3.3409704314762445,0.12689366527313783
7,3.3281277134278464,0.1310102921265644
8,3.3065092919127195,0.12738329374547833
9,3.2778455716298422,0.14625256707072148
10,3.2548950282005804,0.15505719190951214
11,3.216206911760488,0.18648302123665847
12,3.1933464875124056,0.19794098545376462
13,3.160258668289676,0.20162759769974456
14,3.120361211857203,0.2288735255822015
15,3.090013050527092,0.24467245309166327
16,3.061490476193937,0.24546118048705737
17,3.0318809717688002,0.26786882957666736
18,2.9838665802038595,0.31132366034895104
19,2.9431785231564276,0.35034545345126883
20,2.897878997423597,0.38239152143975375
21,2.861804324447369,0.4092018109441868
22,2.813693536161746,0.43632715191077504
23,2.761437303156312,0.5115049573981607
24,2.6994459447649373,0.567921647514886
25,2.6299451269550724,0.782272011155974
26,2.5573215134666394,0.8718260517215753
27,2.502607226545457,0.9313102047699022
28,2.432538422965798,0.9639110546068183
29,2.3527992981609924,1.0870410281423943
30,2.2545221444663297,1.188758145912738
31,2.0482108459076387,1.63991762949589
32,1.8393700615230557,2.0309886454577275
33,1.8039761299992427,1.8827554270875548
34,1.9680851513641013,0.9384399610493847
35,1.897569710461304,0.9453807714241693
36,1.6963636758352647,1.321382961724788
37,1.5756821999466901,1.4958730351399736
38,1.5473920841805262,1.330673202205238
39,1.479432667851734,1.1910633126940264
40,1.2826858385642401,1.6603644926165255
41,1.2669681098135006,1.5823256454121783
42,1.2160893573352198,1.5080922244366137
43,1.1587955219297392,1.373838478948426
44,1.0861465551075742,1.101792666846148
45,0.818598858500533,1.5187840976797595
46,0.8302853243735843,1.352870873430922
47,0.6426811020313042,1.6154954614233794
48,0.13985978460971407,2.731770373679351
49,0.2607334351552392,2.3329686095831543
50,0.251860889516678,2.0690142259579964
51,0.29256796335021706,2.0485215665645984
52,-0.1886896686122016,2.9924768452847172
53,0.01810937144319204,2.9153748753370143
54,0.5463137252172181,2.0167917354233613
55,0.8118144043331276,1.6794855479361082
56,0.943679980417413,1.6139377310546164
57,0.9778601629537432,1.8859896124700426
58,1.1136319367752094,1.8329631461282991
59,1.1001039677952449,1.95445743164475
60,1.0933792890761305,2.322697168284572
61,1.342840029988273,1.811382281674319
62,1.5667222298495913,1.5742450335519091
63,1.6737677017683197,1.9071507571221071
64,1.798181562039189,1.3779649419805475
65,1.8259052169191161,1.7263927399164822
66,1.8786510858187264,1.9833261694715498
67,2.1239202060626834,1.3503402662762447
68,2.286069572837511,1.1107222578450615
69,2.300220258293061,1.2787933094204407
70,2.420368458947039,1.1112319513735893
71,2.5544956940624344,0.9499233619674637
72,2.6285566160815184,0.874294306496686
73,2.711671662312438,0.7582175073823506
74,2.7882302088966124,0.6596521496788388
75,2.8487921007904875,0.6056428426110017
76,2.9023930425015227,0.5797744635062547
77,2.959484901770683,0.5399567039453844
78,2.9962822167706067,0.5100250206029996
79,3.030804553675833,0.499453170927153
80,3.057665038277695,0.493867623781312
81,3.1051644283080724,0.4193630228744549
82,3.1423788997173903,0.39243997349161003
83,3.1689940552557823,0.37867242487869107
84,3.1895522880542155,0.37255817383564777
85,3.211270243585308,0.3589673258399708
86,3.226048747803868,0.3594058728024918
87,3.2426562191140267,0.346950643879009
88,3.2661328385633954,0.32781082777313697
89,3.299670747126246,0.29474692422795096
90,3.316750335240396,0.2821377663524601
91,3.32915749154172,0.27808730546443805
92,3.340832314090504,0.27162936199672383
93,3.3539277581518094,0.26445021688998244
94,3.3730894838842964,0.25917530467518374
95,3.3813098460387265,0.2556780662436315
96,3.395698018904058,0.2442905898100772
97,3.407715782843973,0.24006300798437022
98,3.4196049669003674,0.236288960851801
99,3.428526073254136,0.23550208755012217
100,3.4366411654724742,0.235726568375699
101,3.444251160366115,0.23062740891524683
102,3.450128859051152,0.23331559173886812
103,3.46278076224709,0.22968270595297977
104,3.467532260832229,0.22686718528242028
105,3.470604762154894,0.2264968722126802
106,3.47853448930373,0.2217175478631629
107,3.482936476630942,0.22304155337724973
108,3.490624661022579,0.21051821078311472
109,3.4941943474917623,0.21150545546687816
110,3.495556151531127,0.21286340339431503
111,3.496479824483667,0.21173823907556094
112,3.499463931858685,0.2127421033296948
113,3.50217793099907,0.21154589025778633
114,3.503997730592778,0.2123292292660506
115,3.5001603113269995,0.21700986634581296
116,3.5030269733911235,0.21520058581504256
117,3.5044406799352608,0.21635328066615606
118,3.503875959362475,0.21902833849898423
119,3.5019947474463016,0.22571021181823683
120,3.5060862686691707,0.21946255878411255
121,3.5034266190539496,0.22402989824295216
122,3.5025648960019606,0.22560307959966744
123,3.496719899899934,0.23096499911769386
124,3.491273578610926,0.23877339257031094
125,3.4910141936099444,0.23887225099668855
126,3.487240504792071,0.24448624990710224
127,3.485180842964862,0.24611452286462718
128,3.4833540219075108,0.24629924707783837
129,3.4823437103711683,0.24726529016552634
130,3.476166068909716,0.25998433049292197
131,3.4701725107792267,0.26643423577871317
132,3.4667490088778625,0.2713395674642937
133,3.4624202768674435,0.27290222587122026
134,3.4550970048507734,0.2786808533969638
135,3.443231803967002,0.30417353904438515
136,3.4259537098590487,0.3631757405749274
137,3.419841806289664,0.3649592122207858
138,3.407345011860557,0.39360633929259986
139,3.4002662455008124,0.40303028926539763
140,3.3873098976672473,0.42967175533162894
141,3.369969482024442,0.47681604722974413
142,3.3593390311238376,0.5060885831224258
143,3.3259003306788566,0.6114578867567521
144,3.301811156561856,0.6751419982222302
145,3.1384594055293826,1.5138189998944829
146,3.2051376519634935,1.0562522856173502
147,3.2073669920082093,0.9673528213915826
148,3.1816028910554155,1.0414261968134233
149,3.1206143837430966,1.3332891165537013
150,3.10599579435744,1.3237178772862428
151,3.1008015237848996,1.3271330857574757
152,3.107799354207852,1.2226292954130675
153,3.107215380933375,1.165138802898753
154,3.0942854275722063,1.1435372572803661
155,3.0950691932612013,1.0434064591591639
156,3.0847263917909284,1.0335102176501239
157,3.072740188283276,1.0240235017385515
158,3.061228474500843,0.9454397737841199
159,3.051394613661361,0.9080930482944716
160,3.0497666982169456,0.8570048346244646
161,2.9910191524979086,1.03190413075662
162,2.917544940813913,1.3120661989901838
163,2.90933008965029,1.2659297557545248
164,2.906002949182226,1.1981752713290839
165,2.955525134026139,0.8571704825123715
166,2.929291682653012,0.8551304395102189
167,2.902526516489823,0.864311190898956
168,2.8944783887966814,0.8154592427074168
169,2.8549890325276808,0.8413985192338604
170,2.858002888657652,0.7823483973433198
171,2.84568126124644,0.7748858524666905
172,2.825184091982146,0.7778464043491506
173,2.8272045062350135,0.7504212913500643
174,2.784835570528982,0.7931603320720568
175,2.746710929865032,0.8543515821078438
176,2.709646852439026,0.892195136635336
177,2.5706843362489162,1.4056561111570731
178,2.4573395822428474,1.7694242015720707
179,2.460688013674205,1.405828793823078
180,2.4662661407872655,1.2035296478168738
181,2.42364082047188,1.2109698272561031
182,2.3844154451547706,1.2777639131230307
183,2.316462297486415,1.3754091788127563
184,2.2437999553473107,1.4731225963040107
185,2.182789174348094,1.5627822946535217
186,2.19974552040042,1.4208587422222525
187,2.1885785165976284,1.2996520032870351
188,2.1222133290356613,1.331832214496235
189,2.1139648400117714,1.2305294427992595
190,2.016686584241338,1.3743538748502997
191,1.9971976948121988,1.3667723358230732
192,1.7806600038275378,2.004853133639406
193,1.7948391008670301,1.8682758957017551
194,1.7118622653813889,2.1686596500744333
195,1.6855959041992055,2.0834878038330578
196,1.6438832783593784,2.0567391297711493
197,1.722047749177938,1.6897510509674392
198,1.7026544963631094,1.6878000825143613
199,1.792616165997458,1.3655596259745388
200,1.6912901393761899,1.5721197650842966
201,1.7359656726917356,1.3647687310077083
202,1.6137740991297624,1.5927154925236628
203,1.4556025060677227,1.9071165396057257
204,1.4736173964693398,1.6336233917938083
205,1.3416323344699836,2.0787249326617627
206,1.3362102058772611,1.8625246602357934
207,1.4715919071305086,1.5778821120901791
208,1.5438553738508443,1.2999734522357838
209,1.5113764805649952,1.378037496308207
210,1.502397008940629,1.3714371015318207
211,1.4518569809530106,1.4912607789862586
212,1.4766679372911893,1.308003636155155
213,1.4428275052287554,1.3235986396080903
214,1.4159299570654003,1.3370775401060375
215,1.3551203649927097,1.3851362079954377
216,1.128339636947176,1.8056221910008055
217,1.0006935822814917,2.1457314400053016
218,1.1211495557098912,1.7888956839327488
219,1.201804311163998,1.541870586261227
220,1.2634899644923565,1.416419902727434
221,1.1246881668610451,2.0213142234646306
222,1.23984715006046,1.5674329669555571
223,1.2165674813641156,1.5662044233356849
224,1.1757848726131839,1.6650932167063466
225,1.0823783461798517,1.800894134952058
226,1.1234209106978603,1.9136475789323495
227,1.0939060863160064,1.8837345564698338
228,0.9317106416293974,2.610233664571908
229,1.0259853610124847,2.13660250390464
230,1.0616624010405373,1.9320143103383076
231,1.057392805666596,1.9914176787737987
232,1.1744855294801644,1.7531065393948149
233,1.163917486405505,1.7625575974212035
234,1.0971941959465452,1.8752167565113242
235,1.034054009946893,2.1983162258658364
236,0.9112991667075312,2.5580287352279316
237,1.1347212694129287,1.9448233371855492
238,1.1318678774340165,1.9843542345518068
239,1.0629547602596738,2.142683439095835
240,1.17528261277476,1.9708678863234963
241,1.2389330605146762,1.929484810044659
242,1.2424953267882843,1.9668333401946898
243,1.2868603195676558,1.8999484002236775
244,1.3861656968084686,1.7577044451499184
245,1.472968145239756,1.6486420621505737
246,1.5020616884206526,1.6086708421806875
247,1.530285913171721,1.59695963300154
248,1.5554274774673698,1.5885655135941468
249,1.5343414133319238,1.628830360159287
250,1.558638687722603,1.6551284739193788
251,1.5481120861644104,1.7398206499033122
252,1.3457320901253977,2.429300354774772
253,1.3250193744759442,2.3836927299597477
254,1.314427849793789,2.4449000817914603
255,1.3333319376483752,2.39661366261883
256,1.3756557979238,2.3428478612554793
257,1.1347738924883894,3.305913367134244
258,1.2606654436745763,2.83435720026441
259,1.2268260471462096,2.9626166512159537
260,1.4043581747972984,2.4932344865547402
261,1.3400840437167154,2.6930002460500733
262,1.5401777016786493,2.224333557018643
263,1.5546942406696556,2.2075101148931786
264,1.6899783532938104,1.9686689327408726
265,1.703520814989389,1.9678148356668472
266,1.6660495232370125,2.055165483681082
267,1.6939917834679545,2.0133328420809793
268,1.7472635424224352,1.903677384893715
269,1.8181904245180014,1.7555962329715205
270,1.8354090177585818,1.7648218043981332
271,1.8589100336550046,1.7794708304087519
272,1.8737061153533137,1.7930561799109652
273,1.848119805215941,1.9389951510580643
274,1.8285069611953535,2.062248364616909
275,1.8805381817975104,1.9694720388147324
276,1.9047636212605763,2.0902832851624753
277,1.95428952782258,2.0118571356307564
278,2.021466991387216,1.7809858807966705
279,2.094711029978777,1.6431740992650024
280,2.1304074378958684,1.5706704370734363
281,2.190355931236979,1.423262098123849
282,2.191263823159329,1.4415779248667764
283,2.2001358402346822,1.4363905943078628
284,2.2025989846882634,1.4730690793495935
285,2.200003808733709,1.5352112086298435
286,2.18652011366882,1.6271435865353812
287,2.2332769802152836,1.5385376013660086
288,2.2615492325646542,1.4806027780816822
289,2.2482694378538737,1.5615685986317045
290,2.2529354944370272,1.5652541126550708
291,2.2839797820651606,1.5367671814568276
292,2.267785210959991,1.6634209334433407
293,2.2901574924741106,1.6585253329028775
294,2.3084514588227822,1.6725534827841628
295,2.341190438753944,1.5806397784952624
296,2.36402434824098,1.5186818163527056
297,2.370615540780779,1.5169155354055184
298,2.387691206149553,1.491172943667028
299,2.413184894789093,1.4332500964307318
300,2.4213832438844394,1.431755048791925
301,2.4231379181089507,1.4384589079700687
302,2.4410632985960823,1.4205879520585896
303,2.447799709636832,1.3864237200330933
304,2.463701858994815,1.3518432249684893
305,2.496001535410759,1.2506618795089932
306,2.507763295469652,1.23128536476632
307,2.519353857872859,1.219343142418749
308,2.537280846947438,1.1916758833765895
309,2.5602348823888197,1.1550166267104163
310,2.5744134311813776,1.1285958228219015
311,2.5850813628191376,1.0943819585112655
312,2.586972222660066,1.0900828382664103
313,2.5912050075469777,1.0879213381253388
314,2.605032755951843,1.0630925908869886
315,2.600619667345876,1.0702653839935845
316,2.597449513163542,1.061269068383312
317,2.5924735848862746,1.0714106126154435
318,2.597931338869813,1.0683924875008732
319,2.58959789684716,1.0865030478683269
320,2.5948731757610317,1.0813661657435196
321,2.5979316306505673,1.0683845719441083
322,2.594590158468883,1.0827997926137831
323,2.594396551813568,1.094972324724572
324,2.583158283005714,1.1394943116155845
325,2.5610173125640214,1.22338138820642
326,2.560586834354895,1.2315365509259044
327,2.5562055738123726,1.2412641253682453
328,2.562383616124822,1.2197851978090797
329,2.5739373837142154,1.160212021925408
330,2.5852067312171045,1.1066732536728676
331,2.590210771800683,1.1031828783765685
332,2.594730532010035,1.0986266628803234
333,2.5966238600024,1.0802982013280644
334,2.600222896327364,1.073940276486488
335,2.606353305019047,1.0671106412322595
336,2.6122501386086316,1.077737874363541
337,2.5795610210760116,1.152839087933556
338,2.5515432068671653,1.2510573710438422
339,2.540597947273696,1.2814073190316784
340,2.5400858532441943,1.2696052803831064
341,2.53461216720114,1.2808175368539298
342,2.5426788710897426,1.2013549827870555
343,2.5427457280393977,1.1911602024431562
344,2.523853404842731,1.201611200646994
345,2.5246873396421705,1.191053343695071
346,2.523620009099679,1.205534302181995
347,2.51400033362168,1.2085918268956626
348,2.507459677852742,1.2221739878466495
349,2.500118687971644,1.232623480568262
350,2.501807971484868,1.2042937265709561
351,2.498605674840667,1.1729623246342917
352,2.491779343284336,1.1858713749651437
353,2.485877637810949,1.1862383265832916
354,2.483381294989675,1.18883770067339
355,2.476019295270648,1.1898802143315468
356,2.4370904627329937,1.2133054237770973
357,2.418209382280211,1.2391601888959298
358,2.396563719062114,1.273077792310782
359,2.374848741341959,1.3253493732687192
360,2.2935294645433024,1.516281377130177
361,2.2700250458073072,1.5756717000361637
362,2.0686975478896477,2.3075459971666406
363,2.125680814928342,1.996911846050676
364,2.1345376936225184,1.9596343840043795
365,2.140934863058601,1.9200582538586883
366,2.138522824075764,1.9128280197410203
367,2.1338934680281874,1.9313162745860177
368,2.1428441280341586,1.8959866743479799
369,2.088607806407466,2.143651733718443
370,2.0551600339060307,2.2305979803439797
371,2.0128784641716875,2.4483210264066306
372,2.1112373397767037,1.9430743407694093
373,2.167510658349183,1.6674809314345067
374,2.159855681274295,1.6488779714542356
375,2.1433131836660837,1.6350057298360603
376,2.139896075843386,1.6192869727151562
377,2.1362543145612225,1.6006694184602634
378,2.119221803092922,1.6053220868405407
379,1.9834738284171194,2.193249518875133
380,1.9778758622222923,2.1264394970736507
381,2.0173857483976327,1.9099629919462187
382,1.9584557371045739,2.143268333647133
383,1.9452761071727063,2.126634845413673
384,1.9768411772942098,1.9233320586814842
385,2.006163414595372,1.777860727842633
386,2.0210668726028644,1.6528955419708666
387,2.03564620907563,1.5770899650422519
388,2.026429259123863,1.5689499082663834
389,2.019756197772293,1.5657798871158002
390,2.0068675302034804,1.5792225479516875
391,2.0066557835278243,1.5476674669735204
392,2.0019584233224013,1.5332149622754525
393,1.9615220310803283,1.6067756131299415
394,1.9132664010870843,1.654627415439217
395,1.8974879486659082,1.6778509454839468
396,1.8825179074481724,1.6895609195791934
397,1.8446231197419207,1.7333894688597815
398,1.8130122106180702,1.77344286035825
399,1.775004554161739,1.8641822529019367
400,1.7605776953903698,1.8574670575506822
401,1.739302834960136,1.8551070580681825
402,1.718236731061223,1.8329177058345718
403,1.6862182259352372,1.8556629541025504
404,1.6395654612741652,1.8767304504285263
405,1.620294925380334,1.8845151216918086
406,1.6190747405516717,1.8577392331056781
407,1.5943043910834576,1.8523505825797388
408,1.6009641076892533,1.761318570443056
409,1.5695251852348011,1.7518838064899247
410,1.5089065870627392,1.8181549943977442
411,1.4040670686612324,1.9895457810564159
412,1.338162808467597,2.0155918775132093
413,1.2575866191386629,2.207282054379462
414,1.257542857956308,2.2243764180786325
415,1.3162407057081713,1.8987599039258019
416,1.3331559626868759,1.861332763631865
417,1.2250605264933498,2.0742464529447795
418,1.1795333738898086,2.1613278705942407
419,1.1946975862579983,2.085017086702576
420,1.101360178150133,2.2565174148321065
421,0.8440572503227205,3.1404071690871276
422,0.9444604796131777,2.7033360339784682
423,0.8884871815483397,2.785177555930344
424,0.9831742463775968,2.335798533181232
425,0.9971497586585819,2.2732047125724173
426,0.9755248951986876,2.238364644116647
427,0.9151358870493731,2.2312841192968302
428,0.9258995125513368,2.205531066651869
429,0.7540653523545834,2.624750322521296
430,0.6998389677003245,2.666619021183201
431,0.6205244523781941,2.7513836735188066
432,0.3804994969708564,3.233633425467634
433,0.38085584715826853,3.1368160029067345
434,0.45423386208590977,2.9752055098387054
435,0.4927899099087207,2.8993348522752065
436,0.4826653331278837,2.8547988427115567
437,0.37893517058676596,3.061006010749084
438,0.4140007637221856,2.9190299889551192
439,0.4273861007887716,2.791173532596454
440,0.4395938449317445,2.7354038860727607
441,0.3672041502879505,2.8677121753646255
442,0.36165079287860846,2.763262334826451
443,0.3188579642344449,2.907511035576499
444,0.21430900742498527,3.0689857496149138
445,0.2542008520552712,2.8994151688091865
446,0.3252539087129312,2.7548501326731922
447,0.33516580957107517,2.757794182405891
448,0.33969693811796403,2.8804959391220915
449,0.5766445884262665,2.1437967031727765
450,0.5604586078305264,2.162455059697542
451,0.5659851523275562,2.1418892639462888
452,0.5468921651038825,2.1471736816212874
453,0.44044701532090064,2.4392821325600127
454,0.3759636627914243,2.8450956830942555
455,0.32032477388679,2.7171916356920116
456,0.4232364675240683,2.3430643520818584
457,0.44832087446673957,2.2633959283770357
458,0.45197933386772027,2.2527947735846703
459,0.49261818594241275,2.2455438092112314
460,0.43516416337754266,2.3662911173235988
461,0.46616371093686615,2.2301610958476528
462,0.46226669820865646,2.188473010897935
463,0.4960530188796763,2.0699420144900316
464,0.4769512090507995,2.064824976287379
465,0.4914790261927331,1.9356174443918452
466,0.3988426297620179,2.032177892658817
467,0.3857908387960392,2.0513003429916905
468,0.3282937981755428,2.094424477973606
469,0.2785880970431027,2.1540098648849733
470,0.2945778177672157,2.076110516577287
471,0.21821339727833547,2.117536649924286
472,0.16638875611001175,2.1907836824063747
473,0.09289304738349513,2.270714102222776
474,0.1315626885192141,2.09619942930119
475,0.11896691873076723,2.0928232966545615
476,0.12224183860851195,2.0823369274405414
477,0.13373115254651094,2.073264434209049
478,0.14201307980225983,2.0490622108713583
479,0.09460999058631976,2.132208000844106
480,0.09419062918373752,2.070088363934415
481,0.06759124993063186,2.12678001931606
482,0.03306695082232116,2.1794349869684977
483,0.0064033362166745,2.2341446258373376
484,-0.13572809613891532,2.6383592145373416
485,-0.09594766942971437,2.592727198420213
486,-0.24004019177393976,3.1843316362809446
487,-0.11365927100734165,2.652945495995791
488,-0.07368123441789304,2.613447088461658
489,-0.05251694989311191,2.536609061168677
490,0.0336975990192975,2.2000318816850104
491,0.014412424696600255,2.1692618102385373
492,0.02763036696061632,2.095889121595305
493,-0.01769176575899432,2.0951104428174747
494,0.003690871724431979,2.0368314041650555
495,-0.01667534152484764,2.0808514432717855
496,-0.12678089482614813,2.426179175655196
497,-0.17447235375278944,2.5863540839173664
498,-0.33562313520704096,2.8069740320373704
499,-0.27575162781024576,2.477415146974755
500,-0.35250585004649615,2.582606281105874
501,-0.37393762224949567,2.4932734126285343
502,-0.32581726434049557,2.3505863898063333
503,-0.34559565554241717,2.3939293157607917
504,-0.3436350028510871,2.4139111004108864
505,-0.48852717505944265,2.6272711672461795
506,-0.49398623025798005,2.653093928491946
507,-0.4943085805781993,2.4625028329210226
508,-0.5550403351260743,2.5484714480937467
509,-0.6204023476961282,2.6028185527214736
510,-0.6065091550392989,2.8683764447743565
511,-0.5723994545085757,2.6386833999050157
512,-0.711974470069041,2.862279105062721
513,-0.6759645370485533,2.725097195208085
514,-0.46125346183171123,2.072957295237844
515,-0.5738980374431144,2.3008963270848652
516,-0.5810118606726455,2.3311462620068704
517,-0.6368924229936677,2.3747271547812967
518,-0.5572030853764219,2.0801998859103823
519,-0.529665251546874,2.0205465697589284
520,-0.6487330588199244,2.150035285448928
521,-0.524631934266744,1.9119187260749706
522,-0.5171143204832422,1.8940897261685576
523,-0.5362902287268393,2.107230427095964
524,-0.5804794794887382,2.1317572632871418
525,-0.6279092445727799,2.2002979017711453
526,-0.7536835784096633,2.3215932359769798
527,-0.6940178432394863,2.114402236286211
528,-0.6888130743307113,2.1164620358355988
529,-0.7728223444939217,2.3722286886539186
530,-0.8179395879016966,2.4582679725046876
531,-1.0763574844819066,3.1807698627913044
532,-1.1838307966921582,3.1562933950043104
533,-1.0936741677591713,2.72413144196337
534,-1.089379231782333,2.698392262374839
535,-1.0563482278150103,2.6119617351704734
536,-1.0730001791196466,2.648449393013646
537,-0.8753936745849441,2.1669776999325436
538,-0.8139718024465976,2.0148788926031926
539,-0.8339267044905659,2.0225444268935617
540,-1.0371820851590614,2.4516204017914984
541,-0.9009111881317782,2.180179069274264
542,-0.9245618577849234,2.2829520129397594
543,-0.9612091424573066,2.3231587460348226
544,-1.067114786333785,2.5557206724129164
545,-0.9509276052119943,2.387131692604726
546,-0.8260251073697001,1.9992452693370175
547,-0.880394490761584,2.0463716723389345
548,-0.9402391098955409,2.1194925406796465
549,-1.113374396825208,2.5484529001639977
550,-1.1789858252566565,2.53410576488973
551,-1.3264312686821496,2.884752016822328
552,-1.2804916047444201,2.6026528223256644
553,-1.4425343527444667,3.091656661599765
554,-1.4182391301958288,2.8186619828300454
555,-1.3312399652657394,2.5536848323647363
556,-1.365939177753129,2.573189458149088
557,-1.406188139231425,2.5028572363832216
558,-1.628196300473134,2.880327199481936
559,-1.5750592923569633,2.952876973626476
560,-1.604641317311904,3.0711756056001054
561,-1.3650053625002747,2.582818824998038
562,-1.3463730386644317,2.5010094898822977
563,-1.2414835746722481,2.4553181161207314
564,-1.2071101457313427,2.3569945401421117
565,-1.2941583482635144,2.3892101243279855
566,-1.3592770530334541,2.494441379290107
567,-1.3395637201336392,2.563722625288598
568,-1.4048756601529546,2.588402112711746
569,-1.5053478665430782,2.612042034687841
570,-1.3953381696619152,2.390872504643668
571,-1.316781506362044,2.3141978463864117
572,-1.368228239810631,2.351483996619563
573,-1.4656702988586223,2.421782175885335
574,-1.4960815188077579,2.43226977670651
575,-1.6089796056712375,2.610389871752536
576,-1.6677270252950718,3.1524101952512975
577,-1.7267424710703032,3.4082597796166283
578,-1.594441534168552,2.635306228063366
579,-1.5466147893887014,2.4909535940122045
580,-1.5367432052270278,2.466874858118186
581,-1.4998727549235136,2.482959227531105
582,-1.4686103992948623,2.4332776638119826
583,-1.5325896633834508,2.5170755284398694
584,-1.487910577536794,2.52174326771256
585,-1.47297181084779,2.4904197955694847
586,-1.4240293040909873,2.3195088284394556
587,-1.401222434300189,2.291348169804672
588,-1.3151604802092607,2.141700525139894
589,-1.264938834825095,2.138648752818416
590,-1.313897668237073,2.1666312120956044
591,-1.285333207142577,2.1471144994224134
592,-1.300250018112087,2.1382729106595018
593,-1.5403905901255173,2.6724110564343975
594,-1.5108270352050366,2.4234108520813593
595,-1.5182964058537072,2.4020769436786993
596,-1.6305021308272734,2.639257906950067
597,-1.651860328029797,2.5144233394555866
598,-1.6647545346869532,2.4583206745307367
599,-1.764694551372301,2.514049089566122
600,-2.0979026391010676,3.3384974313623417
601,-1.9661563009729002,2.960697838097946
602,-1.9801046016576809,3.1110471393812964
603,-1.8089604569581363,2.7908686527947655
604,-1.6996491292082494,2.5182145044300723
605,-1.6618281423698789,2.40942166674485
606,-1.7422003420041696,2.590372910931283
607,-1.7035358512286267,2.564299979669523
608,-1.6479016713039452,2.4450254884412357
609,-1.84031431840305,2.921353196384754
610,-1.7411905240237238,2.7636190409888908
611,-1.6717865611351965,2.6378617751227007
612,-1.6159406404639907,2.5941406797491386
613,-1.6654660642880432,2.673223171008821
614,-1.608978517314271,2.4259633611755365
615,-1.8915207164060437,3.023606911244229
616,-1.8295552672560211,2.7090653079557927
617,-1.7891710713504503,2.6704510300182474
618,-1.7036797104404147,2.47085264509016
619,-1.6964160352338162,2.470441599219174
620,-1.6209130392832094,2.3490167553724466
621,-1.5696319268178123,2.281718562284989
622,-1.7603781669673488,2.524418632029762
623,-1.622803023867666,2.2958053020624187
624,-1.7461689296771963,2.4079328560037303
625,-1.5885734196749721,2.1720993287258525
626,-1.55208698497154,2.105493555300275
627,-1.6391236679324726,2.1225387282615484
628,-1.7767826448174278,2.280573368926558
629,-1.8562429637352227,2.375520923773212
630,-1.938244995890783,2.40604759589423
631,-1.99553319360687,2.725750354778677
632,-1.962995373725174,2.7599299228318324
633,-2.118232939916624,3.172456646339665
634,-1.7801999334882839,2.5339950517996415
635,-1.7495982168122621,2.324243414732211
636,-1.5263081116641946,1.9964473204746682
637,-1.5404654665383217,2.0696202138708797
638,-1.4796283784477182,1.977469793521294
639,-1.5350517680316975,2.1096086448631564
640,-1.648308791426838,2.3914069456951723
641,-1.5951711597228748,2.2251892463676115
642,-1.5921028512074198,2.2771843934955656
643,-1.590387381873487,2.2220264501685323
644,-1.54980903396773,2.1228567442195043
645,-1.665146548908192,2.5048056439504744
646,-1.706435288573602,2.477311146732478
647,-1.79012514833204,2.568594748486364
648,-1.8931652840975735,2.558216027014467
649,-2.037266395439311,2.8740412726891162
650,-1.887781733408685,2.6501346205303613
651,-1.870152223208181,2.6605497884438982
652,-1.8074772708756865,2.5022266744336696
653,-1.703559382261118,2.410271947051276
654,-1.6236389649892757,2.1849998120349774
655,-1.6451094009057794,2.1972057752189706
656,-1.756938043014556,2.5778904321111766
657,-1.82301399669951,2.6202586692107412
658,-1.833337562688174,2.8979473272518494
659,-1.7642944072576328,2.3654129555665513
660,-1.8131474571619253,2.337427320163386
661,-1.919327174169371,2.531566922809273
662,-1.9737237418404086,2.8294673855940826
663,-1.7748900503272065,2.1937593396996387
664,-1.777997563567635,2.1770518573059667
665,-1.76014763172933,2.1306291882003094
666,-1.7494114616861176,2.028672048483003
667,-1.7781729293240982,2.1027292476233406
668,-1.7018694084325743,1.9857314155305616
669,-1.6512926099130987,1.8992446071406748
670,-1.6465389927016107,1.9209252652501931
671,-1.6254063340109426,1.8949324933052059
672,-1.7035944268481626,1.985937964980193
673,-1.707444464170219,2.022727704475916
674,-1.9337688211531148,2.5455239212218967
675,-1.9715600877597559,2.6223289611630185
676,-1.8299600292468483,2.163510252514187
677,-1.747624426175814,2.1365584313471815
678,-1.8655600377495034,2.52125641975717
679,-1.8809497652749136,2.279395926695859
680,-1.8391080057382498,2.1486836103640155
681,-1.806277649311082,2.1460373804194433
682,-1.7375242059613203,2.0972796913409923
683,-1.7338778524320673,2.057649017848602
684,-1.730768527637246,2.049234441332637
685,-1.7688015738658986,2.1127339046824227
686,-1.7733685219132902,2.1182771998305854
687,-1.8889458696488648,2.251848275490459
688,-1.8164566851218091,2.1121875288473695
689,-1.7718822912235794,2.0760901623327728
690,-1.7360551125369585,2.071176233562375
691,-1.8299875207881817,2.244562714321381
692,-1.84184948408289,2.1718372086859827
693,-1.8602185364043877,2.2961546254465444
694,-2.250374494291593,3.179247005475929
695,-2.346502528362476,3.4360726293730277
696,-2.3345666910455494,3.2058534717582563
697,-2.327200906696103,3.1685155159345046
698,-2.297684011392211,3.1188314510602315
699,-2.3011972800422407,3.140574744418109
700,-2.246428151103542,2.926675690141198
701,-2.132082385202431,2.533896977601186
702,-2.045109582370863,2.330838653525611
703,-2.0648750395048565,2.3277863424733285
704,-2.0426810760755747,2.36715859009186
705,-2.039557841440785,2.3498817408909987
706,-2.0850197175699328,2.3717421009224053
707,-2.1221877734112695,2.574465304754389
708,-2.323133480824002,2.8945882851087275
709,-2.0969029829048567,2.475497791232605
710,-1.993149689097578,2.2680798793369927
711,-2.1266066998869784,2.4391833784583166
712,-2.1566880682201033,2.4406297649809403
713,-2.135581300669097,2.3213600085667245
714,-2.332395071360423,2.6348478499553716
715,-2.4057208415164073,2.8391150361330366
716,-2.4812906829533232,2.89743172735906
717,-2.703407518039694,3.5776004374913755
718,-2.41878506764889,2.904214680420431
719,-2.398217524953589,2.621315381994405
720,-2.299008057205923,2.425063918774584
721,-2.338985834034998,2.4819990315931766
722,-2.2312679996920908,2.395379018737545
723,-2.0688352870329574,2.1302076339746736
724,-2.1290820749570663,2.1977120820110105
725,-2.094464424504807,2.101982646559881
726,-2.106110969044031,2.1606851648857592
727,-2.259201959916827,2.4067088375980408
728,-2.2421732109043684,2.3662788885464243
729,-2.28803516660332,2.516769800302495
730,-2.297865958129406,2.42264773938991
731,-2.0750840949076736,2.291717110303147
732,-1.9902895248003045,2.1485605108175014
733,-1.9285310111487541,2.077018499913632
734,-2.2046818946166193,2.5774586297890423
735,-2.3166423055034393,2.7657018386979044
736,-2.3813874561298647,2.8987071988631534
737,-2.2619744454068327,2.433737758528184
738,-2.2404483381806823,2.4473708638280103
739,-2.143576842315596,2.2617598954984874
740,-2.332907076111071,2.5646087496616246
741,-2.433930852408713,2.7111782145567043
742,-2.431282531997896,2.5039823685951355
743,-2.7301767693462136,3.1110047423779426
744,-2.7076020119259043,2.853388375276709
745,-2.9113227326714,3.346548416332118
746,-2.9009844263175535,3.432336648565288
747,-2.9396810263462227,3.4905662514495086
748,-2.726609837162909,2.881092310444344
749,-2.666504311841994,2.8390555436783194
750,-2.6606697124507086,2.9673787160518525
751,-2.5874325636398727,2.860811828968875
752,-2.400522165150803,2.4390014169787664
753,-2.35289526060411,2.2387248479623096
754,-2.3491015018437627,2.2564890023169815
755,-2.4182776470088077,2.3807926885937145
756,-2.464346297401445,2.4432102418586297
757,-2.3577723432853377,2.1979710527947502
758,-2.2822972807919073,2.119103055869683
759,-2.3443536377967398,2.356789488062273
760,-2.2908239951066904,2.372375189543814
761,-2.2052496996161857,2.19433300232943
762,-2.198474302850069,2.2151169621947613
763,-2.2115702167983553,2.155306137235102
764,-2.1479073877913275,2.1532633016896865
765,-2.1828894623268793,2.2218155717857373
766,-2.3760150044045005,2.7455478251643726
767,-2.375697799103669,2.530064684995782
768,-2.3771062703153034,2.3032086194623638
769,-2.385049892752193,2.3077700473383236
770,-2.4313989430744276,2.364916102235487
771,-2.415707909571663,2.3532210020512854
772,-2.4622799636156514,2.8086049391963575
773,-2.2491065521183633,2.104330715725923
774,-2.371155887587069,2.2598942068005368
775,-2.314474136718482,2.2394015482734337
776,-2.270712241565938,2.21626380347621
777,-2.3695132873636964,2.546604572388474
778,-2.3564346431816596,2.5227740567208548
779,-2.4126959790215348,2.705263459515306
780,-2.440892826347708,2.7926043350216254
781,-2.616142781280149,3.0667524578198924
782,-2.2418592672590676,2.1832235224094005
783,-2.2885561166450215,2.3018769971639124
784,-2.3035220389786453,2.3162159017087403
785,-2.35316509034547,2.3936586577575003
786,-2.239001810016508,2.1739314090955038
787,-2.3867162978417613,2.3614596716207146
788,-2.2828032571966874,2.175763402598487
789,-2.396119635449643,2.4273392394691133
790,-2.3815254583982335,2.512521576180753
791,-2.412250923076891,2.531469192103773
792,-2.509982941098502,3.1297445503154084
793,-2.2266338723612313,2.2484252902571495
794,-2.1551079375547753,2.1130266659330297
795,-2.092722667294159,1.9660538371836453
796,-2.051157983746713,2.044715085401982
797,-2.144267660865186,2.1502688153856693
798,-2.1385732083499915,2.1679577869629125
799,-2.0942381963731656,2.1336426040681578
800,-2.3170196820518636,2.400434671759349
801,-2.379682654451989,2.4625413479535783
802,-2.474340365970214,2.599653394253624
803,-2.561586668576262,2.8502462534973683
804,-2.4263284714580506,2.6350326636143206
805,-2.377323379368067,2.531417481464373
806,-2.3706504685588867,2.4379962470473187
807,-2.513450947287152,2.5938529564882784
808,-2.550331607994035,2.655429182399378
809,-2.6224955579439286,2.6469038793973834
810,-2.608084277312696,2.7026548800828416
811,-2.7161405613572147,2.7760693772104674
812,-2.7832455009758177,2.8122478311836887
813,-2.7115454561485324,2.951869236275885
814,-2.7672265044350435,3.1748205920822437
815,-2.6037257865096417,2.6901312093307372
816,-2.5648944194131515,2.6437201188427495
817,-2.554246378295298,2.5330958742915652
818,-2.510229769611289,2.4151505666748254
819,-2.4426184573688756,2.3147086102084145
820,-2.4628770698857134,2.3305211994019026
821,-2.462167759931562,2.351168995610723
822,-2.5044483745592236,2.6018471032002934
823,-2.488756452070798,2.7430717195753846
824,-2.383050586570882,2.394057869820721
825,-2.420567129268183,2.5242601040036985
826,-2.5123685029330245,2.58950282824977
827,-2.6574000548202337,2.7785932079840387
828,-2.744364544649504,2.9352831544956786
829,-2.7602664002611124,3.1653046536626164
830,-2.7227983897343195,3.3030973010112574
831,-2.66607917648524,2.615088983733041
832,-2.6180081923369354,2.3504207361723446
833,-2.634374114050141,2.394149782363505
834,-2.7027264946553777,2.4299860695014037
835,-2.8012995927436526,2.634959033523999
836,-2.929995892489606,3.069493996389432
837,-2.6161971124351866,2.241948652530324
838,-2.6500625369571282,2.267187679844864
839,-2.5715699023069107,2.1974925203584164
840,-2.6299832334400834,2.372212543461876
841,-2.5239826015314417,2.1492346833186704
842,-2.478468866304538,2.0185204803974104
843,-2.4857999911812514,2.0105150134809846
844,-2.467847718645926,2.0059626666115475
845,-2.392903990353906,1.9555372781273914
846,-2.6863069166893085,2.501491567571037
847,-2.722979405092812,2.6285614991850834
848,-2.6795582510282503,2.3069871154305415
849,-2.5857848305790556,2.1998062107196916
850,-2.6604114800666987,2.216060803561787
851,-2.6146651125554037,2.228958532699458
852,-2.736688234638349,2.2934802958017397
853,-2.746648281188093,2.4444942288264935
854,-2.629184879314075,2.2996656519627763
855,-2.716637722690424,2.459813485805978
856,-2.559831498343353,2.112232870261422
857,-2.575347265507807,2.113515219043827
858,-2.5204555978682417,2.060539545903335
859,-2.44831645934655,1.9656653999593923
860,-2.3987363620718454,1.9040652324855185
861,-2.3968857631822753,1.882815787255878
862,-2.419234811689901,1.8943147082913907
863,-2.4437033067874996,1.8909287859892034
864,-2.5433834340286627,2.0418228809366377
865,-2.6929686563863338,2.404467188593876
866,-2.6422864202403327,2.3041738118834085
867,-2.7557939462764467,2.445190051368433
868,-2.78760975187262,2.5034128361262162
869,-2.899397017785627,2.7253742519047552
870,-2.952616865338493,2.901460683910377
871,-2.8094608074343896,2.512096180838767
872,-2.7656493669287645,2.5079852685217356
873,-2.6824811026157915,2.4428688386961985
874,-2.6817120909251053,2.402861830096652
875,-2.5642779263065436,2.164095934099515
876,-2.43849853565387,2.052600717957649
877,-2.4402516033024377,2.046439969703532
878,-2.4469762204189345,2.0193874499321565
879,-2.543297191421017,2.070302877679661
880,-2.5832764829335826,2.069828935282414
881,-2.764511066306687,2.4019392565839217
882,-2.844116677876481,2.602021071505729
883,-2.8012382562596962,2.778614058365913
884,-2.784953812653019,2.6156263277012397
885,-2.74534795183805,2.4881169320004024
886,-2.5510184532582563,2.2144783329586546
887,-2.5623494321444316,2.2164920758861455
888,-2.5118855905669273,2.1877447773410093
889,-2.4219821726469757,2.0530890103788333
890,-2.3915444188675585,1.9168127300310729
891,-2.421553380169566,1.9388009031240632
892,-2.407232827222087,1.8850284775003072
893,-2.371358574931752,1.8396203324575324
894,-2.3773792724703373,1.7769495234764687
895,-2.3496326170748545,1.750502295315113
896,-2.445050193548253,2.080115775127027
897,-2.4791174171761647,2.2124352434009795
898,-2.450899470142686,2.0753070566656544
899,-2.602037258525844,2.656064021330033
900,-2.4700655122064497,2.2407562559340644
901,-2.475798283252228,2.1845387335362854
902,-2.4191361989244395,2.146469627831034
903,-2.5790649882290317,2.384945715002562
904,-2.5694817028182406,2.359486997723161
905,-2.621080624920676,2.3870455612747126
906,-2.55481410763109,2.0907749932787274
907,-2.7521054137186503,2.437036170412478
908,-2.823022225706934,2.4987868396413897
909,-3.08920405502659,3.2937956778098503
910,-3.0053607895000876,3.219627501375394
911,-3.2964413948803086,3.656927328357996
912,-3.2641322305654934,3.3217662314663894
913,-3.033505623361723,2.7385950077295944
914,-3.0075377990753345,2.799579632067442
915,-2.933809954429929,2.6678112076803657
916,-2.6955270409456795,2.3429637209992618
917,-2.8150547376190804,2.5089896208483493
918,-2.739763543413564,2.3523058605529963
919,-2.6384701901148224,2.2452306543888443
920,-2.7766980025565577,2.3127990364532964
921,-2.6375883392862205,2.1483573577664807
922,-2.7679726839559646,2.3496382616361458
923,-2.64376546456082,2.1129170439374607
924,-2.6071291362299274,1.9552288152068809
925,-2.574772842794869,2.005826103682881
926,-2.524930588415777,1.9205887491095484
927,-2.517913359886224,1.9600947861056757
928,-2.651456260266353,2.0824508533007275
929,-2.796510167387291,2.294065470289753
930,-2.829334330087823,2.577103620023111
931,-2.6338895177095707,2.1143183916769246
932,-2.594328117514019,2.0533600858390315
933,-2.6456178483962742,2.171853759143586
934,-2.706041197758448,2.2651340606966324
935,-2.5954693873249077,2.1060837169886155
936,-2.5517931547695714,2.098048787734968
937,-2.4442991057393555,2.054498231732445
938,-2.40728278399713,2.02997995379887
939,-2.5068970661051564,2.1392206879991535
940,-2.5954322053509817,2.2872223530896876
941,-2.6925152773941767,2.52884312497483
942,-2.8360017765119054,3.0255998775540696
943,-2.932934022523991,2.998068253440286
944,-2.8870511948737714,2.7814916061479065
945,-2.679833608478041,2.3302106535178453
946,-2.699451572339464,2.3921782470383133
947,-2.7574548989316674,2.403863174957761
948,-2.8211318040150544,2.525982534828742
949,-2.7998213914347274,2.517078373150704
950,-2.825145713818047,2.5966208089421055
951,-2.5835554569445036,1.974045430426022
952,-2.5572322620418273,1.9607765239667467
953,-2.7728818110179385,2.6204042196693216
954,-2.7726146529275844,2.712338446507983
955,-2.7851838163510156,2.6104203128351435
956,-2.6173351613746747,2.113072987508757
957,-2.4787099367416925,1.8387771468807677
958,-2.5686446495831956,1.9769946131279383
959,-2.711302192794782,2.3439088291314216
960,-2.702123570092486,2.1242772993802963
961,-2.7563170895835407,2.4136637913560124
962,-2.8132562660943727,2.272682568179055
963,-2.7099227413913987,2.207880626018424
964,-2.6925012477538353,2.1240546158759437
965,-2.655363192700932,2.0442734952491883
966,-2.584630888006899,1.9650159665249678
967,-2.712189696146274,2.166774923668102
968,-2.7395546076322974,2.1898736760581556
969,-2.7359689237320284,2.1960986407612015
970,-2.774868125448068,2.256645636511133
971,-2.781216415030065,2.3054811015403223
972,-2.726154971369094,2.2076971589088905
973,-2.552555540705598,1.9619349853830563
974,-2.624156972094406,2.0285880912477654
975,-2.5441210043939835,1.8723202160308163
976,-2.5810550227484104,2.003610725993077
977,-2.690611648203401,2.168734163606812
978,-2.6526052893304133,2.3169301807891065
979,-2.7407275104818685,2.327903437594958
980,-2.793758312856291,2.3920276303275334
981,-2.67945145629632,2.210959160268524
982,-2.6062097396968698,2.1359945344926214
983,-2.6560644924108967,2.1816385459298973
984,-2.667747793471953,2.1930417497967776
985,-2.590297974628125,1.8997336346688551
986,-2.7108448246123613,1.9546422820134175
987,-2.610316941509916,1.7904429714109318
988,-2.5502745584527413,1.7515622660093575
989,-2.779236161252673,2.0243462164068453
990,-2.9793286293992334,2.495121229852858
991,-2.807587690985083,2.1295602935306874
992,-2.8557716027940057,2.1572796891604593
993,-2.95173353411033,2.2415858162416233
994,-2.955462002928332,2.3021047107371753
995,-3.0302449582810893,2.431232051676795
996,-3.4691500141479077,3.7458194357806973
997,-3.1870082575567875,2.7258206812539867
998,-3.188267388200623,2.656574287706782
999,-3.205913329556316,2.6506088660070657
1000,-3.1055143977460555,2.4996674804557593
1001,-3.036830337974124,2.4461048892535344
1002,-3.092185068663407,2.405204782894749
1003,-3.040283655707064,2.3883134398296058
1004,-2.9840694209169865,2.365826211097531
1005,-3.0219263211647416,2.312902603783241
1006,-3.0674691516318706,2.3600410138807923
1007,-3.1055074536364002,2.4456319799916066
1008,-3.185563178463306,2.5033435578404255
1009,-3.2009824878290476,2.8655417023419942
1010,-3.07792726839451,2.6913313557776273
1011,-3.316221429664976,3.6261929050109925
1012,-3.1173211072556386,2.466062939084151
1013,-3.074427591681026,2.6105999245894993
1014,-2.980839059004265,2.4414711056112455
1015,-2.8293105710371482,2.1497504352674306
1016,-2.9750990589444233,2.463361516303802
1017,-3.0041235471531547,2.6542224051170598
1018,-2.9339145597023912,2.3845178843778374
1019,-3.0626996794222965,2.6069656854146297
1020,-3.074941417196394,2.664219129787289
1021,-2.8149140370713512,2.1216990452989433
1022,-2.9298781927863264,2.3723021742362684
1023,-2.923208009562202,2.496221615681328
1024,-2.8634811572549013,2.303469763875723
1025,-2.9015488418651874,2.4505639532805183
1026,-2.9309944761649875,2.621854129892943
1027,-2.7611408950972685,2.0985917061806987
1028,-2.664708026946312,1.8705283521012614
1029,-2.6493966029405542,1.8904202600451645
1030,-2.7005450015247745,1.9984951059781786
1031,-2.6957826326320187,2.1506838339266316
1032,-2.769969970407148,2.17450987694333
1033,-2.7630979868441017,2.234845535071917
1034,-2.6654184552473272,2.0738596594769096
1035,-2.627826697453799,1.901597104877853
1036,-2.669542119972613,2.1431148452981503
1037,-2.7490105608117,2.244050616646032
1038,-2.7964456202112213,2.272959771956925
1039,-2.7668128465471677,2.2477065172450987
1040,-2.6823582260820915,2.0485727946248407
1041,-2.751572743290485,2.234345680264656
1042,-2.729218344868635,2.2255189257736654
1043,-2.698693924911708,2.1400434855257733
1044,-2.819514791356895,2.4034691564323842
1045,-2.773996382348407,2.0727227851865826
1046,-2.925656506491565,2.1572547316026474
1047,-2.8035037923154738,2.0749270220428877
1048,-2.8492617180358635,2.359947741141701
1049,-2.770189990350712,2.092445625908405
1050,-2.9441936096488717,2.274304901618919
1051,-2.7726260766205475,2.0709504233414022
1052,-2.866732121607348,2.313535636438483
1053,-2.618266384293193,1.7146303136811887
1054,-2.6125028823089864,1.662455387849838
1055,-2.5084050926012305,1.6096931484895283
1056,-2.496350324586994,1.5618355212440589
1057,-2.592903933030588,1.9403387607727616
1058,-2.624900027929878,2.0046838225946226
1059,-2.5953241070224413,1.88670732632477
1060,-2.6371610758894843,1.8082691684873269
1061,-2.654119839262541,1.7951774327853698
1062,-2.626508037106433,1.6397359580834376
1063,-2.7173428708287055,2.068075839142706
1064,-2.771150147219907,1.9531852175557665
1065,-2.720987174401322,1.7234963364828413
1066,-2.729080698324654,1.7399287450237122
1067,-2.7192225853525294,1.7332856794955276
1068,-2.724812898191961,1.7648711033643703
1069,-2.7072300829429,1.677534864157617
1070,-2.84964257794726,1.9874044639002284
1071,-2.8912840786871215,1.891490124879898
1072,-2.934249987911756,1.987522016685607
1073,-3.0928024744872253,2.1942329915883416
1074,-3.153219025140203,2.2191918370295523
1075,-3.2062470394128852,2.303483711465943
1076,-3.2053679564279527,2.368646810064645
1077,-3.211686365321234,2.4145007364584856
1078,-3.1122817410867363,2.1895314242381194
1079,-3.0603336791412827,2.035150666050676
1080,-3.18330604046606,2.0187103040409715
1081,-3.1280940591668305,2.0557211940323676
1082,-3.089843638182149,2.071108073137369
1083,-3.0951539766758462,2.106834325697634
1084,-3.027567070364778,1.986091469008518
1085,-3.015777564264864,2.045106873333437
1086,-2.9785120031476167,2.041812286831339
1087,-2.9895416925794667,2.0772771619770567
1088,-3.0511506083796487,2.2689202633478116
1089,-3.013221369550525,2.33770865976728
1090,-3.0346437299777964,2.3534594539378215
1091,-2.977946324662215,2.16038796592029
1092,-2.9108929689926475,2.173331097573274
1093,-2.9655768152458113,2.2296063643184456
1094,-2.9335164549874033,2.237548716747656
1095,-2.9652728599519276,2.412874860153584
1096,-3.050734488963932,2.680366144308111
1097,-3.0065017156151597,2.5115322073204114
1098,-3.080154823153177,2.5554586166473925
1099,-2.9802468884999427,2.3133393082657188
1100,-3.2110360996414395,2.866364889372517
1101,-3.168454767216293,2.688879847130617
1102,-3.2292247958703957,2.772232826974091
1103,-3.2628385554834454,2.9261713331564976
1104,-3.414681516292718,3.416341888251579
1105,-3.0956390412564514,2.921538423897014
1106,-3.038049583986035,2.9079020020727997
1107,-2.8687776852491482,2.4852117912146077
1108,-2.8537584253566464,2.3432039373146307
1109,-2.8876032008064207,2.317690394357417
1110,-2.802944647786626,2.0978987492195436
1111,-2.923006570429356,2.583647294136034
1112,-2.694086916723859,2.0412611106996805
1113,-2.6537812202106053,1.9115214279220645
1114,-2.642523589939427,1.9394943562125275
1115,-2.614262863236716,1.8745316013658126
1116,-2.723282305664901,1.9389383407266216
1117,-2.800175861067016,2.085128523828716
1118,-2.9051174354564155,2.478372389657147
1119,-2.8434904839471944,2.3938232630787115
1120,-2.8480664016923076,2.297323180146541
1121,-3.0627413390926073,2.8759325552283204
1122,-3.028336531889252,2.8390666215228384
1123,-2.808197230240503,2.2450374914295046
1124,-2.927347906441779,2.52801901421853
1125,-2.881782530598302,2.402122104267696
1126,-2.8940142978199477,2.329199230443595
1127,-3.0726374415744413,2.5939726243256938
1128,-3.0616969031777934,2.5063552807685605
1129,-2.9763234378703256,2.2585334645213986
1130,-2.9978826672525867,2.3265216778028983
1131,-3.0774764182848604,2.4479871883170907
1132,-3.2493279906356127,2.9116094141898006
1133,-3.2994591714100276,3.085962793938977
1134,-3.1449037474686565,2.6571285303510326
1135,-3.138492237026976,2.648067785698208
1136,-3.074145739964788,2.58770852985467
1137,-3.1894515424756715,2.633709444645469
1138,-3.130560285822231,2.629025658098435
1139,-3.186566362841526,2.6421256424950847
1140,-3.2493911024806037,2.9103552865805065
1141,-3.178746201150339,2.816764539489212
1142,-3.1348817176671058,2.6315421754719566
1143,-3.218203354415219,2.6491459343891512
1144,-3.2812347972975466,2.6621164464441183
1145,-2.9885376069468275,2.2070312089454274
1146,-2.862921321300125,2.0941686451156567
1147,-2.8633850243766505,2.1143244675993995
1148,-2.9026832919625285,2.1928136256953366
1149,-2.970892344765694,2.2284075352763564
1150,-2.8872745246836105,2.067947199016849
1151,-2.9888778868730927,2.1788522986181644
1152,-2.909670249804731,2.036954727183901
1153,-2.9461291728973604,2.09692989577416
1154,-2.9910119431731665,2.0955225765599517
1155,-2.8805529569840327,1.952762953522708
1156,-2.871167113995186,1.9130494417050794
1157,-2.864048174982363,1.8258958090675594
1158,-2.9520450876456716,2.027327949007114
1159,-2.8621201906829428,1.7659744736745575
1160,-2.906092896359126,1.9782806645633133
1161,-2.8631165556402904,1.7476638878364983
1162,-2.987408250922954,1.9930467057841492
1163,-2.973129211957756,2.3378165938172097
1164,-2.953318866409396,2.396731671066474
1165,-2.989669841675664,2.4438618298770534
1166,-3.3158277179624815,3.055128802591657
1167,-3.277979723969108,2.9874037188290328
1168,-3.2962339038664674,3.103950564638345
1169,-2.973757882271189,2.3842462988361572
1170,-2.892140448836676,2.0682911666647668
1171,-3.19317915429084,2.9240743242597658
1172,-3.2795525234648677,2.9846856398572865
1173,-3.0790175580697987,2.1285238187868973
1174,-2.9993506094732827,1.946853461652985
1175,-3.007843918269487,1.8916007334267595
1176,-3.046177641108173,1.9612289834761714
1177,-3.074082859844126,1.9695110413470729
1178,-3.3533324715278137,3.208253902177835
1179,-3.091201716925357,2.0200990851163763
1180,-3.189526977110085,2.2315374582319625
1181,-3.322761902507259,2.8225153995885797
1182,-3.1375621800865985,2.1945372125974116
1183,-3.1673404915182903,2.1857697612734475
1184,-3.174278566585017,2.173001959227358
1185,-3.212675547309875,2.216088612806052
1186,-3.2476163958039694,2.202471516217263
1187,-3.192993372987752,2.050324069445713
1188,-3.1373008769126187,2.0461184390733087
1189,-3.332177854335006,2.495964391405424
1190,-3.3420641246581453,2.4509464003459893
1191,-3.244559865733117,2.1462353978874615
1192,-3.2638765830426837,2.1183801763236705
1193,-3.365531521809536,2.2210598006890123
1194,-3.3072105105764624,2.212965846535213
1195,-3.3786884144847615,2.466764686833261
1196,-3.2844095702412517,2.3567875155998155
1197,-3.301717255827192,2.4095474503637444
1198,-3.4724266181671304,2.735480574030624
1199,-3.3260024656283864,2.403694842390432
1200,-3.295459057744705,2.3432248564793707
1201,-3.3512396116255543,2.4001290325110496
1202,-3.541986792721539,2.7459445834671294
1203,-3.739930656955715,3.0143277880092394
1204,-3.8403429032354928,3.502392454677683
1205,-3.7330849358754734,3.255480646591236
1206,-3.394108494224987,2.4009671747670707
1207,-3.382172765873307,2.3866947749514265
1208,-3.418238182080369,2.530619382522077
1209,-3.2999980337747297,2.4834726259038535
1210,-3.3335791661172345,2.3566081796903373
1211,-3.26459395651852,2.287646899109781
1212,-3.323086725111791,2.274609996001364
1213,-3.386406750113309,2.351514076977573
1214,-3.4069566082367566,2.419104925942085
1215,-3.414412731815672,2.4790642672677263
1216,-3.208010943856032,2.2296163651963505
1217,-3.365399350313713,2.3968262089076777
1218,-3.2428248257231775,2.259067526448587
1219,-3.1759443269484353,2.2120088328068026
1220,-3.0346252552658672,2.049572230530548
1221,-2.9861209338470287,1.899605569148047
1222,-2.997813224614867,1.8496654082989192
1223,-3.0588056712927068,1.855073120050317
1224,-3.1664422532333476,2.0112312576723657
1225,-3.001381534386007,1.8611963668219171
1226,-2.957858435990862,1.8346140620828961
1227,-3.057029072899965,1.9885148705279496
1228,-2.966999360696886,1.9366050700807218
1229,-3.0268607820580122,2.2258782560612462
1230,-2.9946324904929917,2.125051486624771
1231,-3.06700936103266,2.2719745436636147
1232,-2.9712821486940846,1.9956979658505853
1233,-3.0152627137920383,2.068793224020522
1234,-2.8848968641827897,1.8438662921827746
1235,-2.9114944228687722,1.978800409122047
1236,-2.874075356073247,1.933423514176121
1237,-2.879276293133525,2.0102607900211886
1238,-2.964268493254138,2.0978885992806804
1239,-2.903557162275464,2.104027050726979
1240,-2.8853731745623548,2.084663301445365
1241,-2.925933125233245,2.014989180049271
1242,-2.9220982939818843,2.1174477538374825
1243,-3.0122797525854317,2.2699206755146912
1244,-3.129548312349703,2.5595757808609596
1245,-2.980814754262136,2.1853880426197585
1246,-3.06013149013516,2.316848285141216
1247,-2.9293682396832086,2.0959499644421586
1248,-2.9447694723820774,2.12686937591438
1249,-2.9235025162984027,2.0710566066851546
1250,-2.9690624142078197,2.2418626675894786
1251,-2.957714797890333,2.1318736641333853
1252,-2.9363581829019463,2.1444594714852263
1253,-2.8274380480619783,1.9782846171793376
1254,-2.7909694058245877,1.8020017188350297
1255,-2.8323406781966862,1.8341068548985016
1256,-2.9328739938955977,2.272015461664103
1257,-2.9740964186153946,2.4135098164484767
1258,-2.7624678031921155,1.7820823877926324
1259,-2.7559249402524593,1.7528310841233465
1260,-2.779426260646042,1.7731348347831752
1261,-2.9613787776132394,2.4429674118285103
1262,-2.8315625365473345,1.8543939493937858
1263,-2.7464007369797434,1.6872244417755804
1264,-2.8446351089322466,1.825977339254306
1265,-3.045477323251755,2.528895365861288
1266,-2.902978834819889,1.8684448229479433
1267,-2.829102771439907,1.714817623214875
1268,-2.820144387446431,1.7390404517215967
1269,-2.741162832532504,1.6101263492691413
1270,-2.740996655340083,1.598617195988377
1271,-2.7026151598414576,1.6573315751623177
1272,-2.7130846774714676,1.6840141343712791
1273,-2.6773617495173454,1.6328919038640373
1274,-2.695944841848036,1.6437014231398952
1275,-2.7243510807357776,1.6209313449258418
1276,-2.722643925788761,1.6138279971860605
1277,-2.8488783844777856,1.761368175038862
1278,-2.8779025190325673,1.8189532293052268
1279,-2.87206860169584,1.807773915518076
1280,-2.8324398302957237,1.6986313172286147
1281,-2.898463004900986,1.9026396459911155
1282,-2.8810773569238517,1.8833557927203095
1283,-2.877985056873577,1.883184240119883
1284,-2.9902877321638823,2.0192479510979204
1285,-3.098457506522709,2.3547295688536645
1286,-3.1499545646963902,2.368604236051239
1287,-3.2043267873666967,2.480520257650598
1288,-3.45888561780732,3.135853891284358
1289,-3.3564973128140476,2.853826591811135
1290,-3.3204012459489665,2.7051485817368786
1291,-3.3036146895736023,2.6671875991225464
1292,-3.350222096103648,2.8290652363097557
1293,-3.2480642746207637,2.595896578005053
1294,-3.1262861881710844,2.3560516917260723
1295,-3.1286238074087254,2.4927216994519075
1296,-3.016986028270204,2.0901299432536655
1297,-2.9051850610047922,1.9388029736819992
1298,-2.853183351719195,1.8822813973304515
1299,-3.083250214670299,2.585701305900449
1300,-3.070393555485233,2.4183151208092255
1301,-3.1141071324206884,2.4285234168123266
1302,-3.004498334958555,2.0828006315842336
1303,-3.145776918024514,2.431000882069523
1304,-2.930290133049896,1.9937755236422359
1305,-2.8511972169205864,1.8570985443315677
1306,-2.9309395175212725,1.9117500102402263
1307,-3.035818417913432,2.1223767561414895
1308,-3.1513560611643037,2.2825919734826714
1309,-3.156763157886829,2.2721261022691515
1310,-3.0580711785217884,2.1169398386299614
1311,-3.011942588145037,2.0466662777765916
1312,-3.1165769505196788,2.1434589484991093
1313,-3.209886195872163,2.3972092810182937
1314,-3.2423768417932375,2.3407243823526023
1315,-3.161679235290971,2.4131436374574524
1316,-3.100398977061092,2.2710577277058994
1317,-3.1195695946651716,2.2874805479098743
1318,-3.078404618222697,2.1693451611089785
1319,-3.068571163442537,2.0799572651487486
1320,-3.06329396507338,2.0270892855286617
1321,-3.0244031578792967,1.9639843239837966
1322,-3.030944119139637,2.032172669837595
1323,-2.9944444851775756,1.9987241671082303
1324,-3.086255536168012,2.1633724569417776
1325,-3.011262405982476,1.9332645712953147
1326,-3.0463203639574576,2.050142049027603
1327,-2.916119465496919,1.783566029367606
1328,-2.934167746343864,1.8648509947962983
1329,-2.9797325637212912,1.954063268021522
1330,-3.2052292078641256,2.8029161541165397
1331,-3.1999512479213887,2.809540863479049
1332,-3.461072010393033,3.2870039458869766
1333,-3.042046324821483,2.138912779904124
1334,-3.045357370461537,2.071121226095699
1335,-3.0960945009162297,2.0024148181624097
1336,-3.138932228955656,2.1107892993057376
1337,-3.197309613816722,2.3982001545155285
1338,-3.2370222454739626,2.3480263394150502
1339,-3.0537173014129206,1.8181822879841092
1340,-2.887239908778207,1.6993588049624677
1341,-2.961139811109268,1.8429440997420539
1342,-2.9332681265489207,1.802601682637764
1343,-2.9765280229101387,1.8889347090284092
1344,-3.0639225592882706,2.1065505545341985
1345,-3.0096857034408684,2.0583025146195073
1346,-2.8791298957573788,1.6955754799615086
1347,-2.9052370191430867,1.7567160185333486
1348,-2.9379898030485934,1.6498535627673347
1349,-2.907083597110512,1.5857879574316958
1350,-2.851005146220504,1.4969636238726962
1351,-2.8987891061206015,1.566014366030011
1352,-3.1003821074658413,1.9312971401622967
1353,-3.0726709889067507,1.990598315439153
1354,-3.0226998734510806,1.8880953866217418
1355,-2.9707518839897733,1.7935930749677362
1356,-3.0111314732208876,1.8427131041604836
1357,-3.2462190588709787,2.727767248756242
1358,-3.111327178285037,2.094003626598272
1359,-3.051243720434025,1.8212272890316519
1360,-3.079280153534998,2.0568193038642097
1361,-3.096914345489586,2.0329734975466187
1362,-3.0656578037732785,1.9611720563610375
1363,-3.0402766337350675,1.976599869115353
1364,-3.0919989787920037,2.045316293880352
1365,-3.0374010008174777,2.0037298363447458
1366,-3.045533857791259,2.023066155045577
1367,-3.0385706408008724,1.9814279603586993
1368,-3.0088781118205192,1.8401744481573925
1369,-3.0179369424725295,1.788433266101858
1370,-3.1724632776286836,2.231078319579699
1371,-3.124329970420987,2.0342229551249504
1372,-3.064766878258489,1.9033019509504023
1373,-3.2371096373025825,2.173341052744184
1374,-3.248548524610633,2.1446796159891846
1375,-3.20688082501262,2.2023046434119293
1376,-3.173503287538656,2.202762459960289
1377,-3.1759218332938377,2.204614223298506
1378,-3.1518648301796217,2.1563997978348826
1379,-3.2242579744736486,2.1539713070171116
1380,-3.0717764934233425,1.6961412640537772
1381,-3.04627316374423,1.6517805299524937
1382,-2.944631910647851,1.5345699513153213
1383,-2.981992804828928,1.560782767863966
1384,-2.9950199663284423,1.5871763050985481
1385,-3.0440957624163367,1.637700950749014
1386,-3.0299686355941207,1.6868072817837911
1387,-3.017024529382229,1.6265468279047357
1388,-3.092302005322673,1.7217480063511368
1389,-3.067789010541891,1.7059734386622691
1390,-3.0696978754346405,1.5992438185333
1391,-3.1083421178764503,1.6368486490276868
1392,-3.1005540742852564,1.6333521660259729
1393,-3.1456986654928505,1.7037694794218174
1394,-3.1706412373822768,1.7244641426378102
1395,-3.200931915629133,1.6931312960137346
1396,-3.3094323511154045,1.9911253158829596
1397,-3.2838116502689463,1.9941784409718313
1398,-3.262791496388412,2.1036822030605262
1399,-3.2730663139833536,2.0356100207264705
1400,-3.1886285221636115,1.8552883830085676
1401,-3.1061903802423916,1.724039979686827
1402,-3.115203429273005,1.7424676473190954
1403,-3.109071023657074,1.7761350028842187
1404,-3.1646855657341852,1.9775583972637374
1405,-3.1844346180772716,1.9849490730219186
1406,-3.149272950820507,1.9517425512603408
1407,-3.2936379935037547,2.2257640998881905
1408,-3.1950466343378805,1.9745310528482773
1409,-3.2340832934263046,1.997309585704917
1410,-3.248236559543429,2.0489467769588483
1411,-3.2103475815463334,2.0895658375603454
1412,-3.20789638447414,2.1905680321721173
1413,-3.156852213881835,2.0159646725277556
1414,-3.1171114797252164,2.0652476840386162
1415,-3.120669923229641,1.8907112456557058
1416,-3.135235880505547,1.8106674111583763
1417,-3.143973119616893,1.8252200647705554
1418,-3.2241755498243894,2.0293741788042774
1419,-3.17010588187552,1.9718720062567436
1420,-3.1519273313162053,1.9030501553033865
1421,-3.1479013563295375,1.8712530312291422
1422,-3.1226686466352116,1.7732058651395741
1423,-3.0874225574596683,1.7369206768170096
1424,-3.126473079655528,1.820535573536722
1425,-3.1594701881183984,1.8071083391865044
1426,-3.13742592656883,1.727048212424229
1427,-3.279059123000616,2.149985071606811
1428,-3.142337465502716,1.7023581299582875
1429,-3.0263598200947026,1.5947633333734066
1430,-3.0423689523192325,1.6706541624016618
1431,-3.0043196286647644,1.5936749563603878
1432,-3.099560936811332,1.6681340397628328
1433,-3.0790511494934747,1.6926242984762812
1434,-3.1822947214181028,2.0005074131728313
1435,-3.051228831602412,1.7286948786865763
1436,-3.1229837671860197,1.892290220827539
1437,-3.1040131699440825,1.9688638220380401
1438,-2.9938933744712517,1.7258062226140793
1439,-2.9961100734584813,1.8319888006065188
1440,-3.0176008643018806,1.7597046904863933
1441,-2.991035132838115,1.6125562903655162
1442,-3.020096747859323,1.6088749516623668
1443,-2.95579518368057,1.5078681092200452
1444,-2.972003105101038,1.5227491751154083
1445,-3.0338813890650713,1.6274653399077768
1446,-2.985004254104241,1.6338401392670208
1447,-2.8732150794374185,1.339749956198464
1448,-2.7694167736536235,1.3403041629352181
1449,-2.745290928178702,1.2636682455879833
1450,-2.7893503173972953,1.3970652730335946
1451,-2.8431171996891567,1.378073898729735
1452,-2.830569703863118,1.3810837365534123
1453,-2.866012196603307,1.4014212109097173
1454,-2.8799299752903225,1.5253314620456395
1455,-2.950815275787478,1.5649733326055306
1456,-2.976798575323075,1.5643298974722113
1457,-2.933155004459266,1.5119933376983756
1458,-2.917246322732839,1.5209548736680099
1459,-2.910279260367903,1.5359453867678607
1460,-2.975297239887309,1.5847072706969723
1461,-2.9797631275413163,1.5952469417836534
1462,-3.028511488301805,1.7412392214078132
1463,-2.9640716864369185,1.6097678099833992
1464,-2.848859446847427,1.433570049532299
1465,-2.8676592226624713,1.4267719485579031
1466,-2.9152447042403673,1.5667405071514688
1467,-2.8165020109550882,1.326558915722835
1468,-2.873641715174602,1.3516351110058826
1469,-2.7918072971097505,1.3935793903342881
1470,-2.7612764454807373,1.2530660706783092
1471,-2.804060904929772,1.286663246513635
1472,-2.7917233118492093,1.252957081499401
1473,-2.902377415891678,1.6806689833252075
1474,-2.884819605363083,1.6891167245957297
1475,-2.9844488732364693,1.8392788290415683
1476,-3.0043190479386,1.7101663751315916
1477,-2.9431555986100357,1.5517359008685168
1478,-2.937185074323125,1.4582430717777333
1479,-2.921681489709917,1.4137829362151857
1480,-2.959980250618579,1.4591746249039792
1481,-3.0069657616230243,1.5433493616496785
1482,-3.15452697155615,1.7144573757475816
1483,-3.286669726279184,1.9832273571276737
1484,-3.121995960499151,1.719007947306449
1485,-3.248254050986341,1.9224888420987127
1486,-3.327144582802553,2.057178640710562
1487,-3.428604561745017,2.376757737788507
1488,-3.3080226659401353,1.855758728487843
1489,-3.332269632650627,1.9047846951171035
1490,-3.2640296135866027,1.9186987879441744
1491,-3.0678890209517906,1.573540555624187
1492,-3.242299006651886,2.0061499567202317
1493,-3.1247934007448737,1.5906675337289207
1494,-3.036106555280948,1.479901561462332
1495,-3.052044725328291,1.4505998082921512
1496,-3.102533288321121,1.4937024492771993
1497,-3.085182343138645,1.49341734514221
1498,-3.1758979821348787,1.7751722697219348
1499,-3.1437608532650403,1.7460044668934103


==> figures/without_critic1p.dat <==
iteration,mean,std
0,3.678403435041485,2.0371718687535902
1,4.337262200716208,2.1170485877546765
2,4.5453305000247415,2.5135520673051372
3,5.021034756266227,2.187065230618952
4,5.1638900316232945,1.8579242330259813
5,5.442299426627148,2.21153609483724
6,5.852782778406895,1.7047385999086657
7,5.4095531018313014,2.010193535637956
8,5.244803378164441,2.4394273366184716
9,5.762223566322555,1.7723336233600568
10,5.126607993572943,2.2868806540474256
11,4.925514477633157,2.1787460477676666
12,5.430067534438746,2.014440176478471
13,5.247773889648625,1.732608200393003
14,5.119043544150947,2.4002737439752937
15,5.008785307815737,2.3556710904416045
16,4.874448212595022,2.626597291706717
17,4.074642312213428,3.351572144838846
18,4.682263805238666,2.692244306229963
19,4.864841551134244,2.4433172071109985
20,4.892311733717455,2.2688289651875038
21,4.980267907267411,2.4562146301609897
22,4.7424470970501185,3.263826127534658
23,5.236740937706917,2.3828014274453664
24,5.087813544676552,2.7420988848784016
25,4.90977652043602,2.5772021649962746
26,4.930450621532975,2.3822564419993633
27,5.342732743064921,2.070927161360688
28,5.038503205487128,2.835148794010099
29,5.557294534022318,2.196134539369388
30,5.474993434669337,2.400703880674405
31,5.5937108612284945,1.6472206928799473
32,5.369356818075557,1.8086503880799156
33,5.180128625714789,1.9164397390375838
34,5.599736386080321,1.6555745041472534
35,5.652949139440016,2.0230683479846636
36,5.398846444146081,2.0845251506920146
37,5.174303768788981,2.5403360732140583
38,4.90360715438797,2.413068118414747
39,5.08077869063124,2.3079910363168605
40,5.152131095623868,2.1849402743222743
41,4.991999223218799,2.667161249461083
42,5.319654186886591,2.1314805347878276
43,5.274478789336002,2.0106874982268566
44,5.56029208118876,2.1107359108771133
45,5.424653394222511,1.9114149036691601
46,5.437502360993083,1.8791955319190863
47,4.8436464562171935,2.554479246173688
48,4.665569731674415,3.091219771970257
49,5.069157858886059,1.8063771626401104
50,4.497617512900694,2.443732871605839
51,4.856742748081341,2.1818612766187298
52,5.077036845522568,2.3380547397741775
53,5.345473368477932,2.1805661889622265
54,5.344780324485063,2.1769453141346
55,5.30523777405345,2.2288223795646864
56,5.66189156334169,1.9906280756050527
57,6.0406073974209455,1.489101309556916
58,5.7528793246030805,1.7897360451489523
59,5.2995478941937835,2.451636961291366
60,5.479206526426695,1.9512481267940867
61,5.290687855771562,1.8718055725303273
62,4.892375826075829,2.2779210112613466
63,4.669268412488921,2.4340025403009795
64,4.4019133481094,3.3526371433008846
65,5.375384647090612,2.0693024688591213
66,5.625741576270417,2.3500491912101777
67,5.609840885049595,1.767047204650071
68,5.785577161202278,1.6565332264744994
69,5.7398486694022,1.8053134507720108
70,5.632933420833874,1.828151934967567
71,5.6134553700775145,1.8179783187128267
72,5.886991563603269,1.8109539773360466
73,5.360628388729673,2.74353486211508
74,5.748072476567695,2.0982895201036946
75,5.539300475142113,2.4252955514756254
76,5.2593992297692544,2.6692459035527474
77,5.677879853351069,2.2668828948558004
78,5.341342755705287,2.4618298040905717
79,5.643454011822836,1.8529661105681177
80,5.479053882601182,2.2924938780718276
81,5.383443807525667,1.74497098153749
82,5.12054910347451,1.9841832362044993
83,4.982710215823999,2.0370427337442614
84,4.957374415840897,1.8700759763781056
85,4.955299129145898,1.9400719779270426
86,5.118492509220191,2.025141714098151
87,5.0676684844406665,2.0452888595532754
88,5.033069154706531,2.0038027613717775
89,4.892337803227249,2.3261167333185777
90,5.348127924019978,1.90352781832867
91,5.209842326399414,2.2599760605317747
92,5.440093539548358,2.196746670871542
93,5.99757140566697,1.6839010719555774
94,6.07548872839954,1.6507187817720712
95,5.764427667200917,1.7360903349306613
96,5.679812609507079,2.105764313512006
97,5.699900272103239,2.1496106687884318
98,5.2170356328002665,2.8099299713606904
99,5.256861285212083,2.4591357687186517
100,5.184482896706071,2.1442961388066477
101,5.62128955117453,2.2831370225068692
102,5.569414997658075,2.613284573529104
103,5.20734988074649,2.2201800420446016
104,5.18359492375591,2.5523694534323993
105,5.122565280227465,2.4370445671834378
106,4.991410881804066,2.77829881638095
107,5.033176667575157,2.4411385510952286
108,5.419574289522069,2.0289313903635855
109,5.635062590604475,2.570265505155558
110,5.2927740924534525,2.3311072411194007
111,5.3807176257974625,2.482956344947889
112,5.614964054234315,2.025753207744081
113,5.662614764955691,1.8065709675303228
114,4.911831383481831,2.7002438808695732
115,5.4784282544842435,1.800533290211721
116,5.118287937470314,2.0560061645891046
117,5.634255674660871,1.743042461944354
118,5.18830784302298,1.976543416331145
119,5.418955121298857,1.8539428858497577
120,5.265787213432535,1.877071332793843
121,5.337827160007054,2.156810855716598
122,5.458991490148707,2.0651047648366982
123,5.453683148108263,2.16036472557608
124,5.278674282770734,1.9628133748508083
125,5.137767749118759,2.0652098481829473
126,4.97554827462402,2.730147235166567
127,4.628455821619291,2.893172001152693
128,4.925789257276808,2.6657370449133477
129,5.114820160271003,2.1141237528387977
130,5.385528246179235,1.9038221393414865
131,5.6239024516384974,1.3793155645674668
132,5.373078225962677,1.6782199032395568
133,5.025041852524496,1.9051952738673794
134,4.663219051834812,2.663624683596921
135,5.136405579587614,2.2364727401208815
136,4.586457928987423,2.3503733821463584
137,4.775437416046973,2.733689328113621
138,4.71543824718332,2.7278064604589645
139,4.8963254911056255,2.2436714396811896
140,5.015225235598306,2.0552972083504297
141,5.008190083203562,2.231135479071535
142,5.195943689250497,1.8673514098895811
143,5.159527820614412,2.1616179725412863
144,5.107872696738962,2.242977556565825
145,5.164086551123579,1.940589382301281
146,5.030064600656782,2.233443991663738
147,4.885751369849371,2.3700727052898825
148,4.5568060857191135,2.935166581485375
149,4.779641007534065,2.677978319736734
150,4.928618954876621,2.1314247201370407
151,5.346541279063638,1.9732411907797265
152,4.806723442817032,2.649195762448962
153,5.104836278508409,1.6005494933227984
154,5.425913247260097,1.7879098218774827
155,5.295006856866869,1.8984593321015097
156,5.620268926143117,2.032610947743563
157,5.504412937041207,2.8266500363927216
158,4.861273420014474,3.289200071163106
159,5.02289542761335,1.8630130358422035
160,5.498307359580769,1.6202934201606967
161,5.536762711236415,2.043216965173829
162,5.471909422813451,1.7780922219928488
163,5.595857253244738,1.9866286798451642
164,5.460658714551041,2.223992908600943
165,5.283533106261716,2.3649113700699025
166,5.5191526269535585,1.8331359491239738
167,5.782177133470404,1.769813199582386
168,5.69819097773942,1.8236593265214025
169,5.035062820353255,3.0741520002154323
170,4.955593113250792,2.7445575885821025
171,5.1901583299096945,2.5355767852082476
172,5.318767464400779,2.5938320611292727
173,4.972523634971235,2.7675378647985416
174,5.35322020938172,2.040859929050486
175,5.08543370137441,2.4933140759281933
176,5.235474627039792,2.1141910570196174
177,4.96204452113151,2.981581886776373
178,5.050498464644584,2.545401376413626
179,5.183639555586495,2.4296287800143994
180,5.708050368717804,2.012316761348408
181,5.4568308179832306,2.3292004585767003
182,5.669604861797532,1.9250789971587192
183,5.093525002864117,3.1485049060274246
184,5.133899403880119,2.236030737680273
185,5.76670172976232,1.8395564095094523
186,5.543588968883803,2.825217667476059
187,5.413725970697723,2.184132112512713
188,5.03623092177022,2.471430257379573
189,5.591872187830704,1.7720364327977003
190,4.773427935483391,2.6918291875733775
191,4.7869679739323745,2.260844188488837
192,4.823167454870222,2.8980885307335096
193,5.606448705287758,1.7988797170380946
194,5.35739722263633,1.9359814828093174
195,5.175935047955484,1.8836331157311161
196,5.486676974606504,2.029865730805386
197,5.518945388165551,2.1216342712858935
198,5.622695043885196,2.030545571894253
199,5.540586000332471,2.214986467362202
200,5.666606711417142,1.787911752417427
201,5.57440888975471,2.115103833046007
202,5.508054036233375,2.128609236206809
203,5.613497631017805,2.244158735648248
204,5.118523310856638,2.3719867700479873
205,5.332279149313783,1.9467870709149524
206,5.205538080617353,2.6526754955877676
207,5.534866790991711,1.8661185402308682
208,5.29101949227128,2.2102365255829413
209,5.414528795944481,2.178625187346385
210,5.516200846765122,1.8384988903253117
211,5.273742624192932,2.308041513720319
212,5.656891086929857,1.8577495741976884
213,4.956942528459509,2.2945560402264586
214,5.166188676108837,1.9786528712749576
215,5.145365323041126,2.2210644880692567
216,5.203316312300534,1.8839021797215953
217,5.094380192884985,1.9786403207203902
218,5.0890911181045215,1.9981610067131188
219,5.426604435981761,1.6699246358808495
220,5.60386532205162,1.9168289965918452
221,5.0179937207965395,2.0645118570003484
222,5.038622050239857,2.1476598158194835
223,4.991259590510201,2.1446042111572106
224,5.078004199765511,1.767250028386004
225,4.7745333274216355,2.2037023652660936
226,4.9063397633361605,2.0086999306670257
227,4.99597744409656,2.429901633436682
228,5.469610931065585,1.8246643785963483
229,5.8243926083936275,1.6426411843823565
230,5.44477384539395,1.8409664699079638
231,5.363359971443579,1.8403036404146749
232,5.317758245931475,1.5786937671999661
233,5.177784150467235,1.5378976014517034
234,5.431812362978534,1.5547998269322185
235,5.164175748199549,1.9261435072837205
236,4.733805055373943,2.007564594673468
237,4.979401379156075,2.111687145735126
238,5.422347201873299,1.506527187830853
239,4.937090369654937,1.7345061624369866
240,4.986153702801337,1.904127681331732
241,5.238992037861212,1.6668283934765413
242,5.464610443780936,1.5245815067918538
243,5.083668467846523,2.4937971510785792
244,5.300033297644497,1.7186218617417317
245,5.198618303250982,2.403842393916003
246,4.689532143961948,2.0560974446631617
247,4.880632244144333,1.7996896881466558
248,4.900604883655635,2.5661709592529296
249,4.7828954246058855,2.451326756807478
250,5.248978030447192,2.305245582930428
251,4.924185766602309,2.3260901167425385
252,4.976196786231763,2.395258410231649
253,5.005732524459162,2.608912212199152
254,5.403492326335867,2.4332317974738893
255,5.752982527107732,2.0016294006928788
256,5.819623785990082,1.7385590652871372
257,5.812235757850045,1.9525824707426616
258,5.464785667111966,1.9807350978789
259,5.240797584992224,1.9404059013780188
260,4.94881841477063,1.7798524322729368
261,4.890891049016841,2.1421901754382358
262,5.07927851361043,2.5657166825082536
263,5.464228234204913,2.1368089656022304
264,5.356042894148402,2.071415534899522
265,5.120743511214241,2.1563519926912513
266,4.893272064796775,2.2899401684114182
267,4.77427165178524,2.5775715347374617
268,4.782755920170652,2.371777821082094
269,5.320488590808277,1.872570289254004
270,5.333918800764736,2.2352025299931366
271,5.256057756317923,1.948902927192359
272,5.3468164981138235,2.011818868415632
273,5.061515712286334,2.344903334224655
274,4.639808938593031,2.66069049795639
275,4.936496377305603,2.0455748083884107
276,4.817375113232051,2.489763184193252
277,5.200048170445525,2.3516046335323484
278,4.959065787904419,2.7500438606802318
279,4.927966898726637,2.754841797811991
280,5.148635548742363,2.2265610736193757
281,5.215673975405458,2.07254276474516
282,4.966774883963658,2.359048860385087
283,5.450008512484175,2.3126315316158785
284,5.566746835403434,2.09030372913364
285,5.594715849565486,1.9770446633519816
286,5.330166156842932,1.9278944097038726
287,5.274220473423281,2.040119688682305
288,4.832118481358992,2.735626790915828
289,5.367504111324577,2.165410630729914
290,5.241837470924623,2.3650980883868815
291,5.269634183158209,2.2842029609819345
292,5.14535177649408,2.689388831490865
293,5.48903608880055,2.1653445116793604
294,5.12498068837917,2.4569726518234516
295,5.588197955529714,1.5764685935682368
296,5.643252992883382,1.7841412911638441
297,5.362706580939647,2.4096950370251236
298,5.024214829461437,3.2164222129136646
299,5.3668938512997695,2.332949930932757
300,5.6597467940346515,2.123643038062816
301,5.30970433999804,2.3330783956988896
302,5.3799830025173945,2.333202581218094
303,5.864993549755895,1.8418004254705462
304,6.0669225437486105,1.6891846460491649
305,5.769812154737938,2.1969490570293044
306,5.8210767832672206,1.8660493741096698
307,5.946451161010053,1.7688082644631669
308,5.708116762040069,2.0609769544340426
309,5.657863696287283,1.9406331925562463
310,5.819296720696143,1.7242193559051884
311,5.545939975245761,1.544355498762787
312,5.279462554360329,2.5436521147451336
313,5.145907498004828,2.324670805499936
314,5.479748205318059,1.869216084913745
315,5.452118552509154,1.865934852151821
316,5.254085558046197,1.8768407885291674
317,4.576332371474506,2.53399588393594
318,5.000211609574828,2.117215390794711
319,5.336565429646456,1.8069542857517171
320,5.167523874229236,2.3267863399096185
321,5.204036364172654,2.3048889532416506
322,5.295566474021283,1.9219583300257086
323,5.621601204488133,1.836341735027859
324,5.671158546021461,2.064895586167755
325,5.841258996323334,1.6077033430395917
326,5.78246006393876,1.7980880443567786
327,5.978348674612549,1.367397672911105
328,5.578760964317619,1.6741425211752934
329,5.660475271790624,1.6204276208597963
330,5.648533259229937,1.7277884462898563
331,5.587307333836251,2.1117703052274024
332,5.618323226824091,1.9469131979897727
333,5.295924587608384,2.44763003522751
334,5.203380172889432,2.200300429742504
335,5.643205869112506,1.98139701231054
336,5.3254932413596645,1.98680434688319
337,4.901608595362505,2.458828565116631
338,5.528501302770386,1.9406419396238959
339,5.089005198611087,2.6619062944299126
340,5.7790736484352125,1.815389019450216
341,5.445119912716732,2.3493320318806457
342,5.234113235478864,2.217804963480093
343,5.122677403258263,2.410724397057822
344,5.217797392832036,2.0764694974711424
345,5.137683375496761,2.0446752318807597
346,4.854117085097966,2.386001046453806
347,5.0816054950333935,2.8363095404180467
348,5.048693431512725,2.8820326957498623
349,4.985045606491264,2.0279190321276146
350,5.104422631996965,2.158225500183288
351,5.58516722330695,2.5215496424400263
352,5.964232795610358,1.9919205460329874
353,5.865813259398148,1.9573000967484797
354,5.577106277649046,2.573010639253303
355,5.351902040152888,2.616801778006136
356,5.043832392934055,2.635930730096688
357,5.355688756583235,1.9848136091712911
358,5.688048491931198,1.8981822624562734
359,5.741131934112117,1.7840987569865743
360,5.443712905556185,2.1886542541485747
361,5.3123762710810505,2.4987732515512127
362,5.3981471825882155,2.066019380897607
363,5.572453012329393,1.5818953754821405
364,5.524367582797595,1.8903207644356437
365,5.637365553161459,1.619756735123813
366,5.438308191758181,2.236542798338566
367,5.346307572713928,1.7483426782932687
368,4.924863770595494,2.877486996470063
369,4.968261818405349,2.6338208630148188
370,5.1367497328338745,2.276583471579873
371,5.554302110494664,1.6856881768928393
372,5.192901561950875,2.3221706990968194
373,4.819709834340424,3.087852295645218
374,5.586081061648953,1.8366097232987795
375,5.342546262212652,2.229681072676217
376,5.361845013515764,2.2480238963494275
377,5.135917557048595,2.4137007170366935
378,5.277292391498074,1.932940154082855
379,5.076576555189792,2.439258905972559
380,5.940105907362246,1.496888776692689
381,5.867976420265575,1.9449922806303845
382,5.240685352856453,2.873819537937416
383,5.683458862045099,2.1740456740049017
384,5.676897555594671,2.7511818538495802
385,5.734784654614914,2.474592274952739
386,5.898752579431375,2.05822883357699
387,5.806253355307807,2.0638848142276416
388,5.902441303869418,1.7857430652811614
389,6.012128530846595,1.6921552302494194
390,5.732357833893489,2.066151478801713
391,5.619123618746781,2.0041518898929778
392,5.60515308991844,1.6611691180505186
393,5.129026750408933,2.443912158119909
394,5.14768341199713,2.3580093824128014
395,5.587047871349811,2.2771345189374648
396,5.642537476963236,1.7490688360702624
397,5.195485633200856,2.086625778517697
398,5.460804361743751,1.8733867994249866
399,5.5105743283875945,2.485982349187956
400,5.3249807933858975,2.256594970308515
401,5.310737243596733,2.3904931401015275
402,5.389153868293926,2.206384762766455
403,5.267122392220375,2.2633237067736447
404,5.37024673307438,2.251470283962344
405,5.306647050380588,2.5043351631510946
406,5.046987258574945,2.599740999003406
407,5.224723975242576,2.265697223901855
408,5.2465964215415966,2.0112623766477244
409,4.8444782717788515,2.2421864090111177
410,4.5235615688732125,3.2118371407869035
411,4.76414732937696,2.240845316410522
412,5.191757126934882,1.8391001312161994
413,5.161787856957213,2.5197655681879394
414,5.031799835858338,2.7578204261899004
415,5.017983992089247,2.5598651536482855
416,5.553399812492826,2.0484861270089265
417,5.403587868980232,2.1379028915517932
418,5.567951773650034,2.00718399616261
419,5.488191658220301,2.172497249322835
420,5.042044080710171,2.306865168630617
421,5.468864689586098,2.5672949546040598
422,5.619588197966047,2.1033964012723585
423,5.934910003388208,1.7947133912394924
424,5.349556929979592,2.311964719016843
425,5.629775999399602,2.0933862864777844
426,5.667855914642891,1.8464889914859175
427,5.370372828086728,2.2916463331656525
428,5.598842348231236,2.043278483404436
429,5.353279540540757,1.830451269344193
430,4.723883819951253,2.3685953068046075
431,5.116593770271575,2.210566362148675
432,5.287434360079027,2.482506742198444
433,5.197223898795338,2.374168606665068
434,5.287734016318727,2.1731964688117325
435,5.080875628449068,2.4582224059399382
436,5.104725888882155,2.090061176505102
437,4.905375928408728,2.4347901718962044
438,4.88353529627826,2.5304297595222884
439,5.0156934448919435,2.409902503497514
440,4.828467071093485,2.6303827724477338
441,5.0303223476091805,2.521248224208976
442,5.339283288250626,1.7987176867874368
443,5.76361544136867,1.5381999782423195
444,5.492343187220772,2.0475135580211634
445,5.554650320251082,2.2944478858592965
446,5.544725663333276,2.14224085490403
447,5.311853423696029,2.2491605252356384
448,5.5555075876982665,2.004541789850601
449,5.121170708981251,2.881313808798792
450,5.784621818001632,2.2258798504399917
451,5.579920724486138,2.2490460556407044
452,5.181163327404386,2.530893055851597
453,5.6811384887883785,1.8459105134238822
454,5.492436728797827,2.158851370652502
455,5.610044038532013,1.932304236039475
456,5.49407292909361,2.035296806929116
457,5.693013269458588,2.2580614669103336
458,5.4673601989423455,1.8204913195007502
459,5.0516411501131255,2.2932199891786413
460,5.1462691739941056,2.2236233894774604
461,5.149196542453291,2.6491256746937855
462,5.53551549432238,1.91558428373799
463,5.035951851314458,2.274340072865193
464,5.153992863034871,2.2534883048872283
465,5.058253469134644,2.406081585001265
466,5.043836803034143,2.2583485196659434
467,4.558417411961549,2.6888389529188754
468,5.141488581288096,2.312993313587668
469,5.1998847030137645,2.2954111819449725
470,5.347867410225811,1.6108927877202204
471,5.18418897377902,2.0774625255914545
472,5.493711296443434,1.7564926733702395
473,5.197331700038962,2.58586521641316
474,5.399691781821409,2.3067898379881426
475,5.541613425826726,1.85761275614573
476,5.187373714202478,2.0300423155192724
477,5.257634223686798,2.162648249468048
478,5.269512807971499,2.2450811594051627
479,5.27745314291241,2.2154153468532596
480,5.432657457105133,1.9761943744270427
481,5.240629840740683,1.9782868461047123
482,5.594385568811336,1.5120776017959314
483,5.025120237967662,2.2624181922859155
484,5.567360528917737,1.8904584524349546
485,5.382496695698199,1.8198481992944022
486,5.106304305934727,2.114000406561677
487,5.2570703441581,2.0134053049388747
488,5.467818061420843,2.136209276490911
489,5.162572415196496,2.132756564996664
490,4.715987127434017,2.7027311309557813
491,4.866274482465918,2.85038310978521
492,5.270097837946227,1.9291717773764436
493,5.117899121475171,1.9045591140687108
494,4.936008261809717,2.8795866137634483
495,5.455665280158179,2.075825352233621
496,5.360026865665894,1.7658043165612443
497,5.201808801494791,2.2460033131913035
498,5.46865156372873,2.011552313608034
499,5.271856630917588,2.5441109111080777
500,4.941878270415162,2.909346826763875
501,4.698825972073661,2.848841017886288
502,5.170330627238568,2.225097887959011
503,4.970801458473707,2.7275350276748083
504,5.296453861926986,1.82302321329187
505,5.139188986825494,1.9477420911376258
506,5.208958273672083,1.988729049711666
507,5.442120426786017,1.7690390445823907
508,4.670776020721926,2.657060893637027
509,4.8912153753695335,2.12288159086284
510,4.4841201931033705,2.8348047021502905
511,4.8150888084452035,2.055148231513867
512,5.098980291633275,1.7138870608035615
513,5.295739700258325,1.8988679901373366
514,4.824015948640673,2.8812365349644873
515,4.85645750820099,2.669843653600332
516,5.159054589704998,2.7114436313179464
517,5.046168739026286,2.3528300213444067
518,4.587196616169955,2.510681370905609
519,5.0077188501078185,2.164152236867944
520,5.301317655882241,1.9440751277852926
521,5.437847735666769,2.0712746361444947
522,5.76444430902805,1.9154364617778696
523,5.8442988766603845,2.2048277515760017
524,5.876566756362365,2.140668701426685
525,5.532246478546281,2.1556920514638773
526,5.38163865036931,2.160251479646023
527,5.32752284591476,2.4867493139073105
528,5.1250377047991575,2.478528446939081
529,4.93203863910843,2.336648855853368
530,5.035872876710274,2.318924462045695
531,5.458223443948992,2.3910025619562236
532,5.003716224408617,2.8048299957515597
533,5.413643010906603,2.192118568337391
534,5.013568590234615,2.1581405844242147
535,5.338214819380098,1.594980866918681
536,5.160731904596734,2.027465938714679
537,5.120098059780755,2.0873752236761884
538,5.18784857171357,2.589025777608573
539,5.392560304026083,1.896567090136221
540,5.175565740141385,2.177003792194073
541,4.91265043213508,2.19090101876534
542,4.910823007927688,2.4895988088153778
543,5.0889155788724265,1.9940457713923134
544,4.987217574846458,2.49689122704482
545,4.594112477018307,3.2118307430865696
546,4.7511896912812,2.561868270937998
547,5.220667453384125,1.9618123164690282
548,5.4147166627860415,1.7998181610275044
549,5.2383133929798955,1.7725509996268682
550,5.441419730303127,1.6198630412543666
551,5.351746348705685,1.985119518772346
552,5.229021191260383,1.9486940509615953
553,4.954920579614563,2.7065599948106125
554,5.507944686102466,1.9269546537315194
555,5.32835239186569,2.3625309659042757
556,5.4858599749003005,1.9120963214017295
557,5.158102342204972,2.6648357840841834
558,5.350716205453291,1.9289198433042427
559,5.170927434859439,2.1263953385663164
560,4.743850350388167,2.8790883487098253
561,5.2811938251059045,1.8865026569552557
562,5.184726268482666,1.6978200129702994
563,5.382219633217579,2.052748426049666
564,5.330114322829632,1.9860112669049896
565,5.095657853003704,2.211689210017833
566,5.122594646386127,2.1333980318868746
567,5.256052262595879,2.0653749063457654
568,5.339462064152644,2.1773293875228137
569,5.178693246364624,2.11502756537735
570,4.704814281614597,2.563146959356013
571,5.337980380351741,1.7706991354772037
572,5.093787437749941,2.658337335259098
573,5.212995825275987,2.860499808525988
574,5.489926405463828,2.008943127868142
575,5.761219821031261,1.708420529689267
576,5.455207831354898,2.583765548111819
577,5.527795688842042,1.7270705804866524
578,5.50409616685797,1.437747599327947
579,5.090709889895989,2.085933325421992
580,4.645755305085494,2.676508781335367
581,4.474473452964095,2.531407270941378
582,4.877249993642767,2.254580242753233
583,4.9575064877692645,2.2398122184531033
584,5.410335039423281,1.835307457601526
585,5.28480134478532,2.130920633799831
586,5.742230354338672,1.4431132616248898
587,5.510818974073577,1.961125125484575
588,5.793945169383746,1.6839971066294197
589,5.216214417327109,2.177872764719853
590,5.5720940044578215,1.7038093983420142
591,5.26331972609647,2.392354839309949
592,5.1731511527212595,2.389568963623505
593,5.271139856847338,2.698385000805959
594,5.471414734035664,2.4313481293876933
595,5.492559103692046,2.2167893245340085
596,4.8200902941972315,2.5831663255272588
597,4.973760999092139,2.1273213742645116
598,5.285380483830133,2.511033942479168
599,5.694462929757314,1.99917533960731
600,5.428814031987453,2.4009761964843817
601,5.669570568285938,1.7481177516447186
602,5.4036299741576395,2.0760549643989337
603,5.331636095167327,2.78482985055727
604,5.57674166077181,1.8401864465413698
605,5.48701915360116,1.9939875179326811
606,5.4926342591347375,1.9838482389784962
607,5.351422844234208,2.0205265883907773
608,4.911180877823103,2.8620346260192915
609,5.62115772989216,2.8162690715770484
610,5.77088200100868,2.1390018207238612
611,5.5561375337940015,2.014443723987569
612,5.302062052133956,2.365576659778176
613,5.073675226365146,2.5096390453137096
614,5.224634293212561,1.914010752764449
615,5.017140640852922,2.001216959678863
616,4.7652001007866485,2.218131233466166
617,4.867938482350102,2.303889980546797
618,5.048882085492152,2.841192780546451
619,5.356083027494595,2.1731950902224497
620,5.43734692063114,1.9822690948897679
621,5.6588252331390985,1.7634071080924925
622,5.373056498719794,2.154189258504811
623,5.640381970073736,1.8023654536687819
624,5.821649251884287,1.7415894996894574
625,5.156591875875821,2.2040278838822416
626,5.2765254397508565,1.644569262552733
627,5.005791335047967,2.2204684778736046
628,4.688045213676557,2.365756943445466
629,4.773096622104294,2.3797774224330244
630,5.082333183996732,2.0331410694820278
631,5.503231164521151,1.86289590445501
632,5.572180136600641,2.003606985664015
633,5.535585806198307,1.6207157872086977
634,5.826405611696787,1.370155361179227
635,5.806629764598576,1.5000228157533602
636,5.469946746482353,1.752720255820192
637,5.796457994375064,1.626915174837898
638,5.242680439462465,2.145669307716331
639,5.306294410398277,1.9845211810126908
640,5.48792593942605,2.0771273255584948
641,5.269707391248741,2.452182528838536
642,5.3153377293278,2.016324155186096
643,5.469808813022536,1.7302325140114185
644,4.867767173574337,3.1865111440651357
645,4.571100887232172,2.149768158791311
646,4.855823680710369,2.1147159229678363
647,4.832238411581496,2.661348717645305
648,5.314059132607873,2.126846137444359
649,5.159643087163195,2.200305834939349
650,5.254670822614369,2.2521591064116384
651,5.281714434816537,2.1616320338076775
652,5.0856675357948795,2.0679725940350706
653,5.047587272103468,2.458271919032136
654,5.559395579164216,1.9334960837503394
655,5.243032210748289,2.3006064509329045
656,5.83271831127119,1.5227185802799528
657,5.171066375068356,2.17487726038794
658,5.110806643006057,2.142061368005554
659,5.051450352386897,2.297390617706294
660,5.218618575465772,2.1750416573833764
661,5.212292343393265,1.9403373835498063
662,5.433459792425159,1.6894438846414013
663,5.026568763246768,2.4260849701169276
664,5.441089938810157,2.2797598540717687
665,5.154332828581257,2.211360402768437
666,5.025256267268288,2.582752458797182
667,5.213132546475391,2.392721767582626
668,5.034263057780204,2.323661632840374
669,5.329463966936231,1.8807671139038369
670,5.721322247214597,1.665510906501959
671,5.30813335636775,2.076885025026297
672,5.070385929995964,2.5909813328004705
673,5.1823488667850945,2.474609070640112
674,4.999152585351375,2.5265024711497897
675,4.95234843130343,2.9530015243350496
676,5.210776404172463,2.046003788870179
677,5.197900001429831,2.4023341050610045
678,5.345857659715596,2.0754881592471826
679,5.0632701667561415,2.341868600881262
680,5.645832499757471,1.6593232721414797
681,5.390010461646855,1.8432581950503413
682,5.3863327236154745,1.9143160425595978
683,5.317821970283223,2.3100608764512836
684,5.555640247263199,2.0115528752215326
685,5.383416866891293,2.0630150261496327
686,5.303197299754949,1.90088616465141
687,5.359600344957596,2.4916168381791364
688,5.619678359277374,1.9573208371110367
689,5.03271751492582,2.665571172973647
690,5.613312243154752,1.8805983134181437
691,5.649257465059491,2.004933244786486
692,5.413381966807809,2.6933323189648744
693,5.201157502002555,2.7305654375154242
694,5.40405167146772,1.6714172004045724
695,5.021702647307942,2.071482398684156
696,5.162003232358459,1.9895660585943615
697,5.074008030357071,2.229848576047172
698,5.2072631829468286,1.9755968741902972
699,5.141141787674356,1.9113506349743554
700,4.861163781332769,2.1832382043483625
701,5.469555704215047,1.926634766413546
702,5.379820161564436,1.962417288048688
703,5.3075379886741345,1.9992947589218155
704,4.871921849299597,2.714009952695331
705,5.02283962753105,2.3664657976890964
706,4.791256733163575,2.451678216592442
707,5.0898960151726,2.1907607425253985
708,5.236336083312262,2.255192551426525
709,5.517530287920041,1.7204806850295677
710,5.475256769565732,1.986289275090599
711,5.584130696401395,1.912437192571512
712,5.558022581505316,1.7874983053939675
713,5.356418554862414,2.538697126805476
714,5.5516779083195456,1.8456379393578541
715,5.7999159911163165,1.7515677949887782
716,5.782141873635133,1.744178003209424
717,5.230512474471957,2.3559007545055737
718,5.170952445209313,2.6702181564132723
719,5.636896600603932,1.7071943393800537
720,5.480416467922277,2.080024057711276
721,5.501850390080928,2.0469880131624723
722,5.518742417780512,2.041032891496093
723,5.6146529209255815,2.059868320910182
724,5.257925929885534,2.357373021242201
725,4.688322197594013,3.177366281927657
726,5.47385528920232,1.8357552939322956
727,5.3485933281911135,2.440188651322439
728,5.536474129358072,2.0578949544679896
729,5.320944222493665,2.004974938883259
730,5.1038750819873755,2.3087321973506905
731,4.984505839380745,2.577092274593523
732,5.412926583277939,2.0362833846204547
733,5.22575956591016,2.1157220913213246
734,4.739641825110641,2.9183653712395308
735,5.1994324167873245,2.1475363264421947
736,5.377441293903258,1.7203198598261171
737,5.093298580496325,2.3734635971286835
738,5.782976747355163,1.9508117326575534
739,5.4279382005571835,2.1367836629085306
740,5.236467134104646,2.2332975115625264
741,4.593976228620636,2.8049144902710283
742,4.869588585724837,2.4090235198119916
743,4.902966076390185,2.5912713369437843
744,4.9396564530650355,2.8439082604623853
745,5.287316046252682,2.0670757380214817
746,5.556956235826999,1.6275967722168234
747,5.576740837302285,2.009203334697078
748,5.248223408969956,2.436253042929264
749,5.478038229031173,1.9430695814340533
750,5.283628206307948,2.0618359887189284
751,5.136771184083477,2.3071279399734803
752,5.513066170641152,1.9180008135521571
753,5.408811811597727,1.7103886449555665
754,5.2415287214368895,1.9778216858378947
755,5.1105550113353875,2.0916830439358747
756,4.992631983644626,2.3708422965592595
757,5.18797069839833,2.355262364036649
758,5.052591429212686,2.7971220057891646
759,5.296011639037392,2.366989918959234
760,5.075565501618147,2.6067703849176405
761,5.195327480833646,2.292813949303411
762,5.417459354069539,2.011009236176295
763,5.877871701690392,1.7019671322055225
764,5.351820771914793,2.1236880213705653
765,5.489660698374107,1.9901905693567465
766,5.357540133573007,2.0863075438215377
767,5.257040708042621,2.176450993913355
768,5.559694838742507,2.0490063286386104
769,5.509233607423088,1.988318552806971
770,5.034241083446927,3.1843162881300304
771,5.25656943855141,2.171778375948846
772,5.515739530314978,1.7586696776658157
773,5.3571045637968435,2.1952102297056917
774,5.318459827696786,2.4750360864821173
775,5.180545645391083,2.675300167181403
776,5.772716001210255,1.8276342176752
777,5.8934613416815935,1.8029520319944603
778,5.886392186087644,1.377461164850363
779,5.621920620991352,1.4664516467296012
780,5.415608547181808,1.654875587944123
781,5.2309602617703606,1.9523834021040452
782,5.2486385418210535,1.8199021443557135
783,5.079423576221598,2.081093223370489
784,5.738095468908884,1.6541441572786153
785,5.633795760586402,1.8174790459877663
786,5.078574500415787,2.8174127853708804
787,5.565191889726875,2.2248111531739916
788,5.795578819284532,1.698036208335558
789,5.421180357211155,1.9735717376623474
790,5.448714379571346,2.248841177781193
791,5.537329004542938,2.322391642595421
792,5.257582997891424,2.080670698900508
793,5.058015060870805,2.075809551906234
794,5.30901959296866,1.75223894499432
795,5.361319427895126,2.6957864521925945
796,5.185965429047183,2.038780346780746
797,5.288388754291931,1.9925610271645047
798,4.736508043313521,2.7320041372924586
799,5.13738023687525,2.201650777587678
800,5.322907350569111,2.789901914246108
801,5.48864432692801,1.9358686202881188
802,5.1141989875838485,1.94060183946143
803,4.839434787887935,2.291295828922544
804,5.223890867604364,1.9878182247674128
805,5.531411061490453,1.791745927598146
806,5.394749747750591,2.280556260317858
807,5.4222711826016825,2.0291221495629204
808,4.805986377939156,2.5779672362854127
809,4.945074409424798,1.7899006841404963
810,5.495097223211197,1.681545193364916
811,5.168777779084316,2.228960885771468
812,5.265618491243035,2.458588506667802
813,5.439310572269212,2.1669973380453667
814,5.2938401125436325,2.2641445304026564
815,4.974158858905424,2.7983813100760004
816,5.438453039924216,2.1188002770477348
817,5.226019300542998,2.263810480998985
818,5.560395476632306,2.035740549708431
819,5.105745546946201,2.810312077204352
820,5.543909891471892,2.185694130899958
821,5.453128941180084,2.544518624810385
822,5.471708244907632,1.8782192134376483
823,4.8930127944424955,2.2924422890999954
824,5.502800623910812,1.8040973089829946
825,5.438383506848698,2.466102878252427
826,5.449319948702943,1.889134319713443
827,5.176948337436716,2.267154971244697
828,5.000160199334188,2.3899424811523367
829,5.342736568421328,2.1762555314230476
830,5.407163775134454,1.9463568548409635
831,5.0753379394340286,2.3603165447148395
832,5.163434568650058,2.0316474527401978
833,5.555321656506367,2.146813712804383
834,5.432170965968653,2.1170033843559644
835,5.326934567806166,2.024593150823937
836,5.725279794910109,1.575735152103464
837,5.523879389601111,1.9790166378765417
838,5.02531600499522,2.4877219672115394
839,4.510626780071713,2.749863986068419
840,4.716038095720954,2.2907160367913053
841,4.873780118449341,2.272058491185834
842,5.6406723288138805,1.8490816408572133
843,5.206105249105266,2.474698863690443
844,5.383889753361906,2.374816470212159
845,5.420327149063507,1.7452385433124906
846,5.478298770435473,1.7579956666983843
847,5.2678366777949535,1.8616613336359673
848,5.225377155942058,2.2271976879252473
849,5.397592354255304,1.8686136822059711
850,5.154393865398748,2.4331106220781535
851,5.454091540146152,1.83571154197232
852,4.87558132901053,2.478491842139873
853,5.069218716241927,2.948073001826173
854,5.870535568286941,1.6494114034994423
855,5.551609639778604,2.3572331576036576
856,5.343598362268359,2.2722924385017245
857,5.237205740016572,2.401763581784208
858,5.638487756545285,1.6091183065394514
859,5.1152504634630525,2.8718619101880187
860,5.218960398513998,2.6687733816530232
861,5.183996502077309,2.882309303622715
862,5.055853853760456,2.3784048031400222
863,4.955858432987304,2.1369352881010197
864,5.2312440623838805,1.7732614268728815
865,4.596691578321437,2.205527986799703
866,5.078272761944235,1.9820772257373673
867,5.267665830214781,2.1085020934923926
868,5.393895204899722,1.8366794268001405
869,5.898088111019645,1.4372262784670402
870,5.609067082208901,1.9048698836705678
871,5.491823816170714,1.696964839943218
872,4.943501947197905,2.55679662533324
873,4.702734070998728,2.1896901098477373
874,4.571982135085696,2.2771365414717395
875,4.886067856742759,2.983841747721444
876,5.155583242551206,2.306536871086433
877,5.674616291481113,1.6656554407588662
878,5.5573631905737875,2.07694272083696
879,5.971521585146496,1.5931274705463854
880,5.314428051454081,2.3233201012596068
881,5.470369139050811,2.335953658067964
882,5.209062860491488,2.5659337661682766
883,5.501853240714586,2.268308052668814
884,5.445268638946988,1.8823097540775777
885,5.215892948983066,2.1319880011766483
886,4.923795976704429,2.8928309328179815
887,5.318519198356553,2.095880606825457
888,5.315957469036899,2.2540201440711773
889,5.4509283047233295,1.9897076134970773
890,5.03635868142775,2.9032110203208137
891,5.095624116899193,2.7137146389847584
892,5.238279766332349,2.2892327471090064
893,5.101284199139512,2.578964944928322
894,5.213175412004752,2.215512037235954
895,5.314437181744198,1.9342331533990376
896,5.420189681537545,1.923577682704738
897,5.625712175201056,1.872105022959864
898,5.929284959673253,1.7088520757841397
899,5.694046488826777,2.284913928770595
900,5.815886924033172,2.2653121972506556
901,5.668240402271537,1.9798026500115282
902,5.550587439621945,2.228740925225716
903,5.695048756935169,2.0197313460785664
904,5.533183991758759,2.2876121299544656
905,5.368584540593799,2.6394527154145986
906,5.511581445640952,2.439150847514946
907,5.522272711106231,2.332203969895779
908,5.704831747468585,2.0518644625304168
909,5.556428679412785,2.0142209073632205
910,5.362469473177466,2.345500810840287
911,5.295311640030372,2.0858566774268392
912,5.096071707450996,2.0202297287043933
913,4.860454265001208,2.5289630539569434
914,5.033949283081462,2.0263125183101396
915,4.990062496881547,2.079442873772035
916,4.893017509675815,2.134977659485354
917,4.813793966991604,2.281607387130545
918,5.0178579507109875,2.1397199199996932
919,5.28391675610986,2.1689204995241838
920,4.828550283840411,2.8856056944290507
921,5.449863795494676,2.1960084404056635
922,5.043286030795042,2.1230535876646863
923,5.319227901271514,2.276747885089719
924,5.555726629126473,2.0378109583779436
925,5.53517585915537,1.912507394720338
926,4.691776432676845,2.9644680459414734
927,5.101973672726073,2.1793520254755836
928,4.9847931463791575,1.8325071036773617
929,5.120141785990918,1.826826150386195
930,4.975862333375932,2.115215720338509
931,5.222449959107545,1.9740109123231342
932,5.400217168151866,2.1786240674386477
933,4.988572033727996,2.0022745458369196
934,5.338398167953259,1.3433946273250386
935,5.2346106068719545,1.9064438448369563
936,5.39425663562052,2.549563881321209
937,4.978417759054066,3.1311592406453452
938,5.261212999311562,2.179708973108878
939,5.3151577830414025,2.1116777358450167
940,5.6777553162591525,1.726241141219376
941,5.3399341818300305,2.0109071749384806
942,5.421498495834291,1.7997381008785698
943,5.3249386208751375,2.4857232926709227
944,5.102960544068305,2.813413784158617
945,5.089964683424913,3.276001263908053
946,5.7694217957629395,1.635736464883602
947,4.938068213005472,2.860493275062693
948,5.250468413028528,2.0917118918656814
949,5.777522946344192,1.598256553094628
950,5.661849560244953,1.8168357126766468
951,5.424555449213138,1.8574575528578772
952,5.3737145977442875,1.848568175619382
953,5.365141810266894,2.1003216995476017
954,5.382919517195827,2.2601063070038734
955,5.770458723531326,1.6297917294352386
956,5.445538060472985,1.8383114322263412
957,5.047177194445007,2.2486665909094192
958,5.19446611033806,2.202074960073663
959,5.0901653194816046,2.397706869865085
960,5.302129466991557,2.5347166350534223
961,5.093375152714591,2.2924848734009013
962,5.206526972545058,2.0856390266694853
963,4.951139902632654,2.4264401726376854
964,4.601651618878428,2.9040446578805295
965,4.4560467144852955,2.770724697511685
966,4.8278989857176065,2.6200343402376443
967,4.626850738898036,2.686648778528212
968,5.131397293976108,2.0107703776015553
969,4.678353555513422,2.6873108085045105
970,4.853595065770424,2.3270577320564856
971,4.869220844333836,2.5160776783855403
972,5.048932533959565,2.1180963232701546
973,4.945447784971498,2.5089764404964123
974,5.225615248821166,1.9520569994667267
975,5.394968009322704,1.9916505398595707
976,5.064688361065265,2.1091714017851553
977,5.350681499764092,2.23351383849633
978,4.968324428869537,3.415482487445871
979,5.5475751734735415,2.0374719193446915
980,5.522453763130918,2.1463940145393834
981,5.606949951917362,1.9713497105800522
982,5.385532858625198,2.0858305934561714
983,5.3966154480944155,1.843508840682776
984,4.843639372199382,2.4423523764230484
985,4.9268345464136765,2.1043486184025944
986,4.510898692433105,2.74995098599053
987,4.665089748135653,2.1119402437208206
988,5.195497332967197,1.866367850190369
989,4.962289345986588,1.8211250832984116
990,5.325558676034165,1.8832155920200278
991,5.101362655004684,2.1149668274991327
992,5.273928084739831,3.0294791509252073
993,5.29814534755392,1.815598025220103
994,5.472016645279781,1.8201765465287814
995,5.208376312364026,1.8874344572782602
996,5.295375183296325,2.1322840781216565
997,5.276660829730889,2.233150996338922
998,5.055681831418101,2.880390900185132
999,4.917844995649177,2.2886801057117303
1000,4.736692089446738,2.2824809862834488
1001,4.804962778529283,1.7037058268089764
1002,4.843951465543414,2.0979674456458075
1003,4.552763496370895,2.3909368371554875
1004,4.941562208499219,2.3383614757557414
1005,4.597253221861733,2.539017209001284
1006,5.045639536204625,2.315630317142246
1007,4.829990443713073,2.496302962531313
1008,4.991321948989881,2.2704762396701033
1009,4.610242446117829,2.6436486498621723
1010,4.825790020361826,2.663076774724303
1011,5.031899447293711,2.1117287658311534
1012,4.924541149101806,1.8376693623733884
1013,5.026392756613626,1.7633879076793422
1014,4.921494885996106,2.0798892373882785
1015,5.379829121660714,1.938452104895429
1016,5.7132224111242955,1.7666836309091356
1017,5.285911181294945,2.128694122215202
1018,5.295628692518941,2.292633525763171
1019,5.50806366314384,1.9543732710236306
1020,5.316122600162796,2.0100764960690474
1021,5.46683660763154,2.2163168925732197
1022,5.625013159524084,1.8504528196435248
1023,5.6349512964336785,1.913822251069048
1024,5.394387630669217,2.287484336786002
1025,5.582708634952049,1.8384371578812708
1026,5.421680653305492,2.3242247100291427
1027,5.284318487047501,2.4946288079923513
1028,5.510481151166634,2.864920592857614
1029,5.363271150692576,2.3399543055650893
1030,5.240656989231768,1.9589329949797323
1031,5.573703870445211,2.0196029760818037
1032,5.168691448646879,2.272546348592526
1033,5.296641679516313,2.2362454193610652
1034,5.587999190289504,1.9131616333527386
1035,5.506544796916545,2.0285429778911257
1036,5.347133460157745,2.2179989545154837
1037,5.152914036562526,2.3540097748073316
1038,5.039323120314361,2.1052697702272214
1039,5.043845848242911,2.266914670803649
1040,5.2698908776708295,2.1444955313774705
1041,5.46144782334701,1.7509110197020714
1042,5.18103503591599,1.8253767160143424
1043,4.707067869320309,2.63725685762635
1044,5.118396743551449,1.8468158886581267
1045,5.40458018691818,1.6485899724324307
1046,5.164474305212773,1.9445207879059232
1047,5.4580020276997585,1.6641842267924278
1048,5.390364907848809,1.6953433825078246
1049,5.146695296299586,2.3275964586186246
1050,4.960814492821988,2.327707772283662
1051,5.039344456785628,2.264676153514058
1052,5.174334393147647,2.566813017095056
1053,5.013669783591069,2.079665618620581
1054,5.144624779844064,2.3266659168936985
1055,5.454996455128207,1.8666497597576543
1056,5.0821228417357664,2.1278067041254953
1057,4.944396787120776,2.084812949775756
1058,4.965896118795408,2.495821341899876
1059,5.393784663942651,1.8931237669148553
1060,5.489223523186364,1.924455569477578
1061,5.080522840775711,3.097599035998876
1062,5.495964527216318,2.2226834849748864
1063,5.335313593305333,2.171276653349346
1064,4.9990031889922815,2.7248603825228943
1065,5.214013108494069,2.4930118503018077
1066,4.8753005705925965,3.0038458710793083
1067,5.4964711326292495,2.0788295465057818
1068,5.666822695569409,1.8714400202924375
1069,5.794787709511914,2.0931941976401904
1070,5.2211470065664205,2.3056059518643246
1071,5.100009638143512,2.6269369933921194
1072,5.387123089558256,1.9337328029591416
1073,5.178613474634287,2.4695598489686628
1074,5.35363753513384,3.002176632536972
1075,5.784166404996219,1.617120240476182
1076,5.65426424050261,1.8726562266306594
1077,5.161563804444192,2.2029064894754766
1078,5.2329590223981945,2.0636093415905816
1079,5.293748353869992,2.1815752087560365
1080,4.951195578543029,2.28790259824799
1081,5.319327720897402,2.052534688874276
1082,5.42636513150118,2.0272271146433014
1083,5.313123807829619,2.3461544392877296
1084,5.3206919056402135,2.864181687358012
1085,5.591507568244355,2.1891382825911645
1086,5.265330131068169,2.4529950751665908
1087,5.141795252396476,2.1564897145626327
1088,4.953284684195674,2.3019357618773375
1089,4.849752901773346,2.2054756254821486
1090,4.5354593999646236,2.6129698918174524
1091,5.157585551444783,1.7185540240861625
1092,5.147618791011988,2.1521567826521566
1093,4.82784420621143,2.4962938559239705
1094,5.243941759589419,2.0583320536264886
1095,5.071950504271507,2.3175318103373415
1096,5.299674473918288,2.3679619415591495
1097,5.518987819214251,1.711100065316066
1098,5.215933346221853,2.181783955115057
1099,5.553275587867992,2.0419269297492844
1100,5.756579030624764,1.8325944110887813
1101,5.333207323514813,2.0908723916428222
1102,5.170819206752456,2.8283758382455435
1103,5.069153638309341,2.1161893538325756
1104,4.965062178474411,1.9242764176054439
1105,4.793377967276954,2.778442811246314
1106,5.155089252690271,2.4235264348252894
1107,5.507456414023654,2.184528814231263
1108,4.987423955126854,2.6266588891112894
1109,4.8387441940122065,3.233027282754841
1110,5.714253307161073,2.0062659754818073
1111,5.455195953862272,2.006946991733703
1112,5.2898138342723415,2.069963432296231
1113,5.366135864725979,2.355685554309923
1114,5.175075009021592,1.754842792347082
1115,4.818457995311674,2.756150924685015
1116,5.1898559645842575,2.1908208508922655
1117,5.185468588288958,2.3146605895632524
1118,5.28767357759386,2.2524978150660084
1119,4.881995418437721,2.9510112917116795
1120,5.612219352657649,1.8703501932815225
1121,5.489451660313367,2.0547945129666596
1122,5.3512647808677585,1.8836690571421328
1123,5.500095429108249,1.7463276324238837
1124,4.998482457390296,2.1844765368293113
1125,5.005383560662388,2.374158704994341
1126,5.234826460488466,1.8639184793782997
1127,5.154350958293393,1.9102296084079144
1128,4.952538776456664,2.1997121283628447
1129,5.332123812464266,2.0202723683614323
1130,5.131400978273704,2.296539173477396
1131,5.277078948643517,2.733914516438211
1132,5.2246165297959815,2.5257440423130397
1133,5.363066629555733,2.237537092090184
1134,4.5431760693008165,3.209904665940758
1135,5.186189909656161,2.0192568048239865
1136,5.150470839381246,1.9667050075446377
1137,4.854047340935725,2.4777935472593313
1138,5.3680813976868,1.9836097908828554
1139,5.4167342475496465,1.9733886988121974
1140,5.246980516567049,2.302238821881448
1141,5.224869329788164,2.5458530138434554
1142,5.4722541903840565,2.1963039401640922
1143,5.652110874032761,1.7705033932628917
1144,5.2242598607608635,2.1453143522690397
1145,5.18810270305637,2.084464348602762
1146,4.85019916794594,2.4777007291138955
1147,4.944872606929219,2.481737290280892
1148,5.122783042971995,1.7306834825458859
1149,4.862356348535299,2.495888364432057
1150,4.8082409258230205,2.5715925622277513
1151,4.907431849704385,2.582353723995729
1152,5.513935886295348,2.3951321569887885
1153,5.482856544236744,1.7496587302603075
1154,5.705010249855966,1.9999630624891045
1155,5.310275705438985,2.511212793262779
1156,5.032353761810482,2.4146448546428414
1157,5.124282323205955,2.6095914521856054
1158,5.1939572068351545,2.5371600490048722
1159,5.37192673360805,1.8365740886012134
1160,5.164560159953771,1.9540208327281692
1161,5.083987526875571,2.1512379250029516
1162,5.331891948626802,2.1203859731894825
1163,4.608913907314982,3.096784194024381
1164,4.737294355420219,2.555885687449361
1165,5.091390556180166,2.149639742823072
1166,5.254094244754423,1.7750280034088004
1167,4.497873445471387,3.3452238780970847
1168,5.156265508075333,2.12918288349227
1169,5.461547205887928,2.074295737081545
1170,5.4445066595167715,2.3240756383757386
1171,4.673862083375273,2.722560235441969
1172,4.6675831397364655,2.5456169187374242
1173,5.455183618374644,1.8322007949239036
1174,5.01993350027035,2.196388548976814
1175,5.071738110518171,2.701114799658892
1176,5.280295952227107,1.8557759813005135
1177,5.29317752463959,2.178208636195619
1178,5.226774622867729,2.5829040518889808
1179,5.16777738868276,2.758459710794977
1180,5.500880496091034,2.058607408302693
1181,5.68970967764305,1.7453463934567681
1182,5.452489554107587,2.5601166331167247
1183,5.375967985033896,1.9995343359352877
1184,4.3969412735442335,3.6339923120571416
1185,5.175307387922694,2.185397336765141
1186,4.976347071885861,2.1615486320126776
1187,4.687347489406768,2.9171704916208974
1188,4.9656279623518635,2.333963190229217
1189,4.766910479953521,2.1419674732321186
1190,5.231555021574872,1.9586031574174962
1191,4.819348575312043,3.1450832455025255
1192,5.040874795276059,2.113820688122879
1193,5.091785354192961,1.985973277083241
1194,4.923866024208603,2.0438376001050558
1195,4.7918054196823325,2.5564613261983706
1196,4.941551534171392,2.5106659942374705
1197,5.137938989414718,1.9677536686581116
1198,5.135326304153969,2.25959224849915
1199,5.185773774805735,2.594415608540398
1200,5.380137509566946,2.5307805227911846
1201,5.421615013930284,1.9207693632437817
1202,5.212418985234207,2.2680391379179703
1203,5.427257616811723,2.385346022905819
1204,5.543246974170885,2.4323304458308974
1205,5.62714563974184,2.212650345719855
1206,5.591749358196611,1.8335301859354347
1207,5.726545835359522,1.6634393466472763
1208,5.488003194853098,2.152029992729449
1209,5.008629990933365,2.673728043096567
1210,5.693174923975607,1.8793559028143296
1211,5.719365310363389,1.8929974886257444
1212,4.833575685180271,2.4580684246083484
1213,4.70877524545837,2.5748310468421014
1214,4.526702683505895,2.929814048084373
1215,4.861550551092227,1.942605160713396
1216,5.29189826118347,1.9748805350162324
1217,5.17441145218042,2.155444399449298
1218,5.194060752855575,2.4877721384578377
1219,5.145791641361416,2.1414164151813715
1220,5.184505272792007,2.0206947687089363
1221,5.162539403095136,2.1037155172830735
1222,5.175064798064863,1.974773976525753
1223,4.960656235156307,2.3439869713175066
1224,5.205546219354196,2.0730201532593235
1225,4.778922659115692,2.495750391829042
1226,4.941560504198311,2.097160595799901
1227,4.120216872487803,2.717906416577044
1228,4.41894920880545,2.438626086986804
1229,4.937859235884404,2.0373462823091195
1230,4.817411573933655,2.5420245536281754
1231,5.288957498528009,1.7375330238149984
1232,4.882657880514525,2.1588447351575875
1233,5.2378567462938905,1.9569130203226812
1234,5.09135948225155,2.0901983945070377
1235,5.150342209350414,1.6177311191823809
1236,4.949975070057016,2.125552147531056
1237,5.085917904638826,1.8580424015947763
1238,4.220214461944957,3.019482551225687
1239,4.540831592657182,2.2987240833399207
1240,4.748800293775516,2.7376748481252275
1241,5.271567278362802,2.177080351409814
1242,5.359036971708667,1.8853198503689645
1243,5.2526611104721574,2.574780858782594
1244,5.275603469271363,2.2906221713788875
1245,5.412961253939651,2.3660400618736754
1246,5.455399173912037,2.235163136201825
1247,5.363921769273754,2.670578875363373
1248,5.020347365041357,2.3720164735878373
1249,5.263876713413104,2.2986972019736314
1250,5.182253631217674,2.6326813952460744
1251,5.094661232953226,2.774923106162575
1252,5.124262527428937,2.4624759581505926
1253,5.237110812582538,2.2105911260536057
1254,4.862617342674227,2.6629068225509513
1255,4.74427121816385,2.755461586609083
1256,5.1872262457443705,2.0331328531975736
1257,5.4012811097565425,2.0107424636247884
1258,5.277955990602069,2.3531278494744403
1259,5.531970184809108,1.7011951238223861
1260,4.954553106924135,2.705389995056138
1261,5.079362120884318,2.22609643816926
1262,5.123245431885922,1.9498502731323877
1263,5.119283553983397,2.258075532654705
1264,5.04891881062798,2.1413115920987296
1265,5.467437896605387,1.7873867456197226
1266,5.668942137557708,1.6608280719423856
1267,5.703197313637264,2.0084998989436937
1268,5.602412012621066,1.768874071393649
1269,4.9898857314561464,2.578801650549844
1270,5.312894741262852,1.919441916455542
1271,5.271739636110093,1.913638280324454
1272,5.070594794249683,2.36141079272262
1273,5.039234828855371,2.2159015515079035
1274,5.424841309890343,1.8974573872162166
1275,5.479767307992595,1.8059630739892725
1276,5.2679682697340375,2.223923533726746
1277,5.152160673958762,2.642164539281717
1278,5.457609087100761,1.973832668672831
1279,5.434728653814753,1.9716123610679708
1280,5.454844129601991,1.668901909731235
1281,5.419629867323047,1.710039662410805
1282,5.45548653427302,2.0224671132758543
1283,5.193586474364383,2.039048185010524
1284,5.1400369228494505,2.111218006026594
1285,4.708206291831368,2.296849853122047
1286,5.2884232048329896,1.8865879919672823
1287,4.9148821845313355,2.253689636135933
1288,5.079456675575844,2.0844102405235896
1289,4.84288527696732,2.3783800068600645
1290,5.2462828524034215,2.0163653185863186
1291,5.024884355296277,2.507507272372958
1292,5.294795090434023,2.3716634677121307
1293,5.336209925204572,1.7781240787592432
1294,5.078284614892552,2.1585769765472116
1295,5.1779316118422685,2.4205440050484994
1296,5.460773982663269,1.874332304897348
1297,5.60436162152694,1.896526181428822
1298,5.49032562981744,1.9455881966402708
1299,4.945775767603812,2.463055344745378
1300,5.325541501607099,1.8607831622363131
1301,5.4521886736105305,1.969455402098072
1302,5.403160695931243,1.758768894408344
1303,5.347340579974342,1.9463025059062993
1304,5.3462658906672615,1.7844432554183145
1305,5.258640063508767,2.178928075685865
1306,5.023748019238926,2.753094610772941
1307,5.235702282244443,1.9422573264667382
1308,5.141814656358033,2.470783159896923
1309,5.0081722516494995,2.313672188818992
1310,5.091731676465689,2.257855306912653
1311,5.165989066849221,2.4404132164719585
1312,5.038487343389077,2.715689272770409
1313,5.1258790882949015,2.591003286106081
1314,5.3365158748104795,2.2148765834673476
1315,5.598954818183675,1.6958278539229272
1316,5.54080383895225,1.6089507399125391
1317,5.573529650577078,1.8044164977360357
1318,5.0739800800856685,2.0875616691187946
1319,5.260288287370418,1.97603718739534
1320,5.2599949337724095,1.9602281394697414
1321,5.32976927862515,1.8502569804136446
1322,4.8921680587628735,2.287291137857444
1323,5.149623034262796,1.9399213000385969
1324,5.397148941201628,2.23350623244966
1325,5.0141872157222425,2.3062680970766314
1326,5.039148518794795,2.880861189322975
1327,5.4674493744095285,1.567465062782142
1328,5.3335020157378805,1.917659101070596
1329,5.0436233801260135,2.4300009013448403
1330,5.699961449324453,2.0053187287689043
1331,5.7230597599859,2.026342524447609
1332,5.191165768582425,2.560087911569258
1333,5.240681283829652,2.345798211095566
1334,5.6120006271941945,1.7381931685479532
1335,5.391722242994368,2.3590637632852562
1336,5.571338157948697,1.7898231029203302
1337,5.365284899594543,1.913857952284296
1338,5.383201991163216,2.1374684903258374
1339,5.723367771493705,1.727712903927512
1340,5.4849304919203075,1.9320743427514164
1341,5.859962448476925,1.9089219633125187
1342,5.847786861909161,1.6135082191431043
1343,5.291336760235064,1.863450395267454
1344,5.278294181855333,2.1244847992065297
1345,5.597012956429958,1.540004428179144
1346,5.2871099646503295,1.8155810506493137
1347,5.184557310498642,2.21072281985951
1348,5.289793775014573,2.1058708111034257
1349,5.275072563052814,2.0780701739422875
1350,5.518709828313599,2.0443406002614752
1351,5.354381194469089,2.42212990420371
1352,5.6523903838217135,2.5111284458067105
1353,5.360886401593557,2.546252323512218
1354,5.099377642837558,2.1312829850372763
1355,5.3284836710589305,1.9791798860635208
1356,5.000449057695267,1.972044307408424
1357,4.959175866798886,2.2248285888267745
1358,5.185468465849786,2.0141028612210645
1359,5.302849952709574,1.7970242604586057
1360,4.98676768225774,2.052983625748121
1361,4.702777266506126,2.555288168664968
1362,5.020244652765444,2.37107038081065
1363,5.091235598530199,1.9914329850524324
1364,5.048274831769274,2.689153386563366
1365,5.329947595090667,1.7325648574817796
1366,5.091104420612721,2.2139804522302806
1367,5.061975473552128,2.0265098660430247
1368,5.248927953590717,1.8419257698152494
1369,4.996501290985189,2.7307974600046854
1370,5.0051200195014705,2.2243828600484608
1371,4.929541457341599,2.2498668042842094
1372,5.295325232427218,2.0397669317231686
1373,5.139716361825324,2.9356783019638275
1374,4.870443033085186,2.5943063860605022
1375,5.371113938938928,2.281814091698144
1376,5.36115436003692,1.9435274220926555
1377,5.233983677229203,2.0239306824291385
1378,5.137171002426971,1.9171514181520792
1379,5.257509863054219,1.8485635054088867
1380,5.723998259774135,1.628644349517851
1381,4.966507661504223,2.320264544954439
1382,4.878464252887297,2.498211721131768
1383,5.29404228430671,1.8208710871789346
1384,5.470705690261565,1.6951982182073242
1385,5.167436438636396,1.9919499026317178
1386,5.134902677457773,2.283675322587276
1387,5.560831943799156,2.029826394648852
1388,5.275349551688988,2.131499960781512
1389,5.4952350129862255,1.832218024454776
1390,5.265640820813168,2.0648878221138816
1391,5.432580448893878,2.3687365704248804
1392,5.699800234310224,1.8229992905936
1393,5.189380482471147,2.8706369337472015
1394,5.218626416008444,2.583434519966598
1395,5.433285150080761,2.2182063203039353
1396,5.4874195010132905,2.1329491793671043
1397,5.576308495202133,1.6944161172911176
1398,5.190271543748647,2.1208047816006266
1399,5.302976084911621,2.2357671471435214
1400,5.562604977543026,1.7950427014912604
1401,4.97432622195584,2.7760081168457234
1402,5.540487184870447,1.7390483420155043
1403,5.518354576700516,1.605413238258085
1404,5.563386814183388,1.5695639141094837
1405,5.381881016384466,2.0098662993055254
1406,5.683395334002406,1.8842359035594225
1407,5.738849961096164,1.9444345910979686
1408,5.433604151486857,1.9304449904291345
1409,5.180695568653586,1.9348793099618486
1410,5.628097434386123,1.785226831469847
1411,5.170522168288641,2.191782256177755
1412,5.193617151163636,2.5688865562395717
1413,5.42811635601,2.3277043635770758
1414,5.4858450156656655,2.134536229554064
1415,5.469084195157932,1.992436958451854
1416,5.43396086064301,2.486415374663216
1417,5.376551330833406,2.4095623624563904
1418,5.298758406942181,2.0377038029473393
1419,4.6524227339782795,3.1707786475073023
1420,5.205964585668872,2.1495995318764907
1421,5.002673667448981,2.077020311716591
1422,5.019451282954494,2.444775683863971
1423,4.84461857226079,2.791377010226735
1424,5.596258064084164,1.9294749422063513
1425,5.283846267564197,2.5058787272240854
1426,5.451383575756322,1.8948325519257083
1427,5.611032699210231,1.908001476568729
1428,5.526843328801512,1.7387881888887435
1429,5.5679987492593375,1.795233272799212
1430,5.621397420614651,1.7622478251243785
1431,5.612350687607502,1.7161503903752708
1432,5.462543935164156,2.196551412368795
1433,5.694803380724657,1.7549482744194633
1434,5.2232493823071335,2.4402478329791975
1435,5.213014435976811,2.25432985909413
1436,5.010361340518164,2.45280666977005
1437,4.917222825461237,1.8573371291108438
1438,5.180629296324727,1.8442102535359115
1439,5.3857929973986405,1.6707033662723896
1440,4.985798740365364,2.1529325435566062
1441,5.167978637699165,2.402665742656622
1442,4.966072704300261,2.386293149532461
1443,4.399736244287347,2.9482287632002753
1444,4.776080299529502,2.358055883212174
1445,5.145550990394657,2.075620434868047
1446,5.3620849275710825,1.9782320428536633
1447,5.163579916963409,2.44727045583846
1448,4.982124437663441,2.6710161117586337
1449,5.279882388731308,2.3047846374230896
1450,4.9162748238406815,2.973447204719621
1451,5.307168254165732,2.421012797439044
1452,4.838652252706414,2.8607228202772665
1453,5.059743946621646,2.2557977846068478
1454,5.058531380513368,2.4384333450437814
1455,4.927199544999913,2.0138126338168876
1456,5.159355721343517,2.0784728861999033
1457,5.20407718444199,1.8626693294030006
1458,5.692301657833627,1.5562589188766458
1459,5.274870075413612,2.495543413037282
1460,5.703266069837866,2.008778998649938
1461,5.571239408716195,1.6394354600735825
1462,5.665217871976222,1.6784173488654976
1463,5.398074443669485,2.0226423154516664
1464,5.837996269741561,1.491651948971637
1465,5.815698217663201,1.7160701675142371
1466,5.622132321762685,1.763438334502353
1467,5.464404017775174,1.923060533856091
1468,5.250535947917199,2.8602478761217833
1469,5.42775053031122,2.2597167214453733
1470,5.19173895898548,2.6084707996791345
1471,5.604909478876579,2.0307860368000727
1472,5.148164549225367,2.514892160647875
1473,5.327733044006343,2.396035706882189
1474,5.386256733987377,1.9902919339841287
1475,5.576421254142388,1.9407377554053853
1476,5.386213826776818,1.948922125893955
1477,5.557763448922645,1.6646085659338696
1478,5.121626369066731,2.4037838587869387
1479,5.1504840156185345,2.609783077210761
1480,5.316503922338391,1.6886546243884633
1481,5.168842165255256,1.8892916843336554
1482,5.395989421600143,2.023757657827518
1483,5.447539661220808,1.5069017105085905
1484,4.837598126320178,2.0343653552977172
1485,5.112536385480512,2.220477584433726
1486,5.081876627368099,2.110021677438022
1487,5.303853114366001,1.572372911026754
1488,5.183407443140909,1.9599257335891094
1489,4.744974432568992,2.6944002022264364
1490,4.8999890345518216,2.660140532670717
1491,4.868858867291068,2.6712175116071326
1492,4.96417028459867,2.8321327084427943
1493,5.5021770320466965,1.8636401475490967
1494,4.955089635322086,2.524033518439639
1495,4.963219327214856,3.080061018835811
1496,5.219140517518344,2.0632085153064326
1497,5.357484700500689,1.9192530257877392
1498,5.063719927195091,1.8823164638008112
1499,4.926092397578227,1.9238629271890781


==> figures/without_criticp01.dat <==
iteration,mean,std
0,2.8367786749120056,0.7988083663918913
1,2.522068741636731,0.8231445698207577
2,1.6949450987155985,1.4832433347912442
3,1.3580135135200972,1.4246796126721626
4,0.9733814064866679,1.5958167078363263
5,0.5456692505436868,1.9452871592783396
6,0.07149306297045065,2.084867769750524
7,-0.2836479421700236,1.9906309468960108
8,-0.7835856671297384,2.30039778681016
9,-1.0466918032116874,2.1019085037895375
10,-1.3066363459040846,2.1520955079139954
11,-1.6034496785094479,2.0778759915017555
12,-2.4747789478147193,2.509305930086432
13,-2.9848537560205184,3.1884810164152633
14,-3.1236334873671705,2.7536898689421747
15,-3.090503927256671,2.1904959600354887
16,-2.837171766121029,1.7656858004525755
17,-2.9175677879036344,1.7798004098303046
18,-3.0989675729642685,1.6786911343623896
19,-3.329132499856923,2.0241982915934926
20,-3.463588407015726,2.26854029831929
21,-3.461184450473455,1.8313769035746998
22,-3.8704511086451725,2.3460353554087034
23,-4.0049211191445995,1.8011821659281033
24,-4.179464958725964,2.3747419356628687
25,-4.303297448436767,2.975100226206045
26,-3.718371596881782,1.9530047672783775
27,-4.598885725270385,2.678792852575419
28,-4.114225470881822,2.043205954503349
29,-4.280742840579626,2.456740677850686
30,-4.47132758486197,2.4562995958312293
31,-4.112025123549249,2.319138187435154
32,-4.246324509202001,2.27943384070452
33,-4.8617484211699615,2.858221939056293
34,-3.8731350800524935,1.7896978302932065
35,-3.659778052800701,1.6673582369575695
36,-3.9736212431354603,1.8055338028414105
37,-4.071369903953122,2.048746238255672
38,-3.7912803221281495,1.7770983398597227
39,-3.7338075918396805,1.9036149471535952
40,-3.957076778259215,1.8370346787014251
41,-4.158620139274733,2.3808852102220874
42,-4.215918640601839,1.9394891774151937
43,-4.4087113033255765,2.4066004418544478
44,-3.9630000431421224,1.5711493475984368
45,-3.4644884689794027,1.8669497696396062
46,-3.847501181496175,1.8474994754184972
47,-3.6039271544958997,1.576047472885658
48,-3.639949881875022,1.4308927610695819
49,-3.3843172956781222,1.3186613576570725
50,-3.6109750744152165,1.9323423588247555
51,-3.9638139872733196,2.488196642104915
52,-3.882729122942597,1.8547917094268311
53,-4.031908482353391,2.290799146735376
54,-3.9460435235643807,2.7594928683917614
55,-3.763037544929857,2.274094478324442
56,-3.3380782810896297,1.7794962529151035
57,-3.660067828818308,2.170463576749492
58,-3.8886962152415645,2.309758551427376
59,-3.8066635534108424,2.3752837687094512
60,-3.670117043730224,1.800309383744003
61,-3.222360192934415,1.6380748346604266
62,-3.5575178314121754,1.7647871473158774
63,-4.010696448260415,2.1763629097668105
64,-3.5006836150232874,1.8116281306340936
65,-3.865178111723536,2.4324595209223094
66,-3.7772221011762808,1.9880193846526202
67,-3.9493530473753755,2.1326461422845626
68,-3.870162921012248,1.829580794045969
69,-3.5068262712704104,2.353216619223027
70,-3.584942842860299,2.1402344732414185
71,-3.4809631722367236,1.9053980894882536
72,-3.911752687542452,2.2969962994810174
73,-3.7789531187856547,2.1983836242394683
74,-3.9446842944925735,1.9564402075709881
75,-3.7824980859448765,2.368919198496212
76,-3.934737925696038,2.2223925830192726
77,-3.6103660293934055,1.8574153645662848
78,-3.4978132342287567,1.5017149156167546
79,-3.677531812979317,1.5974060849824265
80,-3.38841060820525,1.6326364385840348
81,-4.10599685784125,2.2932867805484363
82,-3.8702162308517627,2.037713124400075
83,-3.8616051110320377,2.033724489441969
84,-4.332572624492102,2.6126093237422365
85,-3.8268798617742554,2.3584958562597573
86,-3.692566247722123,2.3533963946406504
87,-3.6461033613528118,1.8556572306955945
88,-3.9953690109104216,2.1976820458234365
89,-4.108614453674504,2.2379120384917455
90,-3.6563608696718246,1.8141741255531143
91,-3.7215492759718045,1.6473680821117909
92,-3.7332921201249847,1.8636145380757319
93,-3.9420874031023656,2.4385827554231265
94,-3.619695345402844,1.744077673112412
95,-4.042436463075286,2.086712660202365
96,-4.069525744163892,2.3333205245684194
97,-3.6141245396825368,1.9416780211646012
98,-3.837521402162732,2.314543069171027
99,-3.818456499092316,2.3733418795823513
100,-3.4343736077957026,1.941764049068135
101,-4.192753707233638,2.989462001454021
102,-3.949804427665981,2.10467489971388
103,-3.578164863630464,1.5846911291048142
104,-3.8278558955465094,1.6788135768728067
105,-3.7454911377651645,2.024439018469374
106,-3.8609508246445174,1.6197279445978685
107,-3.9727075327178607,1.939768937927302
108,-4.084216022596561,2.191767048796467
109,-3.9936405525612706,2.2330328944980877
110,-4.035869399308226,2.198100897423465
111,-3.731821498026505,2.2962835997919364
112,-4.003505052930587,2.396591188497208
113,-4.036017705305455,2.868074683817055
114,-4.417160461247949,2.7010185702877942
115,-3.7954485693799755,1.664895223119793
116,-4.173495433601595,2.495894112033425
117,-4.410564008484438,2.6283426232080305
118,-4.17152316780521,2.229816399851148
119,-4.208697922356212,2.50440528430663
120,-3.7535108179119097,1.7243178747149446
121,-4.069713449460755,2.4182961396783393
122,-3.9326262219193056,2.3263679168847218
123,-3.606350406374059,1.759616568730588
124,-3.786022717622439,2.0733245994224316
125,-4.190127432910394,2.2003670132881576
126,-4.208701722755309,2.1695704567462273
127,-4.477792753681033,2.0656730195802977
128,-3.913606295626155,1.936895302770739
129,-4.387588358495757,2.1976822660265674
130,-4.007852449784854,2.446851017647987
131,-4.474928849844962,2.334553059448764
132,-4.235911644303765,2.7600287001952326
133,-3.4459885840556037,1.6323459970782044
134,-3.796800213469296,2.280084325752707
135,-3.7283787765761423,2.011060379567083
136,-3.7633903875381374,2.2658977273186265
137,-3.8008303916028443,2.1472191300354386
138,-4.457947738221061,2.9867948865471097
139,-4.415060747785733,2.472191544555642
140,-4.359115363957071,2.0166942353806543
141,-4.287945045673351,2.1039354870703093
142,-4.477475890314319,1.7348650712690854
143,-4.635638236671817,2.3648102616648004
144,-3.9549383473500104,1.666556882420587
145,-3.944191675684306,1.437644300927078
146,-4.15420433294959,1.894812368722804
147,-4.218047765469475,2.3000088761933433
148,-4.419207760428974,2.9954153804199937
149,-3.8464451099746886,1.8746505377125489
150,-3.878387018532049,2.418322311733455
151,-3.564395666903043,1.9179194712696845
152,-3.7255973416779167,1.9775934876110532
153,-4.170204536291387,2.332455861858607
154,-4.231446876643693,2.3867418676972663
155,-4.223671721856069,2.363738463475283
156,-4.238378829819225,2.3341362177856864
157,-4.510944990724721,2.8500329702636815
158,-4.626995014062903,2.745392656347689
159,-4.28660098413826,2.2058275006537817
160,-3.9783639338534993,2.350047873279835
161,-3.8277953282107284,1.8035614826901971
162,-4.257787677991755,2.3369735977796973
163,-3.796953145075329,1.6471292968648463
164,-4.161576458631488,2.2476880821121163
165,-4.360842708456018,2.234284826524731
166,-4.009712141854914,2.0294644364513075
167,-4.118453092175636,2.4884666123383266
168,-4.395123138117857,2.5971430130620656
169,-3.856900691533328,1.936846785196128
170,-3.8760816259697526,1.8547233506425198
171,-4.181369090487889,2.1391937289512217
172,-4.424081012729554,2.139241846033014
173,-4.367279631331595,2.476675481626979
174,-4.273278784859131,2.216640696834153
175,-3.9430430465218107,1.8597395857516619
176,-4.235747438879425,2.530009415612477
177,-3.6312619140913944,1.868705254288453
178,-3.3767650666337103,1.610628702007385
179,-3.7885911683116196,2.325638067976525
180,-3.6947592876264697,1.7625492440856176
181,-4.217377105347571,2.7836429158754368
182,-4.425308922310441,2.7010363251130225
183,-3.7970765163365483,2.116879297083549
184,-3.7992919082591987,1.7834494665192115
185,-4.190699250864127,2.171661295867287
186,-3.976761121270515,1.966854800356875
187,-3.564881990713648,1.8267767234826224
188,-3.7721542386059683,1.9448707540662995
189,-4.49142031104773,2.5564289547627044
190,-4.2859209196581585,1.9962606179485558
191,-3.8106559216669518,1.7038436713183978
192,-4.105867387784895,2.343594919324301
193,-4.189350084339143,2.54513557276174
194,-3.9409574540188714,2.1377733032702255
195,-3.8150305054760327,2.079895648332167
196,-3.9524731794453785,2.177448961501034
197,-3.7970289085646054,1.8754885020313985
198,-4.016014449172352,2.112918407172196
199,-4.151119441828305,2.299865191099889
200,-4.176588322195418,2.097358534080966
201,-4.294908380712273,2.190463417913183
202,-4.461643565699404,2.6490794268764586
203,-4.2615663457459325,2.036619209936278
204,-4.595544863561722,2.9306403825315726
205,-4.187185460967753,2.173831398527675
206,-4.561979151193683,2.7438448325644496
207,-4.1693095687651684,2.1466368857694245
208,-3.9555333032146605,2.008615743260576
209,-3.87290446850914,2.0093829568206862
210,-3.7717334925295516,1.8846991932662158
211,-3.5602994668441035,1.8722063724675069
212,-3.8907811609506484,2.8895837277714373
213,-3.585677234217153,2.057784530189434
214,-3.5575220865440254,1.8869428621592166
215,-3.7150600664322484,2.101911441730569
216,-3.7803835339565497,1.7209960864795635
217,-4.141495417513243,1.9886213354607056
218,-4.26544349429896,2.1860299439149027
219,-4.097625972042087,1.7191556614589751
220,-3.8693698878403637,1.893380450743274
221,-5.052700371138699,2.943173472123261
222,-4.662659647159932,2.247288119769103
223,-4.510585961167272,2.2266330858170322
224,-3.8080797067309926,1.4367194119825584
225,-4.134017208320485,2.514324027042622
226,-4.058871025553743,2.294323083387898
227,-4.008780770988326,1.9753702970994205
228,-4.026406737265409,1.8245235221281964
229,-4.31750791507303,2.2712178352188626
230,-4.0282693591574965,2.0539341301589573
231,-3.9247297110007002,2.3624854919099447
232,-3.506606808151531,1.7599203623783077
233,-3.3425934980746455,2.061117998014372
234,-3.21074984228548,1.6586945180077173
235,-3.3027766238213574,1.614496210585886
236,-3.576134781923356,1.8183638241198075
237,-3.530632720951957,2.1691238444731518
238,-3.322625294844515,2.202248451275643
239,-3.711674099180594,2.11324297995034
240,-3.5640776539852514,1.67214778481649
241,-3.7715289971764903,2.338508662477409
242,-3.91735360055021,2.0601265919163088
243,-3.7087738085108986,1.8081060392902044
244,-3.99496373328075,2.206795921860834
245,-4.075195428474599,2.114797688499199
246,-4.031842109080189,2.50500349981313
247,-4.131927620049014,2.4209972667918422
248,-3.912811702491477,2.1474974286659303
249,-3.83983998612195,2.2258900612236614
250,-3.630362581142062,1.9754426223406647
251,-3.6882984125185088,2.129843747514568
252,-3.716099517187354,1.7797398188997904
253,-3.9712036763780345,2.2681870011410603
254,-4.058118315195714,2.4118277024410224
255,-3.8550214258336104,2.13401711074409
256,-4.16563892582734,2.5024396993678693
257,-4.226085462772835,2.119627349975699
258,-4.061725894056107,2.0725242160484165
259,-4.0804928169529315,2.593087423343101
260,-4.463891888919434,3.1155057522290113
261,-4.262051871523563,3.09945884543673
262,-3.6156280038265907,2.048927034528323
263,-3.3726849069615503,1.786425370484358
264,-3.810829622013701,2.587393037987207
265,-3.7020662665330786,2.416625338600944
266,-4.039947928865473,2.3223713374573394
267,-4.153206392061217,2.4995524101643807
268,-3.768406804544532,2.3414414113121937
269,-3.4944274854356077,1.9482306671148868
270,-3.5306410801462964,2.458838632810723
271,-3.656863873712666,1.9732992931007562
272,-4.202864593795594,2.2961114249923105
273,-4.386285203832323,3.2119398596448785
274,-3.8201497427484914,1.8590426031226635
275,-4.583540445782456,3.7967738010377663
276,-3.7615580736408907,2.2919663898263813
277,-3.966954230589288,2.238234690870771
278,-3.9314594808842274,2.602820883206966
279,-3.92148812430174,2.2467907493781962
280,-3.8903281271293775,2.6144743515207787
281,-3.3415599700004344,1.6982333206434874
282,-4.025479609018114,2.543014380994853
283,-4.099334338937994,2.6463250291991893
284,-4.047451306144984,3.0307438675672693
285,-3.8000508182184007,2.0833623496453426
286,-3.834953939699978,2.2338869111890522
287,-4.598919118785382,3.4949408223923353
288,-3.7809416380228424,2.2875315802353278
289,-3.555687553560893,2.0722143337282066
290,-3.6985013035206515,1.844226582528745
291,-3.807314971388201,1.619691058692537
292,-3.83306522746965,1.8941946592866923
293,-4.1601504384980394,2.6399155849975005
294,-4.262306955097014,3.2084637949024035
295,-4.438284231877005,2.9630467612880786
296,-4.212853006685589,2.625697261055582
297,-4.301084228600401,2.4918194934333893
298,-4.599472355431507,2.8803446971238373
299,-4.237396444997526,2.090309400203009
300,-4.971895984542303,3.253153880558219
301,-4.055392810539669,2.1694863948127856
302,-3.921965792943486,2.0375190521239035
303,-3.7739899333698053,2.006458257929304
304,-3.9096761851658512,1.8172380117824927
305,-3.8802337380201175,1.723716625900279
306,-3.9062426668838968,1.8550086198715188
307,-3.629428405615513,1.4724495268944595
308,-3.6172656125461264,1.9276594098565294
309,-3.990847835155675,2.1579849493619756
310,-3.912062016200983,2.0756471174524918
311,-4.108405899694706,2.2944672445400496
312,-3.796914862184756,2.0355247934520113
313,-3.9412296489148706,2.3668543478913553
314,-4.115353218725406,2.4952113274327425
315,-3.6821936571276597,2.006000972424256
316,-4.03095921534499,2.6055602465483783
317,-3.5031590739567515,2.2231286641998818
318,-3.279506261754622,1.8560187218351734
319,-3.4014890175016954,1.7898724248321236
320,-3.3632664848536074,2.112118739957929
321,-3.406674269056184,2.1954679588912263
322,-3.18685291502335,1.785429628468509
323,-3.4154814991218325,2.1580748199293565
324,-3.4215956175721827,2.088311589731345
325,-3.471782891590834,1.810927090037548
326,-3.8281534502372874,2.320943911402521
327,-3.860125430541774,2.3441084538436257
328,-3.808224224825696,1.9529822788974012
329,-3.9546968208354825,2.0344481485271637
330,-3.8580783412970714,2.1869648170396263
331,-3.926054906440704,1.994063946264967
332,-3.7639064599703875,1.700420651283091
333,-3.8532577727725474,1.9412490942149125
334,-4.576596898352172,2.534511502818525
335,-4.135578810889061,1.9911038019452032
336,-4.253795780645638,2.339295302933696
337,-4.366311255465808,2.3573921540885894
338,-4.1263871118207645,1.8859823594221536
339,-4.286802511500631,1.9754969404680907
340,-4.287654429307529,2.3704355232733882
341,-3.9190304388659336,1.7037433651393978
342,-4.2499812861611,1.869153740710883
343,-4.339125324707099,2.2376909078748604
344,-4.211217933876666,2.4424076452521546
345,-3.390120679999478,1.5615826437509468
346,-3.761759640911531,2.2666279948962957
347,-4.077128255089678,2.010984117476156
348,-4.13759433206633,2.509993954036036
349,-4.0468773465453465,2.2017207076512997
350,-3.841740817304645,1.8793074983717306
351,-3.828970417082361,2.51161069607116
352,-3.7237575457673815,2.009591646322888
353,-3.464317479096085,1.7372579709432556
354,-4.3216942155552385,2.3205299782403954
355,-3.81507014035471,1.9737184624849398
356,-3.8439374011698377,2.191534739720232
357,-3.927106675262695,2.0304620634828376
358,-3.890614828199058,2.1512876511180012
359,-3.5769752892752664,1.8246875429056502
360,-3.240178013291537,1.4036653517179836
361,-3.4488399008664343,1.844800159223366
362,-3.8611369665074484,2.7954131866098804
363,-3.709652519330583,2.1672730326521252
364,-3.7646760280083176,2.589614821311919
365,-3.6998754342439644,2.1113372294820034
366,-3.582779046279397,2.0525450600015986
367,-3.321509532427017,1.5414410002651657
368,-3.4717398395977934,1.7962419378779462
369,-3.5958450389265675,1.761293794796071
370,-4.032541649193958,2.989833966264401
371,-4.143673901101206,2.115347953256745
372,-3.905356676172429,1.7947857935124616
373,-3.4846626635583284,1.5840933977473133
374,-3.774787633920007,1.7685263267827425
375,-3.49411149300179,1.8709371857869324
376,-3.6348217890627628,1.9778445927406543
377,-3.8247371666743066,1.8188534051930942
378,-4.016136684370429,1.8893375184370937
379,-3.971939823433486,1.909841402132795
380,-4.176473877456308,2.1002175862033967
381,-3.982564004282135,2.1577531868951705
382,-3.988547543336432,2.350012170861795
383,-3.9542606293693314,2.0221341644569812
384,-4.084682085375273,2.5209495237891124
385,-3.6112685836340717,1.9230453750073266
386,-3.646409842103868,1.8100682834858774
387,-4.0297143381837115,2.3995624519012626
388,-4.054705560082118,2.211147823781879
389,-3.657707754194839,1.6754921156249478
390,-4.082516512405538,2.235140758498355
391,-3.953103658658378,2.1480049159244343
392,-4.7094832655018335,2.6411317280378803
393,-4.113349577309318,2.29145153285824
394,-4.136583722106785,2.1374864537156415
395,-3.7341396968711478,1.5088302460694627
396,-4.135821135236366,2.3147998013579643
397,-3.7151148012057233,1.8156848427333665
398,-3.8135309122535834,1.7684933545961479
399,-3.82708217524108,2.0128646169972635
400,-3.97084282027931,1.9976260363978453
401,-4.132168049339711,1.7804337453022687
402,-4.239957029030042,2.652385210713757
403,-4.133781044789007,2.7136790500350187
404,-3.911671501913736,2.0719384549076607
405,-3.893122674935859,2.1638915873687665
406,-3.8237926576572256,2.0426620650149045
407,-4.029202442330142,2.19190280265439
408,-4.20099377807033,3.2073014734262686
409,-3.6815827529970226,2.417385363603125
410,-3.511157814911181,2.06778775199548
411,-4.036074920053645,2.4645398055933256
412,-3.7584751448742884,1.7455239660337687
413,-3.9872252787619646,1.952804518096402
414,-4.358313095564825,2.5729391325294095
415,-4.367228117870363,2.4826154113035934
416,-4.630286073479102,2.904023692305385
417,-4.112519922004242,2.0433898585938617
418,-4.214902691311101,2.174893194994482
419,-4.2006075051718605,3.3266531362431038
420,-4.060166238728766,2.4661907219973016
421,-3.6147059853238988,2.532252454625223
422,-3.8970854019321917,2.3613818630268306
423,-4.335089187025597,2.7787881296407857
424,-4.413707404425345,2.7773447039105132
425,-4.134317913724624,2.5297402470390384
426,-3.798939792720424,2.0007469972371292
427,-3.5760202349872436,1.9289527753122715
428,-3.5601155065275196,1.8984062626627862
429,-3.813031940614819,2.025703169459213
430,-3.7617868747577767,1.7991669858232848
431,-3.781013837404678,2.101417346792208
432,-4.089113575958376,2.099074260322113
433,-4.5614842192661165,2.733508833813378
434,-4.149757076737495,2.185209559561997
435,-3.6731194054174647,1.91781895108411
436,-3.4380286330795027,2.0089204473269398
437,-3.4420598878455855,1.8476945517218721
438,-3.7537777162109465,2.241116969623837
439,-4.143817799841637,2.4694405419638183
440,-3.769853581129039,1.8591005271665006
441,-3.4827202896879954,1.8568283518561732
442,-3.581703022109742,1.963406539392891
443,-3.5922648913017627,1.920504788051314
444,-3.7559486360370653,2.1718763875866096
445,-4.198733376122676,2.282670558210279
446,-3.59439396702547,1.6503735138742104
447,-3.60122735845478,2.008112688331035
448,-3.6626619591556175,1.6509069212055756
449,-3.9260912848096963,1.7226830748607558
450,-3.8262300430610208,1.7236638775045616
451,-4.105007464745227,2.5413042089897835
452,-4.249668031792653,2.3641498139100854
453,-4.354966652735244,2.7900326695246638
454,-3.7983579147271462,2.136271068227719
455,-3.945073075668339,2.380961647536233
456,-4.200906648803243,1.9291136016203008
457,-4.531780760979981,2.7725936765779284
458,-4.231668771369334,3.1334737904637326
459,-4.1951938913146956,1.6894758994738623
460,-3.9412193161511833,2.173996545636167
461,-4.213878485667884,2.587078727766239
462,-3.952707917388992,1.8555916503362504
463,-4.012001031783333,1.651598008320577
464,-4.289411588523049,2.092564960723259
465,-4.679577374044132,3.074284141184063
466,-5.409651768763614,3.57006760961605
467,-4.7090221255040845,2.7696668448176194
468,-4.523505911512977,2.1296247364147103
469,-4.024287100738498,1.9315438044519944
470,-3.983393930263016,1.869089278289512
471,-4.296850679139845,2.1393297025498814
472,-4.128519369849577,2.1001052332863677
473,-4.1295148684461855,2.3262791346272564
474,-4.368046637460597,2.3223724131193437
475,-3.983404061254438,2.285989278703201
476,-3.6215688089857627,1.8725991905784658
477,-3.5011919782710716,1.7260035545852774
478,-3.477469475829364,1.746141622456071
479,-4.074395222307953,2.3210854137490555
480,-4.111796995292504,2.252445942197816
481,-4.066972471864175,2.1156567795453665
482,-4.405693609263512,2.28508342849542
483,-4.693685351072727,2.6727050084367194
484,-4.054550469617714,2.0208056362148317
485,-4.131108547360018,2.2747637451622946
486,-4.162620511176692,2.303143757058139
487,-4.04124145931887,1.9813307680326424
488,-3.9962883584432802,1.9137963632446657
489,-4.0799346624641775,1.8430760648057292
490,-4.189733845847906,2.016409541430229
491,-3.863182280609909,1.9998008459516323
492,-3.9209335378600345,2.0590029435768202
493,-3.882886157458303,1.4272703198921943
494,-4.369642921479069,2.6810751534996666
495,-4.091586007955258,2.0660633672080366
496,-4.606598058147957,2.8001273568940017
497,-3.8891663493029585,1.8796943603097611
498,-3.855232910869926,1.8641864402729242
499,-4.17445816088179,2.5571068634923035
500,-3.7799340907740127,2.0802958088479753
501,-3.6668263380133186,1.7180475099868888
502,-3.8757509648046313,1.887424657038204
503,-4.155900433663091,2.232026665927326
504,-4.176643818352903,2.509581614712938
505,-4.140328316552002,2.3462956934994015
506,-4.227089156158866,2.070471238970409
507,-4.2623812744043725,2.2817345634979107
508,-4.069891750553358,2.0661268703904527
509,-4.397481719434238,2.9254941578374436
510,-4.209204406656733,2.3567621356810533
511,-4.608737954875843,2.810635895848581
512,-3.942827253119016,1.9146728052406907
513,-4.032481830807372,1.8488330909130117
514,-4.136160188836981,2.472145872811282
515,-3.898686376863546,2.177697897337586
516,-3.9897197920487253,1.8730219177575733
517,-3.7464877739162357,1.872125353483512
518,-4.449755323222934,2.8923618940569784
519,-3.7681605952084674,1.9529039962889283
520,-3.76472384832694,1.8675887484187994
521,-4.18830346068864,2.0002170312437957
522,-3.955089426636919,1.7074977007637282
523,-4.055084782875347,2.3322579481712955
524,-3.781719077070036,2.00240694231183
525,-3.4863086051790915,1.7631160641252708
526,-3.7539610083050676,2.5039982773022866
527,-3.6441970594818076,2.1922099640379993
528,-3.7229098035893293,2.5036916154361424
529,-3.964878812705247,2.8238692171428923
530,-3.2663489135688524,1.8983727669429904
531,-3.398382704877637,1.7742888712949938
532,-3.5928319079162065,1.9301572846975277
533,-4.024499458740399,2.5575034598076107
534,-3.5198060052417732,1.9939289958288682
535,-3.8145614817640467,2.1726126166867266
536,-3.84110685977338,2.435074302032995
537,-3.8421113252603187,2.3357528157599265
538,-3.8893887561857894,2.3470122461450367
539,-3.88861186759982,2.4829199893321467
540,-3.4619583069752466,1.9373472298594194
541,-3.503331253888086,1.9607400713732055
542,-3.820932812636608,1.870944869189358
543,-4.030243866993607,2.0046860800701705
544,-4.055737921471632,2.1642716130871995
545,-4.093834603613609,2.0378099871665056
546,-4.639027798361197,3.0403639987059976
547,-4.321246916392773,2.2857590351024593
548,-3.983628935760048,1.7659347563454157
549,-4.275572045273184,2.573530699457857
550,-4.273762670296706,2.625756301481578
551,-3.8226600353855713,1.9776893756639409
552,-4.152093371884044,2.4152947748981433
553,-3.986534405088559,1.9554474597688503
554,-3.924682897613321,1.85884293314699
555,-4.060114083315739,2.085700448526336
556,-4.236969007731245,2.072851676838281
557,-4.185548753176299,1.890237633869506
558,-4.0276146722445585,1.7857341018906758
559,-4.365205213736788,2.6809113116060668
560,-3.776437950128296,2.064956979098466
561,-3.6695483652171568,1.786470766615601
562,-3.477370450341124,1.939267510113208
563,-3.4426830812531817,1.8186359982524312
564,-3.550099702841359,1.8431941196628243
565,-3.69806255742799,1.9371022509908502
566,-4.108708665524041,2.4247906015092338
567,-3.87546865328206,1.938541501720607
568,-3.563391996681428,2.147352018080248
569,-3.661195650618449,2.1781146404604224
570,-3.8482483300807884,1.9871283744176333
571,-3.750364610425304,2.246869709620115
572,-3.654480628461237,1.6676896343458603
573,-3.3399839301472167,2.0878397671873525
574,-3.4828387183023546,2.404900734561759
575,-3.3735222302849297,2.043940120052402
576,-3.538036494954162,1.9930818177727372
577,-3.5180764121329933,2.029525257154509
578,-3.6483760722457244,2.4846791680177067
579,-3.6055754062228704,1.9089772007219865
580,-3.6977708602452832,1.8340068201868298
581,-3.55492076940902,1.8835262124994503
582,-4.147849430816314,2.4434236713362125
583,-4.196455468445745,2.1794037961502317
584,-3.74000373044769,1.769544806260995
585,-4.087928643795969,2.0344270900621026
586,-4.151204591582792,2.517149473379893
587,-3.982440901395586,2.1056357954853917
588,-3.9283096719388713,2.074656079736589
589,-3.9617098287103873,2.508154925275704
590,-4.057157801403419,2.4389037414398533
591,-4.258199240256879,2.9128302991396433
592,-3.8892688524428416,2.605276537013951
593,-3.8327932766791486,2.0504233559735088
594,-4.1493755957411045,2.3478244908752886
595,-3.926656922663633,2.465827428216899
596,-3.6878378750114065,1.756667421407472
597,-4.305545757748753,2.349156056690963
598,-3.9835737952459214,2.0570807674292237
599,-4.248370191606996,2.4174174716246957
600,-4.039015020165464,1.774246596797326
601,-4.000120369808446,1.7476065080957357
602,-3.6299433128063554,1.5970693263335878
603,-3.531157596317222,1.7811734149016456
604,-3.626667341146722,1.6757404446642206
605,-3.8835317309155393,1.9061631387070423
606,-3.9103555385144677,2.0770378751453866
607,-4.146790423444461,2.2928769357616043
608,-4.220519293783843,2.1211408361823563
609,-4.085503529787996,2.283104461832822
610,-3.734826372643419,1.6481516039087372
611,-4.003146758505433,2.2151611207470245
612,-3.7615034904361244,2.0815423549456478
613,-3.9016071523254783,2.2928748964132226
614,-4.239172222373407,2.796406067382067
615,-3.818370552899395,2.244646647513623
616,-3.9939599027593795,2.2148716788764595
617,-3.5449250497390454,1.7882209371355364
618,-3.5184067414124973,1.7854488508315585
619,-3.568135858108895,2.0035804980491063
620,-4.041763053267997,2.6592465937736085
621,-4.4835549697662005,2.688135783368897
622,-3.952436957467705,2.2468019033396116
623,-3.9867345529350393,2.507968845778693
624,-3.884037959136641,2.3260835467365952
625,-3.823900728163592,2.20825690541334
626,-3.849442943581053,1.8423882867619423
627,-4.8336440377784164,2.864215977889116
628,-3.8473040046442826,1.7013353850769888
629,-4.157664823209818,2.1792031632228883
630,-4.38811598004605,2.5164539775108
631,-4.318354426987383,2.3325914711129934
632,-4.310753401402256,2.353777991421024
633,-3.5834681498090672,1.591870624340487
634,-3.817363404207117,1.8321248529766565
635,-3.921014167688875,1.7944303747906272
636,-3.5549208022845313,1.8238179611289849
637,-3.5249823835403173,1.8041799752752432
638,-3.4477946451901516,1.8793775451877972
639,-3.9275955998032974,2.1328034391204036
640,-4.084201485233288,2.329822712819778
641,-3.8945290846422025,2.243685230676873
642,-4.117878964405208,2.323726567971083
643,-3.9862137570287874,2.4464134463956517
644,-4.124667353702398,2.4303148760817783
645,-4.117149586801676,1.9400031404153115
646,-3.9498951810743823,2.3427942993746
647,-3.722755623710762,1.946845361520247
648,-3.7077920040973664,1.8924762257994727
649,-3.6120416387502923,1.8163910595299841
650,-4.065212854556686,2.606045086397395
651,-4.404505130578369,2.5196357731129564
652,-4.349527979936824,2.6887486033866166
653,-4.074008336296973,2.2635211712047854
654,-3.5717689796271963,1.9683418946250446
655,-3.5843164175738,1.919855514489743
656,-3.8322169778099844,2.1922025402686947
657,-4.188869590325166,2.531842861849565
658,-4.352383319338611,2.994284576660681
659,-3.9966567292476576,2.4289029663100594
660,-3.938812979267707,2.3324872622406194
661,-3.6804571146029526,1.7630221153246897
662,-4.0378369483814645,2.0899568674665683
663,-3.8057843404879947,2.077204276168323
664,-4.141201719440034,3.0432918508336075
665,-4.157199727524796,2.2310992638703016
666,-3.6289614161489343,1.5971088934069204
667,-3.6747417384337804,1.8823627762441808
668,-3.8961884056286844,2.1462072709098674
669,-3.671262981448126,1.9450005545407965
670,-3.743556957749433,1.9392601377995877
671,-3.758500252524477,2.2840620136151615
672,-3.6243051924027156,2.0766211013254106
673,-3.7061990947783863,1.9178808565702294
674,-3.492347157418339,1.5234399377869392
675,-4.089831000864795,2.853609162044488
676,-4.033539731161201,2.263579915614709
677,-4.1553756819616146,2.1948458748972612
678,-3.8136388027915196,1.8248709583939147
679,-3.6858883604390904,1.5610967657884578
680,-3.6702401256865165,1.8266206254813657
681,-3.7457518825181313,1.9545234536394624
682,-3.696813280401144,2.020238940100832
683,-4.306249508948149,2.5825206749944205
684,-4.4105650502579286,2.535435580602277
685,-4.096070445445933,1.978947556292032
686,-3.8877862602175624,2.0064518787922205
687,-3.6512074228998506,1.85351628077983
688,-3.963807822120024,2.055759076722859
689,-3.91792402890836,2.0101791190817297
690,-4.028601346679925,1.9147939848210895
691,-3.817487580167472,2.1396981767275904
692,-3.5673846750283684,2.2684223865156925
693,-3.170856922996116,1.7380355907631375
694,-3.861105836439512,2.5604123710470255
695,-4.1842334156693815,2.760752290385095
696,-4.077087604129641,2.299186831406426
697,-3.7968685940651072,2.7756228573975466
698,-3.746582461739971,2.173275906878515
699,-3.762005030058125,2.0752313052185256
700,-4.206266108809275,2.503026581801452
701,-3.995044682477614,2.7395674368828504
702,-4.6100781359430245,2.620915784185049
703,-4.147074689630183,2.125609307228166
704,-3.8184695389372494,1.7903714959481005
705,-4.233744427755841,2.81360785347422
706,-3.8431095327142777,2.042790624507176
707,-4.0181943362342905,2.7744191540442182
708,-3.7064732807331473,2.1856085638183362
709,-3.960674984698278,2.312114517659858
710,-3.3215426130152066,1.4136390466839521
711,-3.6998577999839153,2.1470776822249196
712,-3.445822480877957,1.8168375666997094
713,-3.5353710115180537,1.7917684186009804
714,-3.4312242593795013,1.640571049363922
715,-3.4455595335359415,1.5994428689873104
716,-3.6697297788681187,1.990716184102049
717,-3.9779591116748514,2.544372934238365
718,-3.879283262860996,2.3312092581511363
719,-4.181917719549872,3.0150765507817217
720,-3.9187009851760486,2.2795872071415624
721,-4.256837054407071,2.829651916567375
722,-3.9647113027687637,2.5454167891597574
723,-3.989579784282549,2.853829470165494
724,-3.445124426195236,1.722770576453667
725,-3.570228528060962,1.7666030399292552
726,-3.4439149905945254,1.494876523508057
727,-3.5577890014186853,1.6492547254327705
728,-3.681898293105412,2.30237942609393
729,-3.251337124931533,1.8411351609056588
730,-3.5559599213631143,2.467338043852471
731,-3.8107892263613543,2.4341804358101857
732,-3.7086112849314485,2.755486062438504
733,-3.5659718653731676,2.2869736071760833
734,-3.4923939888418953,2.3164712956775286
735,-3.7508231236206284,2.3139297625143427
736,-3.5025515529600084,2.0309606192602403
737,-3.916012104564939,2.688245249492803
738,-3.525746256545379,1.9449979966702204
739,-3.814617877831289,2.5240751146437828
740,-3.539784028289933,1.9088577035724847
741,-3.798885462524763,1.95332538162705
742,-3.9561544705047833,2.162091874905207
743,-4.163158424600628,2.196170097269392
744,-4.266318217642439,2.095089281586192
745,-4.063955750412561,2.5173165684250156
746,-3.8848798488189256,2.1303061544138213
747,-4.010933263728631,2.0772872166252556
748,-4.184257260153286,2.3171041888581523
749,-4.1033917884522575,2.0375913040088025
750,-4.1347312824461016,2.7146692780927157
751,-4.354612762253678,2.379806585882084
752,-4.207791554028997,2.081310727162407
753,-3.973812433583478,2.0702438309496203
754,-3.7501459838700106,2.1615027810641174
755,-4.158122967021682,2.4871629196837017
756,-4.263971131617287,2.4204683155215077
757,-3.9629763749579605,2.200404124759
758,-3.927866123006114,2.4097328899870916
759,-4.280729908509448,2.49276701153933
760,-3.827359707794841,1.6834544374085645
761,-4.003354890537823,2.2953005611531863
762,-3.6717491708320495,2.3501386365870607
763,-3.3227738849553288,1.7950286750293807
764,-3.634512949908869,2.3567700578705493
765,-3.8265389583858154,2.46291977917338
766,-3.9015934789214315,1.804375152250422
767,-3.967837333520476,2.0292572205383226
768,-4.179415480237289,2.6163216458423646
769,-4.003019018117702,2.973875777133411
770,-3.631097868189281,2.11779073352391
771,-3.6309109518947364,1.9669824434392722
772,-3.7679370670505614,2.162220659978486
773,-3.9902900339461014,2.2748103898565772
774,-3.7810478941907415,1.9941337510917516
775,-3.890044569292215,2.0247917716740775
776,-3.7867154627633157,1.7516567920249302
777,-3.963523012234378,2.1390792768341353
778,-3.8742257088166467,2.2482253158599304
779,-3.983189860076449,2.4834689902808345
780,-3.6136539486519696,1.799900069856925
781,-3.9095006552785048,2.1037745463763735
782,-4.08240808058159,2.39215231667193
783,-4.208234654319857,2.587532810228342
784,-4.184208960906611,2.368338423437943
785,-3.9828833885171484,2.6935695163988176
786,-3.760800258402571,2.072089438751652
787,-3.5729172474314357,1.6804510634035412
788,-4.279127355047896,2.9230694692152035
789,-4.358652533367336,2.418577974496575
790,-3.82129680930116,1.8134968122911104
791,-4.032995340783716,2.2429004138920945
792,-3.9774357369158806,1.983156523516951
793,-4.127163820738017,2.6372981345470174
794,-4.209885116846534,2.268391844777551
795,-3.807409300466777,1.6968090040163117
796,-4.768931370478895,2.301005782378769
797,-3.8983730784483273,1.835867438800263
798,-3.887617560173362,2.035962013740391
799,-3.4922178544541125,1.6037682439622163
800,-3.5835263669337927,1.989193076188811
801,-3.827261107612376,2.0420829903433733
802,-3.916636892415596,1.9298745626082427
803,-3.9695686516971267,2.1824917920580225
804,-3.886767633051912,2.0629098989085737
805,-3.483995436898988,1.7637398558626358
806,-3.5781749512548413,1.8040428189344673
807,-3.5944313182695846,1.7735274083465669
808,-3.9464162105569414,2.3612431531491147
809,-4.383121032369864,2.8124532411209433
810,-3.7214278911363756,1.7629101019639417
811,-4.0838877655245085,2.307983068368857
812,-3.936193257955158,2.3216139028574596
813,-3.4995176220974633,1.708538693185709
814,-3.627883333341404,2.402259797906607
815,-3.7531447683138324,2.543662384550571
816,-3.596741374686715,2.2365029299175077
817,-3.376254892641348,1.7519250481281674
818,-3.16225761860276,1.3657409593624354
819,-3.5341396009922943,1.5408575167532292
820,-3.853668156159196,1.7789916042949168
821,-3.613628371115939,1.7406586072897228
822,-3.6490100052839707,1.8387040497201135
823,-3.9172210738502495,2.170581667470226
824,-3.9602424247962227,2.173383973679234
825,-3.811115753894799,2.290957104635623
826,-3.679712136230235,2.1040258202452287
827,-3.676141669750877,2.0140058235386924
828,-3.840292340555277,2.1199521715504477
829,-4.3721483365653935,2.4282951666310058
830,-4.109331540124495,1.8405072920714458
831,-3.951781036787622,1.9699122000926799
832,-3.9393079091396253,2.0161817640711504
833,-3.9891009786401583,1.8387149002167769
834,-4.442831593249166,1.9541721969484724
835,-4.455913246012087,2.5872915453631333
836,-4.210443953722315,2.5006281041772223
837,-3.8349014818358103,2.239864452389075
838,-4.235000740379939,2.3238259638271277
839,-3.576898602785634,2.1174252156982836
840,-3.2435235697936537,1.3841552544216829
841,-3.9339634403088852,2.568338403742928
842,-3.9715521082021086,2.6647571341579273
843,-3.855371655494392,1.8716382122296227
844,-3.895926773291288,2.4631564776363493
845,-3.499804078196923,1.8318462191390972
846,-3.6442369934473375,1.7853873067011472
847,-3.606503223632199,1.9373395506079036
848,-3.865311992163168,2.723480787684107
849,-4.214374344181326,2.3307470548902574
850,-4.044736932153312,2.130413879417307
851,-3.706816588750769,1.6617759771795821
852,-3.700602244598647,1.9077843634522953
853,-3.872802071128001,2.074286290715549
854,-4.104956296945136,2.550447363213714
855,-3.7992650778969512,2.222383326891303
856,-3.8938076640857817,2.2571683009924306
857,-3.6122172085174036,1.9813945775083752
858,-3.9609510144655156,2.509663949403081
859,-3.4473759562821216,1.6613528406919629
860,-3.506898885546142,1.4961903280254636
861,-3.6328793647934337,1.8775306169016437
862,-3.7936226960450834,2.356000936738933
863,-3.8748085570411335,2.0317611850194237
864,-4.112735263522815,2.673999796568447
865,-3.8134158552683455,1.8716187328584093
866,-3.6798518853814413,2.2044575604752215
867,-3.665119716215562,1.9611602819592766
868,-3.456532205620488,1.706467415819679
869,-3.96113299644532,2.2980782809410476
870,-4.241439148450268,3.218452374561812
871,-3.801992217732415,2.386912178550149
872,-3.846568170378512,2.0344753677176604
873,-3.50361373181016,1.7364870750582682
874,-3.71705451968625,2.0790815985694313
875,-3.8573359747996188,2.116571796838627
876,-3.9053924078068345,1.9799151833127353
877,-3.8278740689698862,1.968376843667279
878,-3.8547460841202676,2.3347290979572715
879,-3.8754603482607375,2.6273463192944395
880,-3.8784833329577193,2.399757174379107
881,-3.9310950630222137,2.16928284126063
882,-4.266029098308264,2.356359121321465
883,-3.8285757863056618,2.0451682454427176
884,-3.665260418224281,2.113973760543124
885,-3.808758151612661,2.184907286899855
886,-3.499858653751013,1.8868152984273616
887,-3.2283127295218845,1.935245710692554
888,-3.688874817883197,2.693359943637416
889,-3.5046043955225876,2.854579299923656
890,-3.667917924133602,2.473848641498856
891,-3.316462412536562,1.8542581586511169
892,-3.43636206306951,1.9427568810202143
893,-3.0643113515860585,1.5380565535879733
894,-3.612432531368101,2.080174207984787
895,-3.9935643025282817,2.361797762120591
896,-4.534237097946459,2.5123965585230352
897,-4.32159951153718,2.428620471804451
898,-4.20086604660678,2.234281086237299
899,-4.098078853697035,1.7215442284950457
900,-4.378707448446261,2.0100066547803777
901,-4.217923887842123,1.8641053269241705
902,-4.075747205065166,2.1866503681501115
903,-4.006310510862551,2.302861403392526
904,-4.031973775952198,2.157704927712524
905,-3.9978947012977204,1.8753975906868274
906,-4.847516159559127,3.4607872653980887
907,-4.525730911589865,2.707948568876612
908,-4.167092393538417,2.1894117416719
909,-3.9407477839911578,2.2239408361751307
910,-3.527286664587402,1.7839294734546396
911,-3.5256088229424716,1.7185990607915074
912,-3.388495974469239,1.564105315463073
913,-3.897190347393076,2.1460602120470775
914,-3.632946755496241,1.6927995621021354
915,-3.7362217400097313,1.617092753079755
916,-3.6937102754032334,1.7519981933842979
917,-3.8002443664861265,2.0493198361455707
918,-3.6426150068141725,2.0892547817598692
919,-4.3651599030823975,2.3681378622558436
920,-3.9290493650345644,1.9416838035184216
921,-3.775323226984977,1.671358250967011
922,-4.118603298337165,1.8313351143762904
923,-4.136512456053348,2.4887929997766127
924,-3.725020259011804,1.9269486590085425
925,-4.099687208649392,2.3546521722926497
926,-4.011876744511856,2.1781502692640102
927,-4.026367518910529,2.3911929548328255
928,-4.190479290860985,2.49508563941337
929,-4.117384877456035,1.8368242218730773
930,-4.563694251308323,2.585795667480653
931,-4.270456915720103,1.8794120296849863
932,-4.318818626882606,2.439860874717479
933,-3.979478891359422,1.8230437388167728
934,-4.055095106374057,2.62452378702468
935,-4.254882123624955,2.3969660448807657
936,-4.040188006099379,2.379194757004285
937,-3.5257072366353714,1.7517891998688255
938,-3.933711607725708,2.3192044756217536
939,-3.6157967436348395,2.349384334132636
940,-3.6735817049053354,2.250690040737903
941,-3.715354794351938,2.0840723737497275
942,-3.8170581417797296,1.8405328941540493
943,-3.5786728849210347,1.6494170134447201
944,-3.838182355869408,1.5663916818168977
945,-4.027183284563831,2.0828709965297993
946,-3.9240514078350945,1.9972279078203112
947,-3.832677797989427,2.0523313678929824
948,-3.798151013511297,2.1512406947027625
949,-4.192505656853023,2.2246745832182926
950,-3.97510928283661,2.3052188580800563
951,-3.814300991714067,1.9479206199293266
952,-3.8941783871608813,2.1608939251540416
953,-4.027339918758791,2.387167377693327
954,-4.210221015083925,2.483208716823091
955,-4.264925635537283,2.6976617847362054
956,-4.016038360325129,2.2961508064331424
957,-3.8183943478794844,2.2223035833537668
958,-3.6960416306455466,2.211631284948611
959,-3.879330125365095,2.587667395843118
960,-3.7391686056592466,2.29186996928575
961,-4.038810154424503,2.789279240579821
962,-3.853092709119326,2.190065279922989
963,-3.824913757179835,2.2432466920734004
964,-3.6654248624202186,2.153141776980043
965,-4.337608675147262,3.0619309040574625
966,-3.906298308795775,1.5135740003573235
967,-4.189684901149953,2.166468163964164
968,-3.9099581898806175,2.5188664518659953
969,-3.6899037501263074,1.8652162422452854
970,-4.172299861729041,2.7046649490663905
971,-3.663307235659569,1.8257406204892814
972,-3.9414612016610926,2.5236782446636283
973,-3.6309245995752986,1.7659979624093105
974,-3.9310849869468627,2.146380391254943
975,-4.013444844824545,2.195166690426943
976,-4.162962503318701,2.3954214395163436
977,-4.247177799674559,2.537331496272127
978,-4.2763268751526295,2.7424255999251974
979,-4.288472613168543,2.9371845597928448
980,-4.175556247411666,2.4276005454406087
981,-4.038804834026273,2.2546274341756827
982,-4.2393945390873,2.433303217767748
983,-3.7276760122014143,1.9721449779095244
984,-3.7528711623841726,2.225454405753333
985,-3.7407345036122126,2.1775661385821783
986,-4.113839151395613,2.2285461807146856
987,-4.279225585392322,2.7865169506883576
988,-4.257236289909641,2.2920531633912486
989,-3.954988897763701,2.3274411536353536
990,-3.8057471338614786,2.255101897466021
991,-4.130822863931423,2.5265084446900654
992,-4.402357308964589,2.3838250007173
993,-4.161775483864982,1.913981591149831
994,-4.589504157267251,2.0734750492625604
995,-4.587337829978073,2.7725452598933495
996,-4.022417000814507,2.029864796697002
997,-4.011354135622949,2.2181271697368143
998,-3.905129318281931,2.154244362943687
999,-3.7349589838142583,2.2038956610747125
1000,-4.2492058378735695,2.2564113152484095
1001,-4.611959041012539,2.6193708444924906
1002,-4.520204661454274,2.4348829251812902
1003,-4.133308712969199,2.5848452228421914
1004,-3.871557313836186,1.9489801349313545
1005,-4.003088100929421,2.1093174651258
1006,-4.45437642379892,2.8962339764455143
1007,-4.053020209357977,1.7436586312691098
1008,-4.311984281242756,2.002843092794325
1009,-4.392257257469354,2.2728196976573862
1010,-3.6146011227380512,1.8626502931993592
1011,-3.8464990373221952,2.3046869951174167
1012,-3.9965790696131127,2.256488965644021
1013,-3.436453154980216,1.7455165571392086
1014,-3.6804453485781874,2.5092862435225713
1015,-3.8157146716940384,2.4425032616345344
1016,-3.9484253473297053,2.200035248760377
1017,-4.134067675316732,2.148793009496806
1018,-4.01769618042965,2.1613270861109024
1019,-3.9077892674948425,2.3490424975898043
1020,-4.014794803930703,2.514488128278737
1021,-3.456709411324739,1.9993390095885508
1022,-3.6016724725578837,1.8776756453548238
1023,-4.285836863400526,2.6130645631571165
1024,-4.384121008567671,2.4829594974146167
1025,-3.637174074098865,1.9755420185341144
1026,-3.794574158282553,1.924429733044052
1027,-4.494821787961588,2.7285582733969527
1028,-3.8413166282394915,2.128834923577878
1029,-3.7226390785094283,1.96617030227327
1030,-3.670410313377878,2.272482397963098
1031,-3.548411949584212,1.8346937578837266
1032,-3.9966921103525506,1.909630807204036
1033,-3.9510509327204226,1.5859535453560052
1034,-4.6778033779964545,2.780996364103217
1035,-4.353602466608541,2.2562565429186483
1036,-4.145097032172525,2.7642684505959143
1037,-4.258509341824165,2.9128519850224337
1038,-3.971872447658303,2.3664383152965063
1039,-3.5665967765766142,1.3981013955280026
1040,-3.9635596524506487,1.9693186169940191
1041,-3.9577395263756525,2.084940940897096
1042,-4.299779579108407,2.712157498278419
1043,-3.7286223340467597,1.9218540758546623
1044,-3.9033885371000143,2.48904727315437
1045,-3.331503028803512,1.599576623171755
1046,-3.461790119574476,1.7647427436640377
1047,-3.8983191835640194,2.2542112027354517
1048,-4.171204430823466,2.43449046965487
1049,-4.025868046250217,2.7136218094662503
1050,-4.386073811924566,2.629763575367425
1051,-3.863588776471277,1.990884246039283
1052,-3.7333881669019093,2.0125141772864814
1053,-4.414574072275559,3.067534605035922
1054,-3.9181459220896873,2.1511470034281177
1055,-3.9549573241779536,2.2691663014727346
1056,-4.373987221591009,2.667891145104389
1057,-4.275520459883441,2.2017624823197712
1058,-4.092232222469018,2.4471686865695252
1059,-3.8986708787384545,2.080761883416488
1060,-4.155639946493243,2.3614828288371084
1061,-4.061829112919958,2.33634199354506
1062,-4.049186471631948,2.300411454816733
1063,-4.3447518178145454,2.400714859711265
1064,-4.673012367082375,2.806217571148582
1065,-4.489041739457388,2.366149100063232
1066,-3.807461477571793,2.126450331358494
1067,-3.853879301693212,2.174676498414914
1068,-4.108499399931316,2.8092077446472112
1069,-3.7762604166330602,2.072451738742431
1070,-3.7446929740480925,2.1515107153185804
1071,-3.7241004831979017,1.7867867165049034
1072,-3.985747297525659,2.394027449590863
1073,-3.479116860140217,1.4465819756150236
1074,-3.7686553160722394,2.0420109108286564
1075,-3.8966781348097714,1.758594746548391
1076,-3.885238496886996,1.809734333984414
1077,-3.8046592942304924,1.7278054800305689
1078,-3.8825120834304174,2.2571594229864336
1079,-3.9895373800329796,2.1410823957185485
1080,-4.014228037506311,2.099163359994646
1081,-4.012193329240223,1.9871702642221347
1082,-3.8082221179583695,2.0031811995886226
1083,-3.8872289354227423,2.679041446255311
1084,-3.8664331929313276,2.1399380679586244
1085,-3.684529615281925,1.7806045929587033
1086,-3.784345889792629,1.9184014768911615
1087,-3.9287854202131087,1.8554004984560388
1088,-4.075444432969337,2.1751834605488614
1089,-3.8600154981529973,1.7295069819208946
1090,-3.993728771980867,2.257146380605226
1091,-3.6814721535525536,1.990667684879782
1092,-3.8590310026592958,2.6877379656661917
1093,-4.152825225466808,1.806659601439984
1094,-4.0701621427529355,1.9528780542013124
1095,-3.87168292952356,1.880555936867844
1096,-3.6825303487027234,1.932717685215431
1097,-3.8108182323723288,2.9113683070049565
1098,-3.7163122504819497,2.124472334041365
1099,-3.4225688977463737,1.71531987232257
1100,-3.84497226409433,1.9984721286344416
1101,-3.781168438193408,1.8887313369527707
1102,-3.913413135916689,2.3690355603998605
1103,-3.5876165288510786,1.6334005715369215
1104,-3.544878132984164,1.6569921113748098
1105,-3.5996416671934863,1.7949011696021038
1106,-4.069315023649579,2.4272971283980502
1107,-3.7133398919000458,2.097768697511044
1108,-4.117978268668289,2.2144956201474644
1109,-4.395409772399348,2.5796707733073467
1110,-4.0973037900234,1.7602875329057348
1111,-4.1204735445553275,2.001376880788871
1112,-4.286139222104544,1.7584257913451093
1113,-4.597956779601243,2.354931654008623
1114,-4.342755600513155,2.301359502599839
1115,-4.116655521238464,1.6640191277810301
1116,-4.400108791991925,2.2503538335211966
1117,-4.512432153171912,2.4397652478840595
1118,-4.564754878450786,2.4572208006778786
1119,-4.238930364436776,2.056364003782843
1120,-4.418192894435772,2.3193959564409705
1121,-4.066426348186543,2.2838814328489034
1122,-3.6817378197758455,1.8146892300174498
1123,-3.919966953191452,1.9157903984315983
1124,-3.8991512289421975,1.907178083256505
1125,-4.13403737168635,2.2238247925430694
1126,-3.852173598552531,2.0616166527756636
1127,-3.786344205027301,1.934654812113492
1128,-4.563272713107688,2.5310974763426057
1129,-4.267157088098905,2.003422761773184
1130,-3.8377289437871567,2.177649113674688
1131,-4.237893492978712,2.674722617740295
1132,-4.048812253061666,2.310377129237766
1133,-3.9282605269365547,2.253872812253742
1134,-3.8073934591493175,2.206171104036155
1135,-4.164380662263579,2.1966639404755526
1136,-3.8117547445712874,1.8086501791231853
1137,-3.7841981135222498,1.8002737257369144
1138,-4.157484350278906,2.0732766048602254
1139,-4.105115482707683,2.32641074887245
1140,-3.883831441172881,1.84734876235533
1141,-4.155722591266525,2.427125860701482
1142,-4.08676753192136,2.4405675558292557
1143,-3.83624340319398,1.8581285282544822
1144,-3.9074838989840055,2.15314686948779
1145,-3.4732044027153948,1.420745060139674
1146,-3.4971862888153704,1.6941147096644134
1147,-3.4180135671404046,1.5054657520993655
1148,-3.6459308309295455,1.5092814961484013
1149,-3.9023960754551323,2.253706031177419
1150,-4.039447136624145,2.343334784314609
1151,-3.7570405873103363,2.206491494931914
1152,-4.078153617511225,2.138963151399096
1153,-3.7572070465711778,1.9961844758783358
1154,-3.85478661916246,1.919669025721963
1155,-3.9701297124964237,2.508253676027671
1156,-4.036154957890184,2.8152386110005323
1157,-4.2107376400044965,2.503548578890399
1158,-3.925364400277542,2.431551664987643
1159,-4.18862717123357,2.0549987232000846
1160,-3.985906569653204,2.153396209406281
1161,-4.376574328574458,2.6575912471789604
1162,-3.846787316949981,1.6961186214441968
1163,-4.271920905750419,2.3848371443277494
1164,-4.510072374964476,2.2633882299929864
1165,-4.267143137440803,1.90396396776676
1166,-4.371187748066431,2.234814221043132
1167,-3.993705352804109,2.0481491831455667
1168,-4.725611663342959,2.703399395634298
1169,-4.303008172943375,2.0890295912021806
1170,-4.564643233505408,2.564039709660231
1171,-4.110120602085596,2.147072860781706
1172,-3.9889066950391623,2.073547154834901
1173,-3.4439617615520484,1.4622919258653513
1174,-3.7779157433105577,1.5929596458301694
1175,-4.018980026881082,2.030643450558387
1176,-3.727843206747295,2.102495568837916
1177,-3.746958388820369,1.9451884460137425
1178,-3.7074377867483554,1.5570374905684856
1179,-4.116319559070901,2.05384412686409
1180,-3.883083808330984,1.5304458243160872
1181,-4.352769184418199,2.614655801776774
1182,-4.606117920663396,2.3795375949396522
1183,-4.269061713333908,2.029753435598913
1184,-4.1678007851843395,1.7397717269803037
1185,-3.7157255827053093,1.465888316911138
1186,-4.2641010082806625,2.7592346778238324
1187,-4.75719073241754,2.658587320718893
1188,-4.026366840199879,2.3317157408129874
1189,-4.349782687689934,2.5371754492130254
1190,-4.470183838025045,2.280985387956444
1191,-4.760746608464077,2.6888539547347365
1192,-4.731099838554203,2.6012704539725813
1193,-4.347111644980703,2.228231992925127
1194,-4.120115139220538,2.308609698377395
1195,-4.089072709429821,2.2220610256356315
1196,-3.9299792562750575,1.9302902301338867
1197,-3.9969400507090698,1.766253009778812
1198,-4.3148996510851525,2.033976272129064
1199,-4.0605205158920725,2.01193153071887
1200,-4.225377516446766,2.2930282732205343
1201,-3.999104901679641,1.8968915643592437
1202,-4.392827030376751,2.0866215466354583
1203,-4.201236047280246,2.344500704901326
1204,-3.9559391832559716,2.193884020560298
1205,-3.6396941059807557,1.7004134369365573
1206,-3.7574944281353067,2.3907131958579266
1207,-3.4368030057319254,1.7721641833737007
1208,-3.4400576371957503,1.479040193312744
1209,-3.677507594492224,1.916664434660054
1210,-3.7692087556440192,1.9603175300285078
1211,-3.6674286879040863,1.5758033185831648
1212,-3.4621743455948355,1.6152552231931758
1213,-3.5397610949495886,1.9347553394863062
1214,-3.6976944240470986,2.198994191542422
1215,-3.7665333511327725,1.9364055325021137
1216,-3.451105495302973,1.5375788145297844
1217,-3.4864682518408268,1.4917699891463387
1218,-4.116359562318656,2.097736235170814
1219,-4.149075677445734,2.2983282301496253
1220,-4.0595845581805285,2.301203809801261
1221,-3.832583818165359,1.8766033973395564
1222,-4.133540174988944,2.524721700184012
1223,-4.036898882540514,2.2135267061241315
1224,-4.133483066736179,2.2502199443002597
1225,-4.16694971588868,2.1043690473713883
1226,-4.265155220281934,2.398709718108163
1227,-4.084098671604471,2.558013836427732
1228,-3.8548883332108907,2.756850483320642
1229,-3.543868048554496,2.2528688087957205
1230,-3.238734356242075,1.7601637997382527
1231,-3.6327502328673877,2.403726912858783
1232,-3.4663815790607653,1.6419424004004926
1233,-3.622617608330156,2.5130005571014733
1234,-3.7829840979464353,2.680512859142214
1235,-3.4436180240151897,2.3827544117164194
1236,-3.3304605903073004,1.747159032044885
1237,-3.8117957330355767,1.964493052561326
1238,-4.215293970009369,2.3015828695546214
1239,-4.2146856354619215,2.0724856246982686
1240,-4.270306657460853,2.236298269185184
1241,-4.447599848451684,2.3898868948524132
1242,-4.125563223096427,1.754777613152066
1243,-4.548025379478092,2.28942508416794
1244,-3.8141215230147254,1.7021303102676484
1245,-3.9748226003018328,1.8085748782898545
1246,-3.884620499145261,2.101667188491075
1247,-4.061161607684427,2.891889416433627
1248,-3.7581802885761113,2.6517680884089128
1249,-4.066447320365462,2.291076291584679
1250,-3.767426426066055,1.6577134971563752
1251,-3.7974019502156056,2.1999827468615334
1252,-3.7942660223215494,1.916707306494441
1253,-4.311891393569764,2.396289810384906
1254,-3.867179501337952,1.743463834686502
1255,-3.896155793134397,1.689955869919618
1256,-3.616566950111017,1.6722933207290407
1257,-3.553055667585775,1.5189673063956162
1258,-4.098735160779558,2.428807118595228
1259,-4.1114198090305045,2.1529538292784163
1260,-4.3202985219625125,2.660471444390479
1261,-4.127994054729619,1.8700312061760278
1262,-4.414400336581085,2.108273743709184
1263,-4.555408630473913,2.632522449498204
1264,-4.303930013892662,2.0425826187416165
1265,-4.337007726164029,2.235179564904249
1266,-4.065018028704693,1.8883972804565914
1267,-4.183356560718375,2.1401121830284726
1268,-4.164837695191597,1.517417345108291
1269,-4.0144394744778085,2.023128889108827
1270,-3.7180155951338127,2.033784168637659
1271,-3.835998255935615,2.171593795360558
1272,-3.884897273367966,2.1260342265333416
1273,-3.9896951920365518,2.8384338206242674
1274,-3.9395695879175077,3.1412567318964335
1275,-4.1466894420267355,2.8848451434275346
1276,-3.7920897576393013,2.0475483882559464
1277,-4.0716027679290825,2.3730992163470903
1278,-4.058725034268643,2.5140793802815407
1279,-4.010955113111514,2.4236161582673876
1280,-4.173667249797425,2.5114418017988025
1281,-3.8769818036599086,1.723958372758177
1282,-3.9865796766314214,2.164152469438216
1283,-3.950442610953896,2.1363413799375155
1284,-3.876802481872878,1.7514495611013734
1285,-4.182382629966635,2.193448632625605
1286,-4.3875277596169,2.3804821977595383
1287,-4.557249780651826,2.59621041770613
1288,-4.206393435907931,1.9967811287607669
1289,-3.8767472744352114,2.292452348466725
1290,-3.9549708512043638,3.681267783114086
1291,-3.501978551075703,2.0664993984240407
1292,-3.6600432083867753,2.3270617183791527
1293,-4.231975643363038,2.203491340218725
1294,-4.086599762480314,2.3091083741679976
1295,-3.8085258027790423,2.29982414345932
1296,-3.621034929189008,2.454000011640087
1297,-4.100239850710872,2.6569460166345764
1298,-3.830317061368508,1.8819995233101419
1299,-3.6228380723395377,1.7194365021816627
1300,-3.4736161036517608,1.7956872466996667
1301,-3.8032002440488895,1.9372444125609345
1302,-3.686278329069304,1.2357715488429906
1303,-3.5826833198950534,1.8259415136402413
1304,-4.215728544998486,2.4663688916432647
1305,-4.8662650735519914,3.2470174111864125
1306,-4.162626316757514,3.455381996060472
1307,-3.7198305010527855,1.9080273403916737
1308,-3.4128926247343827,1.7185475990356314
1309,-3.646628266395901,1.8828427395238807
1310,-3.460560671458003,2.054494830916391
1311,-3.738740315701289,2.088913673087263
1312,-3.9339816046391394,2.277331781102286
1313,-3.860182186964957,2.197161038315353
1314,-4.296696138071845,2.2116445165545975
1315,-4.3098245113162275,2.6641158766288187
1316,-3.6920124444267604,1.6571168752497507
1317,-3.952436418422956,1.994460327774437
1318,-4.1595690861687835,2.151567413396649
1319,-3.9652590823689025,2.165427910361158
1320,-3.964384957062035,2.523778415203695
1321,-3.469803366865967,1.7748340848637296
1322,-3.552487668275523,1.943061917437019
1323,-3.6251919595341677,1.9564624157602049
1324,-3.9068770578039347,2.69407746173705
1325,-3.9171777454827286,2.6224800250848808
1326,-3.7960891693424643,1.976051797501881
1327,-3.632997339766736,1.9469822871035602
1328,-3.6507555652269024,2.094589277477313
1329,-4.284862142135095,2.62208676108814
1330,-4.002812868133827,2.2304354679593392
1331,-3.7604418731022236,1.9352543363938988
1332,-3.845352752123104,1.8619141043652405
1333,-3.958086380702958,2.0764613629747157
1334,-3.909826834359916,2.084762391901894
1335,-3.8587542517519737,1.8747877616708508
1336,-4.100115533397941,2.617753193713602
1337,-3.99761723463644,2.2971026995626
1338,-3.7717425864158236,1.9043049578427664
1339,-3.733255187808807,2.058241898928686
1340,-3.791203165849491,2.3202088041256705
1341,-3.7130257996324763,1.8903911912737903
1342,-3.7278826173017605,1.5339289726331973
1343,-4.133886842165165,2.4232814308553356
1344,-4.210951418000898,2.221064325973236
1345,-3.9910968241654645,2.0618960914110738
1346,-3.8821133543992556,1.5545087713475823
1347,-4.2939166326594815,2.327309332875403
1348,-4.05375116852544,2.142326858735948
1349,-4.206587481889347,2.1816910105419662
1350,-4.550681261963515,2.6035179984618786
1351,-4.7036368399167365,3.244501300593186
1352,-4.089199554885965,2.1524100842226646
1353,-3.5356540387437634,1.5332288017021245
1354,-3.7436109779108944,2.1012632221343472
1355,-3.80511311482728,1.8231244810036398
1356,-3.7222016347748728,1.8984307002662588
1357,-4.1583662839127244,2.277698655274869
1358,-4.138638127479233,2.9136378797137565
1359,-4.050072766636905,2.034082046835739
1360,-4.045318366960982,2.17994495580227
1361,-4.130452905064077,2.4491115638909795
1362,-3.836092897821294,1.9210304083741385
1363,-3.8063622414939697,2.1482956367164943
1364,-4.184839039767367,3.0298852229148676
1365,-3.6487169022989514,2.583474740023415
1366,-3.9316614627585516,2.7356344176486864
1367,-3.9931288112549077,2.4441614160512137
1368,-3.9396355205683062,1.9585483540026971
1369,-4.117501530894402,1.8719642910930976
1370,-4.09800000083809,2.1140969463392874
1371,-4.7547028807866365,2.8564829779786822
1372,-4.318850386328654,2.1737538114883246
1373,-4.107041554456654,2.081959017930267
1374,-3.6300818730379376,1.6509447905252808
1375,-3.8697233573245766,1.9386761671967059
1376,-3.961835658925103,2.041749447447637
1377,-3.732627278278005,1.7814061641786418
1378,-3.7778958722895455,1.5275311662723026
1379,-4.220906572434238,2.0968055552781464
1380,-3.696693096750962,1.9152195890813952
1381,-3.648064361321453,1.824029551872828
1382,-3.6454860121038655,2.043691970406049
1383,-4.233662209566466,2.730736825282615
1384,-4.0927108879291,2.808513506327309
1385,-4.177237460226129,2.3447496842929745
1386,-4.686886512403081,3.0418833906032594
1387,-3.972494276147941,2.1894964299028263
1388,-4.081370895744949,1.9952220826660607
1389,-4.200758728258507,2.456482811334265
1390,-4.765512748179559,2.984776444484249
1391,-4.410500553224385,2.7645247595780336
1392,-3.9555505385089877,1.8429373583007493
1393,-4.005459505559428,2.233241255997876
1394,-4.213469085794528,2.216079067873534
1395,-4.136365301475847,2.2250035586417836
1396,-4.297968217238317,2.6564770619653215
1397,-4.318975546239316,2.372857712584168
1398,-4.205048141143209,2.0568398358004427
1399,-4.242934922365059,2.3889881010917304
1400,-3.759533093644487,2.295082061005754
1401,-3.9785005409859027,1.9377533858503198
1402,-4.147840225160535,1.8734416548928527
1403,-3.8805952684912035,2.0888590310694743
1404,-4.140333117098339,1.728734801558825
1405,-4.392719859094392,2.548454812858087
1406,-4.4394985400378415,2.1630940277213857
1407,-4.682542194647426,2.58607378444673
1408,-4.7245984618445815,2.2818269298415705
1409,-4.509230997577735,2.342618871969208
1410,-4.192538424281812,2.0747103194859835
1411,-3.6069044469141147,1.7497220893053835
1412,-3.6533096455801384,2.0878945616541325
1413,-4.015798047436213,2.0791716823823583
1414,-4.010531993851492,2.047147137516971
1415,-4.019496233538248,2.5516304890964814
1416,-3.4972779295786425,2.0629900347510803
1417,-3.3658587502400037,1.8220059688644148
1418,-3.6080359743140944,1.9311533386504733
1419,-3.5553062389576775,1.5781601991813092
1420,-4.102091896632316,2.7444471011588534
1421,-3.6993310452823276,1.7154482037058834
1422,-3.7436796024439962,1.8086548729520981
1423,-4.132598103553231,2.407041415996959
1424,-3.9785029162777867,2.1569955840017814
1425,-4.097576990871875,1.9906989600972724
1426,-3.6767426564038903,1.6534857405726475
1427,-4.229260495362875,2.5520693723061996
1428,-4.049759743274544,1.9830435634231625
1429,-3.9479979650678327,2.2179779388571106
1430,-3.8241695938784726,2.0036925586960006
1431,-3.820448464543681,2.357655158336898
1432,-4.150501246239003,2.520153698678061
1433,-4.050538091231909,1.728899477959232
1434,-4.06813450110673,2.231853894065065
1435,-4.025339768688305,2.245032844282915
1436,-3.8255974002252464,2.0142063202267626
1437,-3.975293601051143,1.5176249058706894
1438,-4.484745544595493,2.3270690554719677
1439,-4.653508947214948,2.7176233947940784
1440,-4.152905333206819,2.6543144506721803
1441,-3.8444802920780012,2.083950887955851
1442,-3.9700621833398633,1.9245692938126917
1443,-3.950858624464075,2.5616929139908704
1444,-4.247010683078483,2.31454532432437
1445,-4.365095461507338,2.104976029700425
1446,-4.407312215489193,2.4351980863491605
1447,-4.2212470310681995,2.2194083129081505
1448,-4.30244248790994,2.2872242796854074
1449,-4.016805990009257,2.4417920714113137
1450,-3.8757442480062743,1.9195381379587129
1451,-3.6705439377453954,1.753750739077797
1452,-4.624907664479711,4.086388866910551
1453,-4.404521703061695,2.4588725627996606
1454,-4.500939568648343,2.580007128729
1455,-4.496216954307096,2.4424358371162813
1456,-4.129748456956614,2.300424417385336
1457,-4.177924499238187,2.546736491441218
1458,-4.35475972765156,2.4037878685589087
1459,-4.042632773155267,2.0817055000122067
1460,-4.2435126419281906,2.4304922398232987
1461,-4.370247191115171,2.4728291201418755
1462,-4.288770981754353,2.6043915379385942
1463,-4.110741430047409,2.317460331983407
1464,-3.7702462958670164,2.062598058664843
1465,-3.6756422678820595,2.030368362906989
1466,-3.9396096193414825,1.6721033735014974
1467,-3.7772011181176413,2.1423162918454417
1468,-3.4813474947219807,1.6481890275971287
1469,-3.8041678077269596,1.9546824250553936
1470,-4.186658065599858,2.649650384727651
1471,-4.180757871776129,2.2677431900897167
1472,-3.7616774542533165,1.908666350289815
1473,-3.9727517524910794,1.793597886893967
1474,-4.133157401940247,1.9633945793383978
1475,-4.080859043717172,1.8898059996430863
1476,-4.367557640892553,2.5833572488426975
1477,-3.8628079253370258,1.5801758423721886
1478,-3.8405978923828132,1.8334269897658888
1479,-3.9678908150222885,2.4758469601193767
1480,-3.4192939574957872,1.7184928300155862
1481,-3.602692393336192,1.9976005424778136
1482,-3.6572079218970783,1.961719847105927
1483,-3.8075803784969704,2.1383742900484797
1484,-3.7487393292487554,1.9665782043669897
1485,-3.8120809452512954,1.9478504427800682
1486,-3.898542556445185,2.4742089342619282
1487,-3.739106563812245,2.1494296151345345
1488,-3.7128810430246557,2.087876687029846
1489,-3.7360399504140775,1.9183440785169144
1490,-3.7802630537688096,2.4217290178525372
1491,-3.5155189962940288,1.8048811392631694
1492,-3.6619875251168743,2.1917755422772895
1493,-3.4424069953642764,1.5524437673340927
1494,-3.886351148142688,1.8610322209430157
1495,-3.6426916249312056,2.0648236924787295
1496,-3.616077418100612,1.613850061864315
1497,-3.732478175475256,1.6914856743925966
1498,-4.108269784401038,2.2763322500607064
1499,-4.12167729204709,1.9253830357166044


==> figures/without_criticp1.dat <==
iteration,mean,std
0,2.8829995687449235,0.9502414386700045
1,2.426309462983955,1.437686089551169
2,2.0641442309858866,1.5705798799564512
3,1.779298953930338,1.8963068729064965
4,1.512864337259704,2.147014501574394
5,1.492825722006573,1.8812767592479553
6,1.3078687628594805,1.9204751478522013
7,1.0948751440407747,2.334929582484784
8,0.6965756425958469,2.615382800059489
9,0.6688393537742182,2.698783532607526
10,0.5652854314413746,2.3427374087791195
11,0.8221276024784102,1.9191821899443882
12,1.001144098138425,1.952337105847324
13,0.7748433394587747,1.9888031581231214
14,1.1294720322638547,1.8303039501326654
15,0.6364311346332883,2.4723815962866817
16,0.38176267404382425,2.841255279660973
17,0.6025792502215113,1.8003967825486034
18,0.30749527317473396,1.7815186825686802
19,0.2825089751997196,1.860872384250647
20,0.6063204189195683,2.153546882039854
21,0.014024653330750023,2.415568347356813
22,-0.016219125493498545,2.6282297395893677
23,0.36247828911912466,2.706965269384757
24,0.4362824032013631,2.1262549825205994
25,0.6093195046835383,1.8920032966613902
26,0.472650994002162,2.143889185627485
27,0.694293646602757,1.9940772519908747
28,0.17783787962998365,2.620064072617269
29,0.46846302905145537,2.3074699357214943
30,0.7923655485530303,1.9409478985666297
31,0.40048653492170444,2.4756058389147073
32,0.4323137408154447,2.6265997413985285
33,0.560964637641537,2.0259273964106157
34,0.605141436155156,2.1137225068773917
35,0.29569530397891264,2.1889331953916056
36,0.0852716436585696,2.1666954506445455
37,0.2736942343126649,2.3411167464359526
38,0.47764027735253023,2.138666945244483
39,0.5469913358688052,1.8266723647382404
40,0.1700345560170865,2.6507140617959903
41,0.8948977698907131,1.7904027360327368
42,1.2712618438970475,1.7181690898660904
43,0.8912067564682326,2.8237763276812515
44,0.9349338319894943,2.269576621015911
45,1.4224084712344007,1.6107185854890957
46,1.1951129477910925,2.1662469582799537
47,0.7789541483479683,2.085175915524773
48,0.6706034885519925,2.371843048278169
49,0.8350443646648411,1.6608996270774317
50,0.7692205604054294,1.4947591505463715
51,0.4260010710819662,2.2510422824916976
52,0.7219904933659919,1.921020257843558
53,0.6841305419899107,2.2114852347520704
54,0.7094714759590898,2.238837671862962
55,0.20031100165523819,2.615175553770201
56,0.3983193879995885,2.6197146450622024
57,0.0672661300297624,2.8026152798105195
58,0.28858794134487165,2.660593683590541
59,0.45177737325239464,2.6005488042181266
60,0.6025111208175958,2.4811044356395944
61,0.7972380503175549,2.1955328513469743
62,0.5774102281984942,2.2922352883544828
63,0.9875621402371862,2.0989638693595607
64,1.3845863367211744,1.56649614247707
65,1.3627798127436288,1.470978116526751
66,1.089296805042675,1.7810021464636314
67,1.413925336752869,1.6776365842120964
68,1.1270231220418871,2.1211576701718227
69,0.5118303439701117,2.8449659899275224
70,0.6508347942912452,2.61487694438431
71,0.8762715689409211,1.6517886150276389
72,0.6979184690477181,2.0350681053427233
73,0.44275793381503203,2.863067255077108
74,0.9851975550999021,1.4540568859852663
75,0.7653809277687584,1.8631434395309991
76,0.24078462654741473,2.556676780763903
77,0.30618733375688645,3.093933780529836
78,0.39750145234471274,2.351468897547875
79,0.7541467926325504,2.2572379300576952
80,1.0192850702183076,2.0738927513291316
81,1.0254279418549728,2.112952361013611
82,1.1818068439327278,1.6469787107364344
83,1.0975226388404724,1.7355425728459
84,1.0726671600981834,1.7498815301792725
85,0.988093016871367,2.2145892166019285
86,0.4727294572133837,2.5014104933065386
87,0.588496519040732,2.0295674848866105
88,0.6878474513322372,2.01850366106744
89,0.37580929384170403,3.1884947528328733
90,0.5655249119182871,3.012795688179122
91,0.47643489597948474,2.332474252518071
92,0.6219002174754416,2.225911946457314
93,0.1294949619882452,2.4344101361446926
94,-0.16064724132881952,2.662140849553381
95,0.16745938391899945,2.2893755590459897
96,0.6952926246467172,2.3580133184276644
97,0.8492929000172503,1.931522610568285
98,0.6706113834860082,2.3458181653951224
99,0.21487587469286817,2.4915390432884563
100,0.23650232109434172,2.4061690076356883
101,0.5069261661538365,2.174899334970875
102,0.18097052171141897,3.3105916025784206
103,0.8798559400849677,2.030773537642323
104,0.5260439401169539,2.31740277848928
105,0.6757277617927868,2.2790396234343704
106,0.927873468053065,2.0832312442275582
107,0.8940789782915547,1.940816769154932
108,0.8982181785981723,1.9750664959515687
109,0.6640690962386975,2.362438614535126
110,0.5536199260140396,2.02815692851785
111,0.4918863574499754,2.1534125193313254
112,0.7352924993652435,1.9101679577601829
113,0.5233472570277949,2.142937803874233
114,0.8108074075185795,1.8778073303487535
115,0.5399759219284967,2.22980727026664
116,-0.01986503396636647,3.028537811481114
117,0.2448140606607345,2.212415562186926
118,0.39546606113008936,1.9364106572178155
119,0.35582637213323154,2.3315532584755805
120,0.2812427835446778,2.365154524933523
121,-0.011937887237147315,2.373198209713326
122,0.3642919860084951,2.1003356776479385
123,0.32339218930972646,1.813204876744844
124,0.05519713136959245,2.7055267902822746
125,0.04824425111183654,3.1482154707945256
126,0.15769869044265813,2.387076094777306
127,0.08370740611098113,2.2025165451404463
128,0.001462970235431209,2.897968759839894
129,0.16306559728206044,2.2436633851886616
130,1.0030537431637214,1.5508703794461032
131,0.9092038096032552,2.1476849706377
132,1.1985820459915302,1.6961537979625703
133,0.7557884661643455,1.9953662437352995
134,0.32057944027637403,2.1937185949767843
135,0.32474022201989655,2.316450442318039
136,0.1790818900319139,3.023662252478775
137,0.7684107403561768,2.2577102979309656
138,0.22460543056402177,2.183754664355092
139,0.2794456091761854,2.6732901678686747
140,0.9407203395419879,1.8421087332568684
141,0.6337064691110452,1.940309453522611
142,0.7404936833699237,2.6626266687631523
143,0.7956766847430443,2.1658697798375406
144,0.6242137194929066,1.9420710235669172
145,0.6414951239445663,2.2492054177750043
146,0.7234372235537443,2.2855258220051398
147,0.9727609411834142,1.5737032028813835
148,0.8381112724136714,1.8150484040766726
149,0.45599136836218845,2.488046105484305
150,0.6943512088133038,2.4102256722588815
151,0.98554347750655,1.7256368478875646
152,0.8586853442776132,1.8872341897416598
153,0.7311926730562758,2.427920201879548
154,0.22874214729548764,3.065944351726429
155,0.48994455380891194,2.502726053811527
156,0.302511614668125,2.94483420617068
157,0.5181146570881261,2.410453365705059
158,0.8759010317853396,1.908692247370866
159,0.7221238845896274,2.345750432234881
160,0.9266701636904532,1.809442685016648
161,0.8868640881490256,2.20388355265247
162,0.7905923237030338,2.345523060140832
163,0.8304037274825724,2.027981663362901
164,0.5028642906519122,2.1832703186424762
165,0.828294962381656,2.0020353823238337
166,0.5828575688610346,2.1939556771484496
167,0.22825619650168316,2.437052449143078
168,0.5944218983499576,2.5481263327467665
169,0.7368052346094506,2.401974563470261
170,0.692093030975634,2.506113861960647
171,0.7350628603214622,2.076637777513058
172,1.2462497877090883,1.4897934964782222
173,0.9007877249212006,1.6751881152848065
174,0.598125481227298,2.6565449738674527
175,0.7258961501167859,1.9168855676012024
176,0.8486064260117435,1.6686634428015312
177,0.9640488349555422,1.6808728669776505
178,0.9923340697595505,1.5974840479424488
179,1.11846998979023,1.6428154247811297
180,0.7810490617601543,1.9965648654547206
181,1.1568022807226246,1.8394928319313024
182,0.7740135158567447,2.183218169110599
183,1.0021134298894778,1.5871168693633646
184,1.0266044847689217,2.022029624122153
185,0.9463297844012283,1.9048596134738982
186,0.843592005007721,2.689646592053228
187,0.8751673714847614,2.1503606615943824
188,0.7918403811377918,2.5106892698403858
189,0.47780709310294256,2.282345117208421
190,0.1367444824543954,2.6239135309107975
191,0.5969113508546725,1.8059446515800048
192,0.5704831614249255,2.239043277866129
193,0.8281679168937554,1.8338059065231116
194,0.649098783204446,2.077026354011255
195,0.3243544461844493,2.125211479786023
196,-0.08677771684996856,2.706416452913618
197,0.4731991379301927,1.978685964574901
198,0.6556371691031443,1.9982593528184478
199,0.38473824271337265,2.1613687949503726
200,0.15454608891737476,2.464445450872924
201,-0.24764303156346848,2.1301411111613544
202,-0.007161273236466821,2.1617948320505467
203,0.3371692132891645,2.5227907983123625
204,0.6002024536788236,2.0216824661587967
205,0.4577335308308465,2.2182708481059272
206,0.6279683800225431,2.100295370048318
207,0.44364195579262317,2.0417504436717855
208,0.7508401200994719,1.6904891684162375
209,0.5214735336009274,2.0225776191867633
210,0.24405350315058336,2.009683616145694
211,0.34389365244051545,2.6359370789500915
212,0.5047212434863728,2.1343830573105538
213,0.11811024911292167,2.22285709150071
214,0.3785028146049275,2.6168720268347614
215,0.4190358811803749,2.28187326678712
216,-0.03450302701197866,2.22580234742922
217,0.13885308094697651,2.335261683188108
218,0.5375563065760509,2.214936016692282
219,0.40549691198479115,2.0978813719748266
220,0.4345506973736739,2.1847764825293257
221,0.8568145806458692,1.9120426412693057
222,1.2195163573763041,1.5102956932428937
223,0.9076289671979425,1.9738438627754722
224,1.1350432809718494,1.4826603236447005
225,0.7623114655125618,2.111747733555742
226,0.9244688774900457,2.0683595611930476
227,1.0566029893705862,1.9369071918180785
228,0.6002327248145647,2.2329971016440897
229,0.8663711016093657,1.7314284712071852
230,0.8497670373351579,1.9704067898688398
231,0.41840589327384686,2.4761272800827183
232,0.3706258430960954,2.252600807257734
233,0.39336139216779287,2.4944162630315936
234,0.9413890022247684,1.9006589593881014
235,0.8743765240458253,1.851679986668332
236,1.1093879219176142,1.740965344335292
237,0.8743945056644855,2.1209390463193203
238,0.8677536620293604,2.216506270522548
239,0.7018434825759442,2.553292561142868
240,0.9924454312957879,1.9582311412250109
241,0.8219202451641485,1.766283070931802
242,0.5126569161446554,2.1228516309847723
243,0.4286581994310976,2.176631880784373
244,0.6122200511577249,2.288720807734593
245,0.3519815008787787,2.8035623245893886
246,0.7452927736722492,2.0858452231035374
247,0.9860060892010304,1.415611591906714
248,0.741729303641108,1.839957665740039
249,0.9572780472226639,1.5790286776833655
250,0.8883660781531718,1.7560001442538886
251,0.5774809307974461,1.6703278600838183
252,0.5664283439266433,2.2610215749015032
253,0.4027361563914022,2.36802612148511
254,0.19764299719952597,2.2732615343351426
255,0.5712098746827532,2.1499274869107587
256,0.6272623265675487,1.874640755458734
257,0.5434488358133516,2.438858541842414
258,0.7041521196613442,2.421848359478394
259,1.360192563125496,1.7179680576049003
260,1.161532366174012,1.7776206454642502
261,0.8535656715774513,2.635007956417044
262,0.9288373234014512,1.789360318951846
263,1.200685426162877,1.4455466629162723
264,1.0355478487555407,1.4723974519175442
265,0.7084554143278341,1.8917690664260443
266,0.48718216477943665,2.1513560178550044
267,0.6579697006084985,1.6018354896566982
268,0.7902231130002716,1.557593879451646
269,0.4982576318060498,1.9879546253767435
270,0.42109634652647693,2.116782961056007
271,0.3280282127179976,2.2011779022418865
272,0.5278199261191848,2.0895245213773066
273,0.49132128207160897,1.9375578825928184
274,0.5967078086492656,2.1751324941569266
275,0.2740458641436081,2.1061604617108842
276,0.1467572472175026,2.6322443862457776
277,-0.22982441627837094,2.8924957678159777
278,0.5021325067167046,2.1735890233179154
279,0.5471688464991175,2.4310176610972305
280,0.43484635631177654,2.3803999917850596
281,0.3518362352106057,2.321177489011622
282,0.29137582891766717,2.489403597700856
283,0.2289224570622906,2.428577854065161
284,0.6207883883541959,1.9824959164028568
285,0.44437491936827944,2.174143840068938
286,0.7297059174281896,2.337285701908722
287,1.1591652936605714,1.6914827923992504
288,1.0709909817087544,2.527045411739125
289,0.6685988505035475,2.4463209845842115
290,0.6616849621553693,2.373363369494895
291,0.9699958096106223,1.8761824550791735
292,1.081903975783037,1.9307136189713254
293,0.9687925520013018,1.6290595761001598
294,0.5456217893743185,2.1026996499834487
295,0.5955349353523668,2.6352745332921788
296,0.5406709635243325,2.404780251122265
297,0.4905173268343922,2.2570855108340337
298,0.5911417967024201,2.0626784217803555
299,0.5604560328378954,2.043133128639027
300,0.20920866874924726,2.166641341561078
301,0.3185101552274742,1.9830100251385019
302,0.04125067723044276,2.4351952371068757
303,0.09284920639128381,1.8722500942469307
304,-0.017109898362181273,2.546678355691961
305,0.0464179351662242,1.7683969435766342
306,0.044633973310848535,2.047521368069481
307,0.5716740624799799,1.9584433058046438
308,0.7875188357889986,2.3075398805828926
309,0.7385058016184722,1.9541157647691658
310,1.2088671274830758,1.490106461720972
311,1.1722716912026727,1.814586379197683
312,1.3126670845188513,1.6960087463199147
313,0.8459631051705511,2.3071295528459665
314,1.1292071959150727,1.9383406621515438
315,0.8261195635725374,2.8370212872083935
316,1.2412293785072346,1.9410242797631492
317,1.1270777291732628,2.106773035541225
318,1.0291196275494414,2.0914584569177688
319,0.7225385369910136,2.3135930686673145
320,0.6853255720820283,1.9801408541807413
321,0.9408689858755881,1.6451753077168916
322,0.4083788489576385,2.5026104722948874
323,0.7420551306030216,1.953699215343415
324,0.741344707559791,2.146173510295218
325,0.2390200163926953,3.235524834027495
326,0.20193506431031044,2.83415774855835
327,0.35914128689661795,2.290175025467045
328,0.5293934110990919,2.5777645631091284
329,0.9127195676341284,1.82283931757528
330,0.8874974319251705,2.0187704127744723
331,0.9075624983156909,2.139981600867253
332,0.5840681799013622,2.5546925729351124
333,1.0143028560891787,1.9067015830078804
334,1.046607458642853,1.8489798737058694
335,0.45298509416052674,2.5332253442138892
336,0.5600038317251171,2.4349724532237107
337,0.9453972308244448,2.0026053611530346
338,0.925148451324715,1.9929853342876134
339,0.5726482351678397,2.21034028869348
340,0.4261066079653821,2.0796688276112074
341,0.23216172374221,2.0967788458293883
342,0.6090216584943918,1.9816997411758117
343,0.6718858517253232,1.9642766010337667
344,1.0293027859352484,1.4832684422310582
345,0.7683552935444778,1.9916885915937312
346,1.188907664200315,1.4549655026389798
347,0.8156850352140731,1.975358215899993
348,0.04855986535371277,2.8312600352810198
349,0.6488800542265377,2.0401148383230616
350,0.3743236240197725,2.4160487908252093
351,0.6502079218433388,1.7825838082148082
352,0.15565417222838157,2.6876927155265236
353,0.41458844162648517,2.216474180075264
354,0.289208939270409,2.216864813874485
355,0.7208684859050307,1.7705001765770776
356,0.4484335197350551,1.8491426077430806
357,0.24438358068071037,2.975034420862278
358,0.13255625723726683,2.401797707702162
359,0.05601501733656054,2.1944273189360297
360,0.6087321066030228,2.00810243457448
361,0.7206806277426278,2.047103766537454
362,-0.0016023737943235616,2.470820942371899
363,0.6456786563516566,1.8152921624120122
364,0.5990405745774292,2.3010008180353396
365,0.36241927037169236,2.356050672104641
366,0.537277220713654,1.8875841092209649
367,0.36195345111480703,2.279443801095462
368,0.5038274585162298,1.7777338774623817
369,0.6946284450887277,2.1461793203695705
370,0.9400449913405233,1.8374031002307822
371,0.6397379265396826,2.070161709410404
372,0.7002784646790525,2.1133617132903963
373,0.7254575467782322,2.0935167802306887
374,0.6842296464308854,1.4916644795281175
375,0.7994739152817582,1.7271634709241162
376,0.17879543471857812,2.260271346574253
377,0.5978677012483853,1.9016683182132077
378,0.6200244057444415,1.9149170241259001
379,0.5087330624707274,1.6299039912417814
380,0.42490275749450857,2.193798392718024
381,0.4267215531862857,2.2106971880362267
382,0.4710808739945317,2.144087947604006
383,0.4515574646438092,1.9257291688673626
384,0.3815132192595147,2.208057494930153
385,0.33188199961315834,2.1350013381788457
386,0.18851180156964134,2.259257956309766
387,0.6394289780870352,1.8409219255224343
388,0.38840678398215767,2.5245280842780913
389,0.2905571929279205,2.2287837315076495
390,0.7449725423282649,1.7669734503195078
391,0.3070009057393487,2.8142356543966773
392,0.7230758951005021,2.258454703760449
393,0.9757139465239507,2.152391070492106
394,0.7264548733435534,1.9031097396177594
395,0.18696663344753683,2.3605588365884658
396,0.7369096176447723,1.780573135883612
397,0.8239182098133158,1.7040577147676534
398,0.7102925727251348,1.9014163171598952
399,0.3628776315527487,2.131100324641734
400,0.6758139787199113,1.5599801502665616
401,0.24682633284593056,2.4353674288736946
402,0.1483617865517016,2.386713650154514
403,0.6335286748855462,1.8744964242784632
404,0.29505730073956093,2.0830197134334045
405,0.16642993944143178,2.2875680181177214
406,0.5584364836952773,2.3207327710803836
407,0.42943897065985603,2.716546054709614
408,-0.20549600103296378,3.592294386734895
409,0.8730535469441256,2.672993540685534
410,0.6389544160666659,1.9724792198254937
411,0.3864254100853457,1.9730964772757391
412,0.42839928420605444,2.1737397798512643
413,0.6365622649448379,1.9742070384376398
414,1.0994929373818683,1.5737667619295812
415,0.6855311470728839,2.1843966377443853
416,0.8757099945454874,2.013773678281065
417,0.6151736695772686,2.3810464598144687
418,0.30715083135806753,2.743775270984362
419,0.8227784452524074,1.9305227390953743
420,0.83793833113468,2.1180623867786936
421,0.4452501314257768,2.297765149887245
422,0.7188081302670614,2.150589367158309
423,0.5922191711823137,2.0466967633885664
424,0.6129807785528599,2.199928703409333
425,0.8508593759315238,1.9439364454248358
426,1.0085988342840937,1.4570782468492702
427,0.8320606347183791,1.7138604992184472
428,0.39345624987045846,2.0193581798210007
429,0.5881299962194056,1.9340000004125262
430,0.48403912389055165,1.9366161732118803
431,0.6103919912905572,1.8692775206502528
432,0.2811136009373207,2.524641619792559
433,0.32968788457447007,1.9136975285296591
434,1.0014858861201272,1.5507020054473821
435,0.7005606455437959,1.9839162483068524
436,0.3598981945121406,2.9846818662084815
437,0.3899101041544118,2.282036964483388
438,0.06277827106075624,2.6829015032848353
439,0.17610166463778001,2.729074826546657
440,0.8118671809681375,2.589836570701566
441,0.9504601534766988,1.7176757136910086
442,0.5975629515786285,1.9401786308106947
443,0.7599408459668111,2.5615004089927247
444,1.077010793723407,1.4113375132800525
445,1.1355933163382217,1.0866954735815237
446,0.876850845257609,1.9448985428313421
447,0.8741729857160518,2.0718190346052756
448,0.8962923622573628,2.11231369787793
449,0.8890640516904744,2.4856452203016524
450,1.0061748771729322,2.0445277432996636
451,1.2155345316414528,1.4076223460158968
452,0.9372228761502494,1.5565297008247378
453,0.8254279144175798,1.581994271192936
454,0.9671949499134758,1.5627463188393602
455,0.7791174430148,2.0692842090102648
456,1.0686473362749285,1.7217535739249556
457,0.929150862958422,1.7378479602779564
458,0.8882026309921538,1.7743906590685445
459,0.16683389491895678,1.9700302967021799
460,0.577028884996595,2.111468112588546
461,0.42675666161746284,2.1255813796625884
462,0.4323041320394108,2.2631399383886057
463,0.6664550013745925,2.06636262558993
464,0.6597725773411437,2.057817149683844
465,0.5913853213101221,1.8433106138442394
466,0.826096021385814,1.9150605624071815
467,0.9602192594101925,1.6833541439707567
468,0.8980119226483333,2.247668595181353
469,1.4925144698506005,1.8898676755968666
470,1.380950078153593,1.679229609097256
471,1.041502605479918,2.0951657329896602
472,1.0678403537713812,1.957897687158279
473,0.6871577901966179,2.824486491742149
474,0.8293104430042898,2.1584552873020204
475,0.2968974823110285,3.1133992421585335
476,0.6730864294952553,2.299643886404451
477,0.6815927319954826,2.536551044608149
478,0.8341313736786096,2.055175212755552
479,0.8880649204322819,2.158374606180624
480,0.7503644317756059,2.1942077110719027
481,0.8910337718269336,1.8798563768036933
482,0.7233218679311139,2.177140629578554
483,0.9687856717841977,1.9067479344086475
484,0.6746998260604024,2.294604949933885
485,1.1279168800647394,1.8024670595782815
486,1.2119692113432579,1.5110749206390184
487,0.8301441565718224,1.801666750310724
488,0.6791128573405406,2.2630491867260836
489,0.3980549808268233,2.0949862122535636
490,0.29946629507217254,2.062676688858615
491,0.4641760067150013,2.1520137078546475
492,0.4552642369400777,1.8793070611525742
493,0.0019776919711922947,2.9456373828542746
494,0.35739961596842607,2.661724306204561
495,0.5046366724825699,2.077588821765253
496,0.7220145275187109,1.7723217104865403
497,1.0137279897914078,1.3611938622481723
498,0.9786398435802548,1.8750793289454954
499,0.6693954807869562,2.0463355458163157
500,0.655544458742892,2.1706529102266554
501,0.4881713343604093,2.726656156108959
502,0.38597777812434786,2.509253701904399
503,0.6159801374246942,2.4135076041049133
504,0.562454261231712,2.3166965274602602
505,0.9137303171949627,1.9771660136905531
506,0.7251657833437073,2.2118401973097472
507,0.16445366633894806,3.0201399689329618
508,0.33141277711036937,2.807051533624303
509,0.093070683353913,2.653003558652217
510,0.5772342810941984,2.5463601563171103
511,0.7351759252099987,2.027932824897106
512,0.7281401333096071,2.5558946138423084
513,1.0422163233585313,2.132388177351192
514,1.2617813722156597,1.9547181026197769
515,0.9741417196674581,2.249107062846981
516,0.8719765614280902,2.381368519240198
517,0.5563004744187223,2.32839076353298
518,0.43866392310495605,2.6322830377097812
519,0.3207279679903837,3.2188018297436205
520,0.5428665260302534,2.3946421280178445
521,0.7499490497569578,1.9047581563167713
522,0.5256035627344776,2.108076152305683
523,0.8472138722130954,1.8458920850676461
524,0.9431279507290182,2.1713810641870186
525,1.1493034736224381,2.3246984550281162
526,1.1939709947208008,2.018244585596938
527,1.3971306533616283,1.8958208125316538
528,1.7225861608482376,1.491161824407784
529,1.1906293878594096,2.1981100092214363
530,1.1518717695387881,1.782339870918752
531,0.4338617261199218,2.5237243649219048
532,0.7448728718155541,2.2431318194093772
533,1.0257596872716979,2.182814639564724
534,0.7073242279511337,2.4471084032987167
535,0.7376505923305884,2.4231052949776566
536,1.0442168223920305,1.8857495681166114
537,1.0394058233992536,2.6477032485860383
538,0.6986612784388084,2.3428344059582003
539,1.1858781352083287,1.8940431552933372
540,1.2893942625377213,1.7618156767395798
541,1.287698899338426,1.9035284298911908
542,1.4242956309000712,1.5846486195785354
543,0.9755714016791955,2.1452448154865644
544,0.6692134200612584,2.1033501213515486
545,0.41697756627040905,2.3794303132180694
546,0.343072532596681,2.612693708307123
547,0.8491745362734343,1.6081065266803451
548,0.9240056690752196,1.6582405528144633
549,1.059507111758213,1.6898599695422494
550,0.9556039631514325,1.95414342672033
551,0.7688411765537841,2.118165822950793
552,1.0974466775907772,1.8918305064630516
553,0.6474096598132886,2.201199371215833
554,0.3105062371522903,2.6695984366623717
555,0.5728469688457293,2.514568065105467
556,0.3750690609078175,2.2424800018453745
557,0.5538602275773951,2.30460550323799
558,0.7470753130682052,1.9989184907864848
559,0.5965090801760552,2.681844795085332
560,0.8726512857385049,1.8354613003695992
561,0.02022720902539934,2.687161658999634
562,0.4476089004608898,1.936963530180758
563,0.7025043912032938,2.034426387723898
564,1.2596178017191049,1.4193132249524782
565,1.1580179172835345,1.668774898153434
566,0.9341895688671342,1.9043492938513364
567,0.6459585745156871,2.123299818261559
568,1.1800777557885511,1.3926396910865297
569,1.0681708349471224,1.3979935152744736
570,0.8038658120221794,1.8751883914997725
571,0.1737310050666725,2.7161742925378354
572,0.7246937935153437,1.5731258629884242
573,0.3413870529210357,1.8889409508051485
574,0.18076949159070183,2.2766698561352308
575,0.3030329764833409,2.070603311815168
576,0.21159768424097183,2.564407690471941
577,0.5103136430313928,2.4461729821012126
578,0.6172540109974755,2.1780881971856245
579,0.7448908293681918,2.1941738660394914
580,0.7167768919915612,2.1189983680194047
581,0.5263141469955087,2.6566821056132266
582,1.0107263848453347,2.2155093541522057
583,1.046089344633987,1.758859233818282
584,0.9077041457415207,2.027824936849735
585,0.6521235412255147,2.3077059765897796
586,0.8953945474210784,1.908229746772117
587,0.9672928796288168,1.941399178357477
588,1.0264842782418984,1.9756570467236807
589,0.8805534477999636,2.2555021887166324
590,0.7497846951371369,2.2948393528924775
591,0.8167170404542372,2.149864691635137
592,1.1388257204628334,1.8443756585016968
593,1.0232707432633967,2.068207911264189
594,0.5437831699375163,2.5689228706915546
595,0.545050404362652,2.479770992128621
596,0.122268984274993,3.1148261745155974
597,0.5231817999371444,1.7382764867832579
598,0.7192880327528425,2.189990311291654
599,0.9455954875377288,1.8172598021285293
600,0.904123904482576,1.564239619156281
601,1.0928928797671191,1.8528858184495964
602,0.5723245802085313,2.1235899356226686
603,0.08142265674572723,2.9396409136612904
604,0.49097666950996754,2.1721577484592047
605,0.28176487926129407,2.9649167972580073
606,0.6430118294092757,2.4060017256564667
607,-0.025978272427951348,3.27494463512672
608,0.5982008127167296,2.492319709499725
609,0.6907009615855064,2.384461210543204
610,1.2616074463174223,1.6121631697607604
611,1.1195014721457615,1.8389437774106632
612,1.2367775453835308,1.7567783334305087
613,1.0313111869134655,2.0574586272480793
614,0.5082257705479041,2.3860299591508816
615,0.5867392940662807,2.20325523168952
616,0.6697199225577742,2.037575527008046
617,1.035348836578543,1.795590909172135
618,1.0805519378443231,2.0541402489934377
619,1.067547392163842,1.823666201710899
620,1.078071930998126,1.9838608081831945
621,1.122210638322113,2.013492982563217
622,0.6992238361414778,1.8148961620869564
623,0.9100340202619744,1.807973624786084
624,0.7215180924101635,1.942062007103923
625,0.8402166524068296,2.005701630167093
626,1.2582004711247412,1.67482713879665
627,1.2595769104118562,1.5839379959867934
628,0.936315779577315,2.2395262443893813
629,0.9188305861060811,2.0929375902194645
630,0.6543033193703757,1.909037110994266
631,0.7247604351053929,1.8578227947609587
632,0.7911161822998954,2.0344799438294157
633,0.6887223480622211,2.342859105978051
634,0.28237046343816485,2.5080975939107906
635,0.4187186776911513,2.410626326928693
636,0.18934524301626168,2.675221993065273
637,0.6174427707747627,1.8978328476497814
638,0.8975223887004874,1.9020724563042948
639,0.8945684006510306,1.8477637963651592
640,1.1920045831595592,1.447994577935281
641,0.8221336961971094,2.0164541808364222
642,0.1362630441595398,2.7919497164919354
643,0.1074692788162383,2.495649895751898
644,0.3235881604657387,2.505528704746138
645,0.7282214673812901,1.6013576012248276
646,0.6200395579621284,2.022437832128409
647,0.772236818983937,2.1455799210007704
648,0.8715548370389494,1.889198327944966
649,1.0607333168130453,2.1503699905920883
650,0.9831194013005249,2.1204663501697376
651,1.0853573147717857,2.4336588351414497
652,0.9815916269249222,2.014475791691325
653,0.6076775639264677,2.669276751604816
654,0.9867581341193596,2.0987633221222404
655,0.599415112170921,3.2253653334625976
656,0.7149477192668282,2.1364443116370206
657,0.7376134623988401,1.6889352580286716
658,0.8389080034483561,2.0048944314997743
659,0.7778739666260586,2.6091290987012457
660,0.6182368485057483,2.1108572821398233
661,0.6201930687359434,2.2737911167614806
662,1.0751306581780278,1.724459572787396
663,1.226225712279041,1.770827400937
664,1.0911260365428275,1.6454868193430505
665,0.45624213052508394,2.3743085718310213
666,0.4065286118599956,2.613772389131565
667,0.308616151087881,2.3692369332327567
668,0.20381802806160615,2.7559777934610743
669,0.5526691418843286,1.8878949608549815
670,0.48196319849070335,2.337365111902532
671,-0.09016990632764652,2.3242861029391735
672,0.2410323997671325,2.2410103003064203
673,0.5379922959874226,2.1745783987913363
674,0.5806640355287553,1.6105150663969003
675,0.31191911023826063,2.8633111107370754
676,0.592331722563324,2.0885440198152985
677,0.7119034869178357,2.1008376602510435
678,0.5712078659819807,2.140354557697283
679,0.913870844213611,1.8086199926656015
680,0.5149533407991648,2.3304110180716893
681,1.0024974238292608,1.4334896966530555
682,0.5455378685226409,1.956276885016455
683,0.6808927607619013,1.7674783163840777
684,1.1765914284278733,1.5775115492116627
685,0.635772351363485,1.8261396372463345
686,0.5966033510704837,2.4545079750137417
687,1.2313982833643495,1.8693503589525047
688,0.7185409949507512,2.163448395402624
689,0.5518725949033816,2.765702944590341
690,0.985653749641906,2.2130290641812165
691,0.7009900563961798,2.2306902351757376
692,0.43789597660008134,2.554295094808202
693,0.37824779756536736,2.718414141740529
694,0.6379212019128573,2.4523011388256006
695,0.20552713665004113,2.979118566448028
696,0.10280286248330146,2.518430531604689
697,0.7344610982558875,2.0559872687158087
698,0.6888654622427842,1.9967878805075179
699,0.36000351761195437,2.362778148469549
700,0.2910957324519065,2.3234536055781265
701,0.5114552559412103,3.2056196917028816
702,0.6697618337169874,1.96626582746268
703,0.36892775086928076,2.676641421522848
704,0.5158769448215963,1.7751813461988413
705,0.5919114588732817,1.8207939828244801
706,0.7540303485205326,1.8489460194873595
707,0.6209204476411695,1.865620666969969
708,0.7420475012509731,2.0027958014475784
709,0.23176322435685612,2.6651545501938703
710,0.7251143722255331,1.9795745489727186
711,0.3743653679758653,2.53485704679349
712,0.5509751241366904,1.9693722434830436
713,-0.2316806790206293,3.0473709972122056
714,0.36854678495242155,2.167788170654687
715,0.21409975373157766,2.480977459984382
716,0.822232904571392,1.9317507539155883
717,0.5311141335017439,2.2814833820100704
718,0.5433421107060631,2.388676633700103
719,1.3096727308639586,1.8513974911936726
720,1.001005300926109,2.1049813229823715
721,0.7834270050082549,2.2350824626872976
722,1.0111607221188281,1.788657833256583
723,0.7747092882229519,2.343101891460413
724,1.3160035346719838,1.9345168961936992
725,0.9388752692357568,2.352547363603544
726,0.6516949370040477,2.703163521366104
727,1.0597073578584932,2.047128092790746
728,1.0462486291014381,2.053853127030824
729,1.0532841552013126,1.9706370311889252
730,0.7987226531324737,2.491939818379866
731,0.9638715913713516,2.2170591389375987
732,1.1218969121772033,2.330495011716542
733,1.3411799586150466,1.8943290162967175
734,0.5885946944494266,2.4833521642914222
735,0.8060765943244977,2.165963982867671
736,1.049790478965815,1.771908483966324
737,1.2954049788514563,1.322735969183384
738,1.3318312249168143,1.4315080021327744
739,0.9014993809357641,2.197516070794245
740,1.0630088170803695,2.01342302191789
741,1.0712020684651322,1.9473553052140724
742,0.6121358692836704,2.537123510117764
743,0.895621536010905,1.9019906089215213
744,0.5259931496074515,2.2483631142837064
745,0.4848635838280192,2.023263866051809
746,0.5983237237231084,1.6251528252623335
747,0.07327037127163924,2.7205622598848382
748,0.19181543501714787,2.166359889810937
749,-0.1702556799223346,2.9805470858915233
750,0.8023761858573712,2.311178348762113
751,0.6227148792422302,2.397871233632116
752,0.735793237747093,2.3337951917183126
753,0.8169696462064718,2.0429228266997463
754,0.8960325320953056,1.9935612307320445
755,0.514328297646946,2.6291238348001613
756,0.7989584208637243,1.943294384348756
757,0.6825931664645455,2.017026445113523
758,0.37279665867169365,2.274496954866105
759,0.38139415726551085,2.88822920300736
760,0.7947418749478034,2.1138883492422256
761,0.520683358382856,2.32379930080371
762,0.4663090221436321,2.5829712072693196
763,0.6593282520532132,2.3673818803283524
764,0.7038723171055782,2.449225166063117
765,0.8160182223141077,2.2125659979445205
766,0.831720142243143,1.9741158889667878
767,0.8403648679261374,2.315907799745618
768,0.8520752179076451,1.7779246077453994
769,0.5823121599473811,1.5158561439187574
770,0.7599631830132076,1.8428453111575593
771,0.4904471673669205,2.2959815475763006
772,0.5362285307505394,2.520628120554389
773,0.3874052468210904,2.5647133753675604
774,0.43970863818837586,2.8903923708162806
775,0.9838213136253633,1.8236147078373175
776,0.8206900194504694,1.9331291229765382
777,0.8669895886664087,2.125408044684814
778,1.0473399552404294,2.2404842297990855
779,0.7272276513461361,2.3969874741382653
780,0.7424881976269292,2.320968703021052
781,0.8471347718221912,1.9924409034335426
782,0.8080696437272679,2.1857773592875067
783,0.7756143747671155,2.0034938098409336
784,0.9376166472606293,1.7686704396932247
785,0.8247002062536971,2.6988760261953804
786,0.8258898875797979,2.2166270975858438
787,1.0436670882216417,2.184761107193956
788,1.6162046480496826,1.3863805176279882
789,1.150982196283007,2.089998550656688
790,1.338458669825155,1.7987385714864776
791,1.3337951069588303,1.7922210723189707
792,0.9521863895301078,2.2869534957175737
793,0.42592509114117133,2.9179126880110906
794,0.8565896771455823,2.1729625724579082
795,1.287420775118347,1.5446975430842997
796,1.0250863921508118,2.312895664502841
797,0.8252784406250063,1.786974213048171
798,0.5512119971847363,2.438502576039253
799,0.5680287975294833,2.2554341646723626
800,0.8340019083671995,2.021334111085962
801,0.3776858764897132,2.788875966425975
802,0.23998051094882356,2.6163237462562114
803,0.6865285457476987,2.043496271866147
804,0.4367172063555763,2.337571461040993
805,0.5501018355282846,1.992344594108116
806,0.6871446012364081,1.6477112776866996
807,0.7156925186424091,1.933173768579974
808,0.5219406967905886,1.9221299602634914
809,0.5695088029623815,2.4316115484232674
810,0.660632971088308,2.105355535918295
811,0.6239637643722071,2.005480492677679
812,0.4617423446774244,2.3163787653792145
813,0.3969496389524954,1.986583779740993
814,0.23622234457363603,2.4910074848327968
815,0.6254822458311096,2.3431868497426893
816,0.7830783504643568,2.148013278331992
817,0.926719196340244,2.1439071405304895
818,0.7782357816916022,2.320354951916593
819,0.6722509147791864,2.555304363914317
820,0.6568033349087676,2.283312849349523
821,0.5681219278428358,2.2507944389938848
822,0.5929052162427609,2.655797958002412
823,0.6473481875820642,2.404314564119019
824,0.8956094091931375,1.90047470643634
825,0.9156758105659211,1.9300109648806094
826,0.8692984820293448,2.0021764635650703
827,0.6546958384429373,2.457789770770866
828,0.9226448329488811,2.05138920488588
829,0.24592225138532053,2.3225905520468766
830,0.600579691833039,2.634510210616065
831,0.6838111084877089,2.322593491344192
832,0.9842118560163113,1.8756193601138342
833,0.6977189706358985,2.735073842214538
834,0.7326052388658785,2.0433982386162493
835,1.0324153545193375,1.823985799117899
836,1.1062013912676847,1.86287607713638
837,0.9028403359110281,2.309490257187505
838,1.2185899366545474,2.0942500873677656
839,1.1907657871521486,1.9297664201462246
840,0.9056278878592094,2.046095802598916
841,0.2750027130560651,3.034637930613407
842,0.6368491639815381,1.9096856741475143
843,0.8357258078166935,1.6709901752481247
844,0.5133040351571956,1.9616408748697876
845,0.71667070183159,1.9488404408100344
846,0.7707277270860929,1.9268268710303718
847,1.1442387560338672,1.6851240030968182
848,0.9732142923203569,2.0199781894804354
849,0.6929118801067949,2.1619548522649468
850,0.16571551582722932,2.9246112420607933
851,0.20264297146805216,2.692180820083987
852,0.5717540920152645,1.9192363024230426
853,0.2516016043983536,2.515790049712916
854,0.28042935926341445,2.3858160100117427
855,0.18151150012260864,2.2225009390036763
856,-0.12655913162106833,3.056807569704451
857,0.2601051464458243,2.719400364304475
858,0.8582320723857939,2.0904837876974107
859,0.7191171331636451,2.069579938585353
860,0.6092562588522565,2.61575352454368
861,0.8427166585335787,2.094445197602194
862,0.45131279917972206,2.4429408174299034
863,0.5532835959821799,2.3768240281031523
864,0.6364702845229855,2.0930462457868924
865,0.5853765642604183,1.986144203790822
866,0.7945041781522646,2.1292859562450386
867,0.9032714144638038,1.7587992210393002
868,0.5561260686345595,2.19451570140404
869,0.6908996025130975,1.9998964024287955
870,0.4106164197823219,2.3340375126344
871,0.5798146831476279,2.344628138033005
872,0.30349154699768477,2.621372439708219
873,1.024149968168016,1.5437319331983448
874,1.2088184931982788,1.601006815930907
875,0.9455980820379434,1.9210321294218504
876,1.3420938580617638,1.8357269448151063
877,0.9364514508359025,2.4671355931393952
878,1.213732535534174,1.8390588921883708
879,0.5637924390197481,2.651277956846744
880,0.812058968850095,1.9640949254437396
881,0.864254568160645,1.9514128768779433
882,0.8270211975640254,2.2604989279903736
883,0.707603256002553,2.509720697425396
884,0.8027105436246826,1.791306150731524
885,0.6225342387712895,2.0563839495278455
886,0.6841475733637332,1.8865667874217675
887,0.3219161528794213,2.1148099421917452
888,-0.06275569555765802,2.4700823578767492
889,-0.040611160862952855,2.5226313868626193
890,0.2935100657330228,2.23444598164371
891,0.24905134265060044,3.278959633536378
892,0.4739728401400971,2.3981559279527804
893,0.6213703700221652,1.8953823974577335
894,0.5567234518776679,2.08417419052144
895,0.5997984338437639,2.030534746709841
896,0.40916910528665346,2.569487086597133
897,0.27353046376220846,2.8792981149947505
898,0.768059485830526,2.1490965788628196
899,0.49921480645358585,2.1687944489494684
900,0.3437520010963385,2.475044712103813
901,0.8314374084850903,2.0530358516142857
902,0.5996063804393016,2.2697639649980275
903,0.7019891707741077,2.4806922968976033
904,1.0569166430628967,1.4853386597977596
905,0.6409451301224627,2.2086874173993567
906,0.6310351412845553,2.1303481970661076
907,1.1058113779341092,1.7199656138085624
908,0.8780698218541589,1.9517488795551752
909,0.818483895492495,1.9420499896548677
910,0.43871717878003863,2.3772701285313773
911,0.6003429532355269,2.3655213076822825
912,0.6029109785281497,2.3743379347166647
913,0.9872247036811765,1.8609522248100707
914,0.9069867657024563,1.7404049697239903
915,0.6009116550553931,2.161093715140058
916,0.5329048586938686,2.1043110541298287
917,1.1427095244341336,2.076211961986994
918,0.9340883853604417,2.254277077398605
919,1.1753623541115075,1.7046419404849085
920,0.3049393370185119,2.557557003118201
921,0.41989993300271555,2.1719517219914524
922,1.0065231086320459,1.5467744302708462
923,0.6213428696779222,2.160888171736341
924,0.593125160151654,2.024376681717014
925,0.5523231831339074,2.3328225457531024
926,0.758310561311703,2.2193945985147314
927,0.7219975008285547,2.189990005323661
928,0.744647309248165,2.24176419928157
929,0.6163578151520648,1.6939823052583647
930,0.5649524527658722,1.9969070565646367
931,0.9476533107549104,1.7042556792946848
932,0.3782445392677209,2.0555266344207186
933,0.41248875015821723,1.8634418898622165
934,0.35840820109436455,1.891064048388139
935,-0.0684124068267432,2.501644099195683
936,0.13991740986890946,2.135405101840685
937,0.3462686936945104,2.511255219814869
938,-0.46897833234944114,3.833448535081062
939,0.6325156711065211,2.250013021481857
940,0.9246302553298515,1.9199416880819657
941,0.8179196850905401,2.386071718963985
942,0.9262077019074602,2.1783508841839803
943,0.426854354288281,2.351747236117636
944,0.6979706640531815,1.8722040207385842
945,0.7185888764770405,1.8512279634335378
946,0.7381080802439338,2.4134021582529654
947,0.628762797025081,2.3307197609088046
948,0.8580345358157139,1.8055753797968435
949,0.5492042813629617,2.092042368345001
950,0.33566033153702596,2.1486078055422584
951,-0.09472006690859251,3.2914242777400653
952,0.4500514762453478,2.0830872003246403
953,0.5078242104087091,1.9862697747828482
954,1.050973417950052,1.8469654566481195
955,0.7928436917706858,2.36154743632002
956,0.7533970484876007,2.4166125007230828
957,0.9109913887629308,1.93824634354283
958,0.3648618941371698,2.744014438016697
959,0.7936791346716359,2.1048054229135214
960,0.7132331778123665,2.4038653026332217
961,0.9245508339663789,2.022053733060436
962,0.7622281865451067,2.3226131585232537
963,0.358111092885579,2.574149321870959
964,0.8540475135247689,2.1142820802205646
965,0.5073752402492527,2.763270648963339
966,0.4781333742560062,2.3691838134019636
967,0.4634915369814335,2.2829492009415673
968,0.6266632807055242,2.004979324452636
969,0.967970313555623,1.7476462294925488
970,0.5704364937294109,2.008923774827379
971,0.30012191072009753,2.003783600353467
972,-0.2483516956230838,2.386569093448513
973,-0.6059131781185082,2.8411434593760885
974,0.4631000747904796,1.9546314833779885
975,0.29850549541061655,2.1276703617030117
976,0.05559624362280469,2.3736572636022744
977,0.2815191967168854,2.026015582788688
978,0.11987280429417528,2.3455818713823624
979,0.12990263416512446,2.8803997149766802
980,0.4733108313648694,2.3982381769336265
981,0.23204148389542115,2.221476846101651
982,0.5906862643129284,1.7505590756005835
983,0.7193766173139818,1.7424892670665393
984,0.6717361634603087,1.8454472767767287
985,0.11570892877030159,2.368087797861231
986,0.215684226820513,2.305357172371264
987,0.5707822262507198,1.8444836230811634
988,0.2684560657949467,2.2561325786986384
989,0.5279751666519323,1.7166799772277959
990,0.7552235586094943,2.3971706029307196
991,0.5751924816044888,2.302554835706088
992,0.6445435023095868,2.3476786625071595
993,0.41077589709314866,2.3580612666796164
994,0.9468352759329762,2.1565549942535065
995,0.6735452146147156,2.2590806130576833
996,1.1086693763758293,2.107851697953216
997,1.0154484200944365,2.136856616316825
998,1.3940658217063406,1.5753362830311382
999,1.0342604366754995,2.352988786986663
1000,0.9231813761170224,1.925482237937644
1001,0.7380240597491379,2.1949878623783414
1002,0.7349481761853702,1.9998977160315672
1003,0.5475245640085323,2.500283071725576
1004,-0.020403359713103156,3.131836705291192
1005,0.023088390413327976,2.94038342227382
1006,0.9387156170068675,1.7506835795590183
1007,0.09526537368775881,2.63448331817162
1008,0.5234833757021332,2.2429334933565457
1009,0.4999411410112048,2.24053552794983
1010,0.43669280657316345,2.1076199935147253
1011,0.5458529851568791,1.8457928057697968
1012,0.41317054965074623,1.9495491943882268
1013,0.5912011869593913,1.8607072115885264
1014,0.5759332037732162,2.5207414204089718
1015,0.36571486717527285,2.6150165758681445
1016,0.6192896948898311,2.1114126314927173
1017,0.03690692392677476,2.780139710398177
1018,0.5957634343160279,2.065915456423942
1019,0.5250789031850143,2.2436325362381986
1020,0.12993077744262782,2.433019250782449
1021,0.6136596660897695,2.2311412170422056
1022,0.6939615070072509,2.580536332139198
1023,0.7194389531431375,1.7402884958168108
1024,0.5407145458916323,2.0530326478210346
1025,0.7852955949181011,1.9442575332716423
1026,0.677179516417856,1.8820123390765808
1027,1.1575364052553048,1.6687859890824097
1028,0.9832649716483799,1.8266251608980582
1029,1.0675257427815572,1.7826409713330449
1030,0.9166754389820118,2.5011981555013922
1031,0.8055713541909626,2.1192378365311377
1032,1.0306871525331884,1.8855194980060925
1033,0.8533778520360991,1.8179140785321914
1034,0.9122891016080018,2.7773599302245655
1035,1.1881633714097353,1.9955142502546104
1036,0.9857388010603156,2.208967826775558
1037,0.7558874755904117,2.3320262755678858
1038,0.9181062809604373,2.199678172577382
1039,0.934416002333285,2.188273085728298
1040,0.6404923935594619,2.3157451980165016
1041,1.0015392474233453,2.098699771168106
1042,1.024288323139771,2.0357423016718927
1043,0.975995295055704,1.7693957630004424
1044,0.8379604022621315,2.2173389984141605
1045,0.6907222953627355,2.3854074278628654
1046,0.5773270892840157,2.5191472565729995
1047,1.0176428678431118,2.167354587272525
1048,0.7716437814186413,2.386208019844887
1049,0.6479490485833068,2.088264731602756
1050,0.5555893483394766,2.0149441212097057
1051,0.3655984389083082,3.0360316154709484
1052,0.962496221982428,1.9714229827386551
1053,0.9819556040858847,2.123812166164934
1054,0.9325573082505033,2.9067606608390983
1055,0.5977001727654561,2.355608870832571
1056,0.7503845428057371,1.9943355785043686
1057,0.4536081813357599,2.6817962210719597
1058,0.6661926238133273,2.066640812276022
1059,0.9686957648118684,1.7508596991677174
1060,0.7965776055535462,2.1096435633049997
1061,0.6961766367472589,2.5422813782974294
1062,0.6983963767352424,2.183686391034572
1063,0.8694442282345739,1.9654962495138475
1064,0.9509552182674494,1.9997697146961744
1065,1.0157069304738517,1.8952225327492607
1066,1.1737137626263918,1.6486625797773462
1067,1.0889773632395119,1.730083437968925
1068,0.7666589293723317,2.1832449053561804
1069,0.9066040716047826,2.0267711154149626
1070,0.8055121269726851,1.9920248204886788
1071,1.0736977917084987,1.9916408960917718
1072,1.0787429086722913,2.1554315230992454
1073,0.7263736671124661,2.210306132291232
1074,0.41491661144645553,2.435386583922251
1075,-0.11931102576189336,2.978606779269104
1076,0.10870837004109683,2.7439085619060775
1077,0.5792122527569417,2.1385255147929794
1078,0.9701123884881572,2.1621068780723047
1079,1.3226145379241891,2.0634832887476118
1080,1.0957466677710612,2.0285903748620235
1081,0.8601924885148038,2.947793155445986
1082,0.7247490419716793,2.545810740237704
1083,1.2975720171622682,1.4739489381484234
1084,0.8704157858831006,1.7718361159725369
1085,0.6092955163515079,2.0983576247555003
1086,0.4974076141054414,1.9952819699754374
1087,0.791650330243838,1.8769122973164243
1088,0.6335592153201912,1.9471379266231679
1089,0.2776366310802244,2.2205400604826906
1090,0.7136235143620691,1.8869795302018972
1091,0.9162958006748804,1.724942269094707
1092,0.6465980830158559,1.8790734961232871
1093,-0.02077561052331495,3.6045241172979523
1094,0.8526662321909932,1.714718032312412
1095,1.0502869867897457,1.6774307971715994
1096,0.7013116652902425,2.8163856137285768
1097,0.2796728922904317,2.9234421957273615
1098,0.5770466002656773,2.5024263391212958
1099,1.1299109466851196,1.7429758209403103
1100,0.8866430596364168,2.482530390803877
1101,0.8822811290290627,2.4982217474236097
1102,1.0193079313370432,1.9569096915428283
1103,1.2154313953893159,1.94838452049241
1104,0.7071412836812015,2.271944753438125
1105,0.9636707595256143,1.855236435413306
1106,1.1806051796428294,1.6107858130070516
1107,0.6884238900481587,2.134025963391306
1108,0.2111511244126112,2.2738433327635477
1109,0.44082416977745126,1.7736145084915003
1110,0.34683909817752323,1.838958840061591
1111,0.6225762521981318,1.7083709940586949
1112,0.42235370016766427,2.080213227232442
1113,0.6291550417088273,1.7548019023154697
1114,0.44014242209530274,2.6453317979610707
1115,0.20645173420751342,2.09900522502179
1116,0.7568812479028816,1.4150424010307419
1117,0.568126867922238,2.2281984952612834
1118,0.4572924066800935,2.063524718686934
1119,0.32998856223013495,1.9799416905415386
1120,0.5585656283428149,1.5467978029720597
1121,1.1093451742078226,1.732299442302611
1122,1.274087953923857,2.265042520868693
1123,1.2541484670023637,2.394002147521622
1124,1.2297132317082389,2.243298758390879
1125,0.9721921612731197,2.4190317479129164
1126,1.1956004724874771,1.9259309115444192
1127,0.7237638493552667,2.64186388818358
1128,0.8652799129411402,1.8396393886963371
1129,0.827869630330636,2.52393231135531
1130,0.7645364668058832,1.9731998678264795
1131,0.30335799843583866,2.179046981599475
1132,0.4937335599190994,2.066547792635317
1133,0.32488695991298144,2.105667395861243
1134,0.5019205271049408,2.2970465474741135
1135,0.6216451398894581,2.1605505337529003
1136,0.4032733600441205,2.0911570967221773
1137,0.7918901873446211,1.6103444802680724
1138,0.7346333811623932,1.6385916891690622
1139,0.710139505289607,2.0282232172298955
1140,0.5101866766954888,2.2981497167826226
1141,0.6207286135107016,2.3910043926971456
1142,0.7926799152780357,2.1141081315902883
1143,0.8175176752873671,1.9999445158420255
1144,0.4129720871039919,2.2175457193861576
1145,0.7010338823237281,1.996654435524345
1146,0.7635327015942921,1.8056966371284382
1147,0.2745774058466551,2.7286374865201832
1148,0.20308007521467303,2.2130493627158665
1149,-0.1257477226982392,2.1998820524835265
1150,0.2462409769248168,1.7419596968038875
1151,0.11464836192814203,1.7068322540635013
1152,0.4314338831430916,2.067767926609569
1153,0.38026224881457965,1.7957451364000265
1154,0.7933844640629168,1.389238096333149
1155,0.6781050817907177,1.7394539093967485
1156,0.5495915095422068,2.003103422916465
1157,0.5847318377183839,2.1148969998674154
1158,0.36966134054528405,2.3486027212003835
1159,0.6611670928071268,2.044209078130888
1160,0.7906683943336152,1.5945298466649866
1161,0.5699356596416316,1.790676286747473
1162,0.46909139767319835,2.097418472440234
1163,0.7185118576845619,1.8414322020072451
1164,1.0085457049764426,1.6930761439474968
1165,0.5800797257286043,1.9051729553667103
1166,-0.08688499850199509,2.9725986796364903
1167,0.33429181027427257,2.962605089553664
1168,0.47461646345070885,2.7145969025496957
1169,0.91774184228254,2.0776684798830267
1170,0.5595695979243644,2.2034241959219973
1171,0.6840174855165371,2.337938327492969
1172,0.8552125380680028,2.0242653275874813
1173,1.0596563793859892,2.0258378652295383
1174,0.8637226445163622,1.7813142415591894
1175,0.7123790055022758,2.9073524715634647
1176,0.46209724737795044,3.527870371346782
1177,0.7956436511723035,2.6835569738140834
1178,0.8574522459725819,1.9082468167534339
1179,0.9647815723902172,2.0687712129248
1180,0.9980349436696191,2.273963360523769
1181,0.7958771222629051,2.3086166225633815
1182,0.7085215573092107,2.4952145731145294
1183,0.6740414422237221,1.7682687519554405
1184,0.42514166142912146,1.8561150064872325
1185,0.7453575606968823,1.9697788796266802
1186,0.6748972227992073,1.7097706134209756
1187,0.6246011780180631,2.3101161340314134
1188,1.1251821121026506,2.1229712678163914
1189,0.9445665801019142,2.3244227799025263
1190,1.0658586490429225,2.0885542333595972
1191,1.0863655758279815,1.674659748112727
1192,0.8427413414305457,2.169710882881901
1193,0.728235363031102,1.9801938914122807
1194,0.33900989481111693,3.0456465496923038
1195,0.8139534914363658,2.1800609990192634
1196,0.5621258005664874,2.3541679735278884
1197,0.9010803705772666,1.7405497496414124
1198,0.7387261434774429,2.0005925713079407
1199,0.535176860926746,2.154825176876133
1200,0.37458743476841755,2.5466812682002535
1201,0.5050344864876698,2.0930703753540816
1202,0.7222516244771026,2.0976189944362607
1203,0.598108643652663,2.0167597170659706
1204,0.2151332502873943,3.118681805520293
1205,0.31014241460164554,2.520445914658579
1206,0.4707855610267709,2.304426622677013
1207,0.45412127602173913,2.4781051426090137
1208,0.626895745044494,2.0137324930207576
1209,0.6759729012347049,2.0827892950485536
1210,0.3485110183273656,2.56548702052082
1211,0.8247715454560565,2.0493393016834864
1212,0.4280848674988998,2.6494482413922977
1213,0.34670329288985274,2.2468465184672373
1214,0.3100477738093497,2.5681097172273777
1215,0.6606742380090711,2.3361255256955955
1216,0.5283389639267976,1.861987121462089
1217,0.41006362813741865,2.289817183597476
1218,0.3505669588782373,2.413690189257713
1219,0.09970223551114903,2.648702718012983
1220,0.46302195127643253,1.8443623653815144
1221,0.7297038621690087,2.1691752542501828
1222,1.018239921362364,1.9686985210562513
1223,0.6626071928520563,2.168516985863512
1224,0.32948519916078056,2.5206750740291284
1225,0.17152435899412066,2.9090445112526555
1226,-0.0729609582435843,2.9903024703076033
1227,0.4431713311955896,2.6956740506660353
1228,0.5759481939187373,2.221539916109438
1229,1.001593676715715,2.020690843176464
1230,0.9316644508848957,1.9326789055197435
1231,0.9085043712931659,1.6175449971963904
1232,0.5977804208155529,2.390736545280793
1233,0.9361719323264462,1.9337594374564833
1234,0.31998619806960227,2.5524494574986196
1235,0.207029072378937,2.3626157503495806
1236,0.4856541551469775,2.3499355706640026
1237,0.4691101965955368,2.4794347575340963
1238,0.539678397621798,2.2632321465461027
1239,0.6285738221463014,1.9269266520921655
1240,0.7000524352890167,1.7473244579193277
1241,0.5560555471972543,1.7172790950249448
1242,0.06880340782315747,2.301290618192183
1243,0.24371684252234335,2.546790262805485
1244,0.7185577145048652,2.3477770904788615
1245,1.1505023965732821,1.813372666430521
1246,0.9646821483188261,2.0702157519496778
1247,1.148481985408039,1.6521719582722558
1248,0.9568959973417759,1.7593291353455978
1249,0.9993507702243494,1.506053009553093
1250,0.4828170388664064,2.0209758587744915
1251,0.7426490032488509,1.7829272847897564
1252,0.33452593159250027,2.4620538466273114
1253,0.4074956677934692,2.367717129374465
1254,0.4086819330227391,2.480035144743566
1255,0.12308631554249412,2.4599003292228048
1256,0.36873091186911855,1.9505234845854207
1257,0.6271277966678287,1.7424256951928851
1258,0.28977999906122404,2.131606879653163
1259,0.7248734073680211,1.9021716146996632
1260,0.228064759977489,2.5395361294048038
1261,0.32686452027906543,2.374989273762506
1262,0.19699593863394532,2.398029441512959
1263,0.8441088148252354,1.8185701291693244
1264,0.5411104753552736,1.9929465673431175
1265,0.6264180039737264,1.9082736413149466
1266,0.7088874759047491,1.8638158270493077
1267,0.38636774823995823,2.151271591913603
1268,0.22091034122321682,2.4811605131891676
1269,0.16662254191478268,2.4190472322485315
1270,0.519303590960858,1.888853131327552
1271,0.3920741355728526,2.509452865097604
1272,-0.04613032701239467,2.398684925412719
1273,0.45631787025784554,2.468233775866919
1274,0.7692854011686316,2.0408796058471013
1275,0.6555366429282546,2.5603645764695546
1276,0.8898626957443111,1.8921846458177252
1277,1.3052540111212738,1.4935081945446131
1278,0.9739060964299578,1.917618770798546
1279,0.8078419814791837,2.300262863603292
1280,0.6682034468926397,2.0473547069806073
1281,0.4063717270332098,2.2787364593149335
1282,0.45365322235106603,2.415138518475794
1283,0.716163449677591,1.8583859209094349
1284,0.2201051495481214,2.2897866155961815
1285,0.19776164729256265,2.5106314646385406
1286,0.5631539367517191,1.9759572840452833
1287,0.47628262507010505,2.147795384538964
1288,0.2979407557688845,2.2956529018714926
1289,0.10900435219715263,2.8467901190336415
1290,0.04819932585505434,2.5040088464435306
1291,0.8179243159961203,1.8701972159291615
1292,1.0168576206284943,1.651805868134317
1293,0.9573112951368872,1.9516659738342272
1294,0.9558939536732203,1.8250433058185382
1295,0.4820107960008099,2.673719138195331
1296,0.5076856721685887,2.5578764732666537
1297,0.610215715184437,2.4773961146037977
1298,0.34026547575895705,2.454704590878537
1299,0.49956655652346393,2.432551357035475
1300,0.3569956190774542,2.5038894954570483
1301,0.5247905298208422,2.466654192640107
1302,0.7078294187455973,1.9142341836484709
1303,0.7990951338309437,1.8119199937553865
1304,0.6817671206611992,2.141495471289604
1305,0.8034200569435356,2.39907141156648
1306,1.0477828250028385,2.398586714623915
1307,1.3627214320003522,1.9602693208270998
1308,1.3176540362997986,1.888569749041023
1309,0.7224796505637394,2.1470387597210943
1310,0.898003015563583,2.213944448370969
1311,1.0610924560862323,2.0542306792361043
1312,1.032257396908137,1.971435809433887
1313,0.8090373422240996,2.220192285103521
1314,0.6559689003498392,2.182234456968137
1315,0.47425053469689943,2.0144917579756267
1316,-0.031172549575508,2.4333150269148205
1317,0.21398745689594037,2.3678855505443392
1318,0.6151936703395321,2.2460241843663757
1319,1.0120665935767597,1.7498197707783911
1320,0.7469098448381175,1.7808236818894154
1321,0.6641590415686113,2.0549614262463725
1322,0.6735787747072925,2.0128802092666818
1323,0.8082087272342291,2.1273147019361067
1324,0.9975389227433479,2.0598874639009517
1325,0.772253073813906,2.219084414559273
1326,0.23638725064403032,2.487129954239356
1327,0.5024339438016264,2.407907112200254
1328,0.3165528075370869,2.379463954610881
1329,0.2808277737071138,2.6300652669215134
1330,1.0787759279667677,1.9673968842896454
1331,0.9931385784420615,1.714440429435947
1332,0.6642474322969544,1.9864145043618953
1333,0.5042076841946926,2.0504801098623244
1334,0.39570703515700795,2.6268912103440543
1335,0.25285045362799513,3.083266271685645
1336,0.19777710001229643,2.269339556629327
1337,0.6951154577773163,1.8917641959451688
1338,0.6376832986277478,1.9915195937577792
1339,0.8371700483581267,1.8251097826357137
1340,0.6965198319338723,1.795290225386453
1341,0.7208026163415633,1.694638751320702
1342,0.7311822554512521,2.260426357365513
1343,0.5604805122152229,1.615579286962196
1344,0.788029277597891,1.7537896761925122
1345,0.656359487282448,2.30840197490494
1346,1.0014156208282488,1.6335399068452265
1347,0.8985816671427321,1.6294959145562
1348,0.7760225211104617,2.079950917742932
1349,0.7360101885317458,2.6544363159314326
1350,0.879895584277999,2.064318126383382
1351,1.2547996256417395,1.8434686204045643
1352,0.8747138845906413,2.33499650951165
1353,0.8058578161193648,2.15878935291672
1354,0.8046876527398155,2.227020236936972
1355,0.8631192667680194,1.8304945642400903
1356,0.471368153985729,2.5154300956139917
1357,0.8230361558395319,2.312400860579596
1358,1.2021478556775063,2.1404121964094522
1359,0.8910652881677776,2.315939695627299
1360,1.2934794312411244,1.9455852742764548
1361,0.24237592361408553,3.3461171957374707
1362,0.32675781861542363,3.411073264599486
1363,0.5079561105837372,2.8269121880698873
1364,0.6466073369212703,2.1906085754080404
1365,0.8350207754782987,2.295471653311359
1366,0.9893900182454193,1.819401655520905
1367,0.8505956060410415,2.221470286629686
1368,0.7628973658091034,1.9106829202652067
1369,0.5654006595170127,2.0996599075585602
1370,0.5928467129809183,2.2671999905722946
1371,0.8481961026991752,2.022229817103951
1372,1.2085791041299054,1.6495764231481675
1373,1.0467259593870764,1.9010258473181338
1374,0.5907461298257918,2.424529890812403
1375,0.8407369407353781,2.138438447598212
1376,0.5415274799106452,2.4814345609479647
1377,1.3217200244669518,2.098565666881489
1378,1.0262557450554504,2.200466010814442
1379,0.8301317638795159,2.458437712063034
1380,1.24221856215722,1.5223791602342438
1381,1.0445212781500297,1.8193752291359153
1382,1.1338912419036795,1.8034338822300229
1383,0.8225956426611486,2.01930484099434
1384,0.5751579593614311,2.6456210509638134
1385,0.7459599684301915,2.091047028812505
1386,0.5893404571632235,2.3416755504149847
1387,0.6941355684592189,2.094499508453587
1388,0.889842788064413,2.0844309713387643
1389,0.7844369691214018,1.8725924630977127
1390,0.5820622562765169,2.078814134609907
1391,0.5797400883125932,2.426166650825856
1392,1.1458437802206503,1.7607447687846847
1393,1.0638080703903006,2.05374420754471
1394,1.1441616275153812,1.521000307578531
1395,1.2899332113016277,1.5404698663431182
1396,1.0531577675048551,2.012832869591915
1397,1.1271139415213591,2.0129003252568696
1398,0.840712055067631,2.6043601755954526
1399,0.7569842760785371,2.222074309290319
1400,0.7901179968127083,2.1126834213538954
1401,0.7476194985930978,2.0541866255738577
1402,0.9088275610674021,2.033001129419279
1403,1.1906367460720693,1.853115509052452
1404,1.2646157153601314,1.9783229227640227
1405,1.0674627320084729,2.2304322643920775
1406,1.1622225729427123,2.0275290645101416
1407,1.2009556002346817,1.986531972142527
1408,0.5985084997971285,2.5272574286193716
1409,0.3591405034417621,2.4583675366112328
1410,0.598871568774489,2.256147562510204
1411,0.9875375316745205,1.8817650050631303
1412,0.7920266490750361,1.879687360933433
1413,0.5270840360909073,1.8915134073543902
1414,0.8760667550452905,1.724061446229583
1415,1.1446662613316763,1.6159381504436965
1416,0.724666101110259,1.93116890145863
1417,0.8955662146518154,1.7801412385762825
1418,0.6937127584528205,1.9694121592242981
1419,0.685802184259542,1.9268657084756666
1420,0.8940114134361942,1.9656111489857548
1421,0.8345302629337767,1.8516999887964223
1422,1.1998890592183484,1.6694341067385077
1423,1.0253759243926523,2.005109820233162
1424,0.6460657445986591,2.066409755206999
1425,0.8895046665633657,1.6116825154918724
1426,0.5883298596431312,2.0487367086611004
1427,0.5372351285729061,2.165932868519458
1428,0.4805322674392217,2.662746665970944
1429,0.7251098728070415,2.2068931030108505
1430,1.0962742164062307,1.7130568458939959
1431,1.0472805597397246,1.9129188398084471
1432,0.9291015727553591,1.6704598835336213
1433,0.6397482339375936,2.35817053147551
1434,0.8108438156581635,2.204790930459882
1435,0.5326022910987978,2.274144545519191
1436,0.3058151638526162,2.488797076196087
1437,0.14281089072524591,2.6129931793273067
1438,0.11932719508657265,2.799599178690592
1439,0.44054779447824255,1.9662671352529206
1440,0.6111718294980695,1.8155721564979848
1441,-0.0067443762911388715,2.0450018405158286
1442,0.5032771930913661,1.7461115158362315
1443,0.09810933954740672,3.163038308435482
1444,0.5238853991101254,2.1645269543199888
1445,0.7479477986521225,1.9601391805462
1446,0.9582731842910321,1.7153797867950102
1447,0.7847426328188314,2.224211203082969
1448,0.9974082712642004,1.6107427510567065
1449,0.9240130109480441,1.789892664434504
1450,0.9824765066227599,2.0964781629296207
1451,1.2666119310221917,1.6385056997935588
1452,0.641801230158404,2.5146242706337105
1453,0.8102194095875008,2.3401131979074656
1454,1.1051903384120951,1.9092193065678313
1455,0.6437404960510582,2.4188748270417277
1456,0.8141882064151179,2.0744726318987126
1457,0.8645968484945946,1.957809282643222
1458,1.0163292770099996,1.8476871781900484
1459,0.9177611777412651,1.909174814603171
1460,0.7952974287558703,2.2881245921246967
1461,1.086541913374801,1.8918290894967456
1462,0.841947727305386,2.5468910146007735
1463,0.9080716829887272,1.9799555535504227
1464,0.6382813341440458,1.9711714991628855
1465,0.7276870696532172,2.0360270466747226
1466,0.5169919815135748,2.074867387052052
1467,0.9425020141176513,1.8917696824677372
1468,0.7100080716715117,2.238216950731697
1469,0.8773193029533233,2.4423717777708873
1470,0.9497374887582581,2.1057666485774336
1471,0.6666319404210758,2.5760545492747364
1472,0.5495008035887011,2.482878955468248
1473,0.432294535644982,2.34236409767818
1474,0.7273541865692762,1.6279785228466148
1475,0.7115117132597528,1.9591580694902284
1476,0.49133776888052155,1.9944005697346832
1477,0.41353783372133873,2.540318653180116
1478,0.4821723767826513,1.9732917599116238
1479,0.22413395790246393,2.155125192169582
1480,0.7827452130462247,1.8294114802563013
1481,0.8547238325895478,2.18090977459649
1482,0.9048587064948197,2.0430548641912996
1483,0.8518400588173727,2.162618020355223
1484,0.8857170506275566,2.1155805395177993
1485,0.7399469801743352,1.6808923960470765
1486,0.41288734460627646,2.102028144444566
1487,0.5820652200258941,2.0742630656621754
1488,0.3820388504856232,2.783840138535552
1489,0.860176454769956,2.04474999223372
1490,1.2928576029348398,1.622535529163273
1491,0.7621774164647348,2.4054610451103944
1492,0.83383095772273,2.0501161307393216
1493,1.0630890820174481,1.868504548597577
1494,1.063035301858667,1.611846154894751
1495,0.6006764008332043,2.2349366761064164
1496,0.454786062232709,2.1607298261715338
1497,0.41957195987167134,2.1558025082270973
1498,0.4534872936339653,2.198961706597312
1499,0.14557367432880636,2.8492475175762952


==> with_critic1p_2.dat <==
iteration,mean,std

0,3.4158001140440395,3.4158001140440395

1,3.411882759644872,3.411882759644872

2,3.3995767747783883,3.3995767747783883

3,3.390362185270137,3.390362185270137

4,3.376716594022885,3.376716594022885

5,3.3573516244678614,3.3573516244678614

6,3.342379631630236,3.342379631630236

7,3.321613824523126,3.321613824523126

8,3.2938511966196966,3.2938511966196966

9,3.2686241793191484,3.2686241793191484

10,3.2473246010344563,3.2473246010344563

11,3.2066566418745834,3.2066566418745834

12,3.1804800673167986,3.1804800673167986

13,3.152162000408786,3.152162000408786

14,3.122895943353095,3.122895943353095

15,3.0902880289979135,3.0902880289979135

16,3.0642874034715817,3.0642874034715817

17,3.0319814716405733,3.0319814716405733

18,2.9981395746737034,2.9981395746737034

19,2.956188283301693,2.956188283301693

20,2.9209931303813583,2.9209931303813583

21,2.8740661160443914,2.8740661160443914

22,2.830240227466104,2.830240227466104

23,2.7863951158240043,2.7863951158240043

24,2.728675518344377,2.728675518344377

25,2.6753242166452833,2.6753242166452833

26,2.6108658561721216,2.6108658561721216

27,2.5436771930837456,2.5436771930837456

28,2.443733127601385,2.443733127601385

29,2.36885821088349,2.36885821088349

30,2.2560371804728807,2.2560371804728807

31,2.1552171669028475,2.1552171669028475

32,1.9030536227127968,1.9030536227127968

33,1.9153386155371637,1.9153386155371637

34,1.8961802252338757,1.8961802252338757

35,1.8001901311078563,1.8001901311078563

36,1.619956196431065,1.619956196431065

37,1.5411160769228092,1.5411160769228092

38,1.3421866313689024,1.3421866313689024

39,1.2462144330507163,1.2462144330507163

40,0.8362897972111439,0.8362897972111439

41,0.6592744549317412,0.6592744549317412

42,0.7608371091427207,0.7608371091427207

43,0.7810000757231915,0.7810000757231915

44,0.6414107737781022,0.6414107737781022

45,0.6367094963459872,0.6367094963459872

46,0.5570644321643461,0.5570644321643461

47,0.5293447872214682,0.5293447872214682

48,0.4597150763209341,0.4597150763209341

49,0.37300693418242453,0.37300693418242453

50,0.1678221482423047,0.1678221482423047

51,-0.05429014873572094,-0.05429014873572094

52,-0.2998951379274087,-0.2998951379274087

53,-0.07874139973568116,-0.07874139973568116

54,0.32426474920118653,0.32426474920118653

55,0.38976732750597703,0.38976732750597703

56,0.5244925349848856,0.5244925349848856

57,0.6742487504224717,0.6742487504224717

58,0.8316959853554633,0.8316959853554633

59,1.0279349718996174,1.0279349718996174

60,1.2519965098709513,1.2519965098709513

61,1.3422488526761873,1.3422488526761873

62,1.4332135829133303,1.4332135829133303

63,1.5771593512330884,1.5771593512330884

64,1.7888369977588374,1.7888369977588374

65,1.8815878207387344,1.8815878207387344

66,1.8929746773224978,1.8929746773224978

67,1.8601970538885533,1.8601970538885533

68,1.9715740213696207,1.9715740213696207

69,1.9085787706248192,1.9085787706248192

70,1.9749585422691398,1.9749585422691398

71,1.9602176788776244,1.9602176788776244

72,2.079565184186429,2.079565184186429

73,2.192517645283244,2.192517645283244

74,2.339162542322695,2.339162542322695

75,2.2714967621899267,2.2714967621899267

76,2.4870645876809054,2.4870645876809054

77,2.6722656949135257,2.6722656949135257

78,2.7029233699725874,2.7029233699725874

79,2.7181023530546917,2.7181023530546917

80,2.8003430633855477,2.8003430633855477

81,2.858926214564385,2.858926214564385

82,2.890749884246423,2.890749884246423

83,2.9308753018992935,2.9308753018992935

84,2.9745712958871997,2.9745712958871997

85,3.0027606629312023,3.0027606629312023

86,3.027460046612558,3.027460046612558

87,3.0600532188635388,3.0600532188635388

88,3.090317232327936,3.090317232327936

89,3.1307988476934474,3.1307988476934474

90,3.155485615805321,3.155485615805321

91,3.1775250130979935,3.1775250130979935

92,3.1895086537465698,3.1895086537465698

93,3.2207919162264846,3.2207919162264846

94,3.2395384946465584,3.2395384946465584

95,3.267782293469615,3.267782293469615

96,3.283276463165708,3.283276463165708

97,3.304396288316232,3.304396288316232

98,3.3203019993195353,3.3203019993195353

99,3.337573132010644,3.337573132010644

100,3.3547326259592167,3.3547326259592167

101,3.3772113484417963,3.3772113484417963

102,3.38992518724656,3.38992518724656

103,3.3987894749969443,3.3987894749969443

104,3.4071584772723247,3.4071584772723247

105,3.413227578942301,3.413227578942301

106,3.422165306765251,3.422165306765251

107,3.4361526584160047,3.4361526584160047

108,3.4434107710102295,3.4434107710102295

109,3.44616301270922,3.44616301270922

110,3.449496012160773,3.449496012160773

111,3.459087815320794,3.459087815320794

112,3.4611771687441184,3.4611771687441184

113,3.464914370387646,3.464914370387646

114,3.468037503000464,3.468037503000464

115,3.469694123701599,3.469694123701599

116,3.47124993808222,3.47124993808222

117,3.4725426881100367,3.4725426881100367

118,3.474471876819089,3.474471876819089

119,3.477405167957932,3.477405167957932

120,3.479344082258342,3.479344082258342

121,3.4792204192849465,3.4792204192849465

122,3.4802994213708063,3.4802994213708063

123,3.4809768456938786,3.4809768456938786

124,3.4830587219498184,3.4830587219498184

125,3.4820701320342606,3.4820701320342606

126,3.479421901797735,3.479421901797735

127,3.477884232240165,3.477884232240165

128,3.474595453307271,3.474595453307271

129,3.471386357321439,3.471386357321439

130,3.4677051533296908,3.4677051533296908

131,3.4623437342879253,3.4623437342879253

132,3.45820998463841,3.45820998463841

133,3.45359773466004,3.45359773466004

134,3.447576220886187,3.447576220886187

135,3.4444194707633726,3.4444194707633726

136,3.440556320147778,3.440556320147778

137,3.4351169366179533,3.4351169366179533

138,3.427551113527469,3.427551113527469

139,3.4208777310632756,3.4208777310632756

140,3.4125941376725017,3.4125941376725017

141,3.406380690860149,3.406380690860149

142,3.397342621657411,3.397342621657411

143,3.3812427282281647,3.3812427282281647

144,3.3629347751827265,3.3629347751827265

145,3.3533604680030944,3.3533604680030944

146,3.341675684477679,3.341675684477679

147,3.3300480789758145,3.3300480789758145

148,3.3154122455206885,3.3154122455206885

149,3.3040123084856052,3.3040123084856052

150,3.288481837551452,3.288481837551452

151,3.2750693924116523,3.2750693924116523

152,3.2622183165550633,3.2622183165550633

153,3.2474338541981074,3.2474338541981074

154,3.2292804452010238,3.2292804452010238

155,3.2180607588618653,3.2180607588618653

156,3.200616703265336,3.200616703265336

157,3.1757172241943694,3.1757172241943694

158,3.1524960076439172,3.1524960076439172

159,3.1318965990929026,3.1318965990929026

160,3.1061603212262527,3.1061603212262527

161,3.073115639297317,3.073115639297317

162,3.0548590688016115,3.0548590688016115

163,3.0021157530657496,3.0021157530657496

164,2.9062355878483768,2.9062355878483768

165,2.6576034610424837,2.6576034610424837

166,2.7049767695860396,2.7049767695860396

167,2.7338147374438133,2.7338147374438133

168,2.7787074262451257,2.7787074262451257

169,2.746136874650397,2.746136874650397

170,2.72475431370767,2.72475431370767

171,2.6893810357791277,2.6893810357791277

172,2.6234137336341394,2.6234137336341394

173,2.576111388855213,2.576111388855213

174,2.563070609764257,2.563070609764257

175,2.523485745252157,2.523485745252157

176,2.4294320813432444,2.4294320813432444

177,2.310283851471481,2.310283851471481

178,2.1841902216560367,2.1841902216560367

179,2.148495038703642,2.148495038703642

180,2.0595084197092928,2.0595084197092928

181,1.7857793110441569,1.7857793110441569

182,1.857867994523878,1.857867994523878

183,1.8072702711362165,1.8072702711362165

184,1.8323448416798036,1.8323448416798036

185,1.6921501120316194,1.6921501120316194

186,1.7646011814817815,1.7646011814817815

187,1.8532344537379908,1.8532344537379908

188,1.7905714998366669,1.7905714998366669

189,1.6396877213703227,1.6396877213703227

190,1.5434253195387007,1.5434253195387007

191,1.4618234812308413,1.4618234812308413

192,1.3827084911508487,1.3827084911508487

193,1.1769124796673036,1.1769124796673036

194,0.9818530645543246,0.9818530645543246

195,0.9356014777984037,0.9356014777984037

196,1.1649592540131524,1.1649592540131524

197,1.301944907142738,1.301944907142738

198,1.370381850630499,1.370381850630499

199,1.4488562244173482,1.4488562244173482

200,1.5807054147643094,1.5807054147643094

201,1.5360679028038953,1.5360679028038953

202,1.562403976560868,1.562403976560868

203,1.58635098542267,1.58635098542267

204,1.5593353215403578,1.5593353215403578

205,1.5672248265307231,1.5672248265307231

206,1.5599142899343943,1.5599142899343943

207,1.4975806204235105,1.4975806204235105

208,1.582886272714932,1.582886272714932

209,1.4064004122366192,1.4064004122366192

210,1.3590541872728368,1.3590541872728368

211,1.3601058683647662,1.3601058683647662

212,1.3667950724552203,1.3667950724552203

213,1.3619935621273458,1.3619935621273458

214,1.3947583857225927,1.3947583857225927

215,1.3835180142092542,1.3835180142092542

216,1.3774417301779462,1.3774417301779462

217,1.1619231522247122,1.1619231522247122

218,1.059172120163849,1.059172120163849

219,1.2121484382899796,1.2121484382899796

220,1.2671342348624928,1.2671342348624928

221,1.1790953723695843,1.1790953723695843

222,1.0838655560897303,1.0838655560897303

223,1.0657248076743764,1.0657248076743764

224,1.1439432484608187,1.1439432484608187

225,1.2680077394302107,1.2680077394302107

226,1.2908237378254461,1.2908237378254461

227,1.26828312398786,1.26828312398786

228,1.2662308536815121,1.2662308536815121

229,1.355517491914348,1.355517491914348

230,1.2929503448446125,1.2929503448446125

231,1.254380979146231,1.254380979146231

232,1.2020755525570788,1.2020755525570788

233,1.0435199052688158,1.0435199052688158

234,1.1421919015271218,1.1421919015271218

235,1.1158266542259014,1.1158266542259014

236,1.1260858514846717,1.1260858514846717

237,1.1163179376950811,1.1163179376950811

238,1.0948033726234552,1.0948033726234552

239,1.124409000038441,1.124409000038441

240,1.0999143894964554,1.0999143894964554

241,1.1114143060366692,1.1114143060366692

242,1.2964478020791859,1.2964478020791859

243,1.2457001486623058,1.2457001486623058

244,1.2889843018854898,1.2889843018854898

245,1.2778549188309418,1.2778549188309418

246,1.3530917235049398,1.3530917235049398

247,1.4817237865194985,1.4817237865194985

248,1.4276662321919316,1.4276662321919316

249,1.5732045661556509,1.5732045661556509

250,1.588714847757992,1.588714847757992

251,1.616767048888718,1.616767048888718

252,1.6300214366242782,1.6300214366242782

253,1.6398474768506068,1.6398474768506068

254,1.635311154420817,1.635311154420817

255,1.4953140693070412,1.4953140693070412

256,1.51616148181311,1.51616148181311

257,1.506327148582487,1.506327148582487

258,1.6556762972766181,1.6556762972766181

259,1.7743334121773842,1.7743334121773842

260,1.8440863058476222,1.8440863058476222

261,1.8735347655631045,1.8735347655631045

262,1.97041215316378,1.97041215316378

263,1.9819086683638891,1.9819086683638891

264,2.0164247305579157,2.0164247305579157

265,2.0461420381915616,2.0461420381915616

266,2.0464177170133775,2.0464177170133775

267,2.0538106983042406,2.0538106983042406

268,2.016725680751108,2.016725680751108

269,2.0572732752159535,2.0572732752159535

270,2.174877881233666,2.174877881233666

271,2.2115924173069685,2.2115924173069685

272,2.2246183620827544,2.2246183620827544

273,2.2426268757576446,2.2426268757576446

274,2.2630078402478397,2.2630078402478397

275,2.266150296457235,2.266150296457235

276,2.254606883585119,2.254606883585119

277,2.2512076091875697,2.2512076091875697

278,2.2781102225348735,2.2781102225348735

279,2.2822687786110176,2.2822687786110176

280,2.2542954216437394,2.2542954216437394

281,2.2890419419680494,2.2890419419680494

282,2.3136736366827555,2.3136736366827555

283,2.37940772129175,2.37940772129175

284,2.4047906442613494,2.4047906442613494

285,2.4234342020344863,2.4234342020344863

286,2.4416275580768834,2.4416275580768834

287,2.4586047714469674,2.4586047714469674

288,2.465486881275203,2.465486881275203

289,2.4816116602027405,2.4816116602027405

290,2.4874296279757884,2.4874296279757884

291,2.5140158747937753,2.5140158747937753

292,2.532740563849772,2.532740563849772

293,2.545422247911722,2.545422247911722

294,2.5609988181449683,2.5609988181449683

295,2.5662930435023426,2.5662930435023426

296,2.5721544116684742,2.5721544116684742

297,2.5826850670937125,2.5826850670937125

298,2.5853634163347086,2.5853634163347086

299,2.587984223776064,2.587984223776064

300,2.5952649690945604,2.5952649690945604

301,2.6033693162995606,2.6033693162995606

302,2.6083324407508455,2.6083324407508455

303,2.6114027295876134,2.6114027295876134

304,2.6174914998869063,2.6174914998869063

305,2.619054449202273,2.619054449202273

306,2.6246933109799886,2.6246933109799886

307,2.632332528306796,2.632332528306796

308,2.6445481223279512,2.6445481223279512

309,2.643234456086081,2.643234456086081

310,2.6393945314953196,2.6393945314953196

311,2.6401297660758956,2.6401297660758956

312,2.6418404190858604,2.6418404190858604

313,2.6398603303327395,2.6398603303327395

314,2.6373175204790016,2.6373175204790016

315,2.6234607700279406,2.6234607700279406

316,2.6243040501750183,2.6243040501750183

317,2.619835362173281,2.619835362173281

318,2.6166318014071983,2.6166318014071983

319,2.6096712150118275,2.6096712150118275

320,2.605085144175145,2.605085144175145

321,2.598427825563013,2.598427825563013

322,2.5998171683594484,2.5998171683594484

323,2.59854435428321,2.59854435428321

324,2.596778470939358,2.596778470939358

325,2.5921789969689097,2.5921789969689097

326,2.5921106368397733,2.5921106368397733

327,2.5923265962169175,2.5923265962169175

328,2.5880685699898964,2.5880685699898964

329,2.5836729311717583,2.5836729311717583

330,2.578635845279511,2.578635845279511

331,2.5722671674926754,2.5722671674926754

332,2.5707049297777305,2.5707049297777305

333,2.570143878306476,2.570143878306476

334,2.5652759881184903,2.5652759881184903

335,2.5567026253983745,2.5567026253983745

336,2.5470903140251675,2.5470903140251675

337,2.54090634462369,2.54090634462369

338,2.530596502172732,2.530596502172732

339,2.5285435157745,2.5285435157745

340,2.527529330765067,2.527529330765067

341,2.527853194079943,2.527853194079943

342,2.5233229890035473,2.5233229890035473

343,2.5159384734782413,2.5159384734782413

344,2.499051290974926,2.499051290974926

345,2.489626840543411,2.489626840543411

346,2.4838216535717463,2.4838216535717463

347,2.475263093591937,2.475263093591937

348,2.469813067746352,2.469813067746352

349,2.4549335725712,2.4549335725712

350,2.441865976391578,2.441865976391578

351,2.4322476195650213,2.4322476195650213

352,2.42592280287772,2.42592280287772

353,2.4237066512325227,2.4237066512325227

354,2.4087546077062187,2.4087546077062187

355,2.39461699265662,2.39461699265662

356,2.3910733684329024,2.3910733684329024

357,2.367114841609836,2.367114841609836

358,2.3519485389979136,2.3519485389979136

359,2.329190309827653,2.329190309827653

360,2.3254810856704795,2.3254810856704795

361,2.290650941030533,2.290650941030533

362,2.230631869004422,2.230631869004422

363,2.228583253632687,2.228583253632687

364,2.2394264572325486,2.2394264572325486

365,2.2441220830218738,2.2441220830218738

366,2.2648517955451406,2.2648517955451406

367,2.257443265534266,2.257443265534266

368,2.2482572229568665,2.2482572229568665

369,2.2433786970224814,2.2433786970224814

370,2.2303487984789867,2.2303487984789867

371,2.22223738243692,2.22223738243692

372,2.205460308276847,2.205460308276847

373,2.1912992761311587,2.1912992761311587

374,2.1986632907859907,2.1986632907859907

375,2.1821334680884967,2.1821334680884967

376,2.181921000921083,2.181921000921083

377,2.1421682639524793,2.1421682639524793

378,2.129999557805108,2.129999557805108

379,2.0880261791211363,2.0880261791211363

380,1.9204397042271488,1.9204397042271488

381,1.911153414522779,1.911153414522779

382,1.8639341582506506,1.8639341582506506

383,1.9900319219647786,1.9900319219647786

384,1.9923376516413538,1.9923376516413538

385,1.9932012161891342,1.9932012161891342

386,1.9783378435639867,1.9783378435639867

387,1.9672070433652908,1.9672070433652908

388,1.931814088866699,1.931814088866699

389,1.9084388039138778,1.9084388039138778

390,1.8798563547305411,1.8798563547305411

391,1.8681619704681782,1.8681619704681782

392,1.8465457638949314,1.8465457638949314

393,1.8460565562361768,1.8460565562361768

394,1.823494391880173,1.823494391880173

395,1.8025269827814854,1.8025269827814854

396,1.7461506624277934,1.7461506624277934

397,1.7251897019369298,1.7251897019369298

398,1.6917580310045777,1.6917580310045777

399,1.6518018671937076,1.6518018671937076

400,1.6316013165042074,1.6316013165042074

401,1.56069857694253,1.56069857694253

402,1.512779469099235,1.512779469099235

403,1.4756320366973572,1.4756320366973572

404,1.4359486946923883,1.4359486946923883

405,1.2807102870532487,1.2807102870532487

406,1.2637016434228783,1.2637016434228783

407,1.2138835984815777,1.2138835984815777

408,1.3746402095676304,1.3746402095676304

409,1.343084374549388,1.343084374549388

410,1.295783719011047,1.295783719011047

411,1.0882920693113705,1.0882920693113705

412,1.0630536185526638,1.0630536185526638

413,1.0374139674919223,1.0374139674919223

414,1.0210681755841822,1.0210681755841822

415,0.9952218119949379,0.9952218119949379

416,1.0208377779478923,1.0208377779478923

417,0.8501210528533077,0.8501210528533077

418,0.7068870736010291,0.7068870736010291

419,0.7742353654649693,0.7742353654649693

420,0.7783402138870603,0.7783402138870603

421,0.8444087325303833,0.8444087325303833

422,0.8660048114818949,0.8660048114818949

423,0.9304627543669948,0.9304627543669948

424,0.9493988850660855,0.9493988850660855

425,0.9515932889703977,0.9515932889703977

426,0.9551094254818948,0.9551094254818948

427,0.9320182774988888,0.9320182774988888

428,0.9210218313701598,0.9210218313701598

429,0.8584412488108528,0.8584412488108528

430,0.8430425478015777,0.8430425478015777

431,0.8411902237067701,0.8411902237067701

432,0.8780547811221543,0.8780547811221543

433,0.8728938172817868,0.8728938172817868

434,0.8442184880203353,0.8442184880203353

435,0.8117427014198577,0.8117427014198577

436,0.7876885942980753,0.7876885942980753

437,0.7584186473076623,0.7584186473076623

438,0.7805018930644262,0.7805018930644262

439,0.7947798067418256,0.7947798067418256

440,0.7751110449446807,0.7751110449446807

441,0.7515517682205699,0.7515517682205699

442,0.7063563110202625,0.7063563110202625

443,0.7446773221399196,0.7446773221399196

444,0.7127197143755036,0.7127197143755036

445,0.6193869192133329,0.6193869192133329

446,0.6726844284021689,0.6726844284021689

447,0.6863489148876946,0.6863489148876946

448,0.5552371303992338,0.5552371303992338

449,0.6565061599477522,0.6565061599477522

450,0.676776189814206,0.676776189814206

451,0.7311594890085964,0.7311594890085964

452,0.7481131767073573,0.7481131767073573

453,0.6887810058515877,0.6887810058515877

454,0.7164845051771451,0.7164845051771451

455,0.7439984576811676,0.7439984576811676

456,0.8570240254704748,0.8570240254704748

457,0.8720160553129775,0.8720160553129775

458,0.837261659123621,0.837261659123621

459,0.8404144773837414,0.8404144773837414

460,0.8537464306952955,0.8537464306952955

461,0.8343371290476669,0.8343371290476669

462,0.8470307690543136,0.8470307690543136

463,0.8460212519485872,0.8460212519485872

464,0.8533790281609028,0.8533790281609028

465,0.7928273547369487,0.7928273547369487

466,0.7775372690783345,0.7775372690783345

467,0.7215547517869421,0.7215547517869421

468,0.6121482797356805,0.6121482797356805

469,0.5429482152869882,0.5429482152869882

470,0.513951753703004,0.513951753703004

471,0.4864001297173253,0.4864001297173253

472,0.5218672005823243,0.5218672005823243

473,0.5375792074258132,0.5375792074258132

474,0.5446631927265629,0.5446631927265629

475,0.5359246432125956,0.5359246432125956

476,0.5202496382737215,0.5202496382737215

477,0.5098994261424281,0.5098994261424281

478,0.4860095848853281,0.4860095848853281

479,0.46268745029084196,0.46268745029084196

480,0.43320477637340915,0.43320477637340915

481,0.35477629281760364,0.35477629281760364

482,0.17614746600060938,0.17614746600060938

483,0.18040182708205477,0.18040182708205477

484,0.09963159776276356,0.09963159776276356

485,0.13198648163780088,0.13198648163780088

486,0.05201690822270917,0.05201690822270917

487,-0.012578163755960459,-0.012578163755960459

488,0.08933970958351846,0.08933970958351846

489,0.17696456232769214,0.17696456232769214

490,0.2488471275346711,0.2488471275346711

491,0.14216533001177772,0.14216533001177772

492,0.14585564451828123,0.14585564451828123

493,0.09565856171187254,0.09565856171187254

494,0.17968813131608877,0.17968813131608877

495,0.2617483304029487,0.2617483304029487

496,0.31574871424071543,0.31574871424071543

497,0.338120233383011,0.338120233383011

498,0.3824099469201138,0.3824099469201138

499,0.37923053295208886,0.37923053295208886

500,0.35914969962578325,0.35914969962578325

501,0.4119159962847801,0.4119159962847801

502,0.4309717699202789,0.4309717699202789

503,0.4482948560093927,0.4482948560093927

504,0.44105540654105924,0.44105540654105924

505,0.4390802571936229,0.4390802571936229

506,0.40664593206650174,0.40664593206650174

507,0.26893824620144685,0.26893824620144685

508,0.357743184492348,0.357743184492348

509,0.39224054763397603,0.39224054763397603

510,0.4194107962260442,0.4194107962260442

511,0.4415079146391207,0.4415079146391207

512,0.43636946809094757,0.43636946809094757

513,0.2744444101055604,0.2744444101055604

514,0.16802455287421658,0.16802455287421658

515,0.15507904103520892,0.15507904103520892

516,0.0906514948939238,0.0906514948939238

517,0.08247390456200585,0.08247390456200585

518,-0.06334642548615556,-0.06334642548615556

519,0.07636247079030818,0.07636247079030818

520,-0.010495608475580669,-0.010495608475580669

521,-0.14836263224696863,-0.14836263224696863

522,-0.09411125856365808,-0.09411125856365808

523,0.09306538944314482,0.09306538944314482

524,0.043850438160244816,0.043850438160244816

525,0.10773329617093819,0.10773329617093819

526,0.09962267989671013,0.09962267989671013

527,0.06295275425141594,0.06295275425141594

528,0.0756179601251278,0.0756179601251278

529,0.08086840598507936,0.08086840598507936

530,0.026438927357338632,0.026438927357338632

531,0.06971793307185951,0.06971793307185951

532,0.13423478139415337,0.13423478139415337

533,0.15429581259818853,0.15429581259818853

534,0.18601684457683437,0.18601684457683437

535,0.20576852855900477,0.20576852855900477

536,0.20449636828577197,0.20449636828577197

537,0.197475381081397,0.197475381081397

538,0.07265795386127444,0.07265795386127444

539,0.04935383629852627,0.04935383629852627

540,0.030535174782700594,0.030535174782700594

541,0.00017620027922170766,0.00017620027922170766

542,0.02501180115770355,0.02501180115770355

543,0.04559295889720097,0.04559295889720097

544,0.05793763156497836,0.05793763156497836

545,0.05727775189297089,0.05727775189297089

546,0.0010459913813100164,0.0010459913813100164

547,-0.001978509490182878,-0.001978509490182878

548,-0.08236192918881326,-0.08236192918881326

549,-0.1890779333439215,-0.1890779333439215

550,-0.3157908098669898,-0.3157908098669898

551,-0.3442150039033398,-0.3442150039033398

552,-0.235253443553874,-0.235253443553874

553,-0.16198075539596174,-0.16198075539596174

554,-0.17643722267669176,-0.17643722267669176

555,-0.2459088892006982,-0.2459088892006982

556,-0.463426711869636,-0.463426711869636

557,-0.6156963222592432,-0.6156963222592432

558,-0.4647114496498576,-0.4647114496498576

559,-0.4971088069248805,-0.4971088069248805

560,-0.5672382801348305,-0.5672382801348305

561,-0.396694019274343,-0.396694019274343

562,-0.5123976401856349,-0.5123976401856349

563,-0.4564598361944471,-0.4564598361944471

564,-0.4439938086429435,-0.4439938086429435

565,-0.4846675829062543,-0.4846675829062543

566,-0.4602555896628862,-0.4602555896628862

567,-0.564571596649157,-0.564571596649157

568,-0.5686055837673458,-0.5686055837673458

569,-0.5748496579116982,-0.5748496579116982

570,-0.537099052829437,-0.537099052829437

571,-0.556169271115646,-0.556169271115646

572,-0.7606771166985886,-0.7606771166985886

573,-0.5880760735672124,-0.5880760735672124

574,-0.5988579483898807,-0.5988579483898807

575,-0.5225652637241193,-0.5225652637241193

576,-0.5227957839108278,-0.5227957839108278

577,-0.4309927178757591,-0.4309927178757591

578,-0.4518780143121258,-0.4518780143121258

579,-0.5619066820671279,-0.5619066820671279

580,-0.6288376471586044,-0.6288376471586044

581,-0.6163017212631263,-0.6163017212631263

582,-0.5567218435673418,-0.5567218435673418

583,-0.5999754910137564,-0.5999754910137564

584,-0.5650476640278314,-0.5650476640278314

585,-0.5678803607499667,-0.5678803607499667

586,-0.8497542887788231,-0.8497542887788231

587,-0.5323347831308894,-0.5323347831308894

588,-0.51984219687287,-0.51984219687287

589,-0.5515586351808911,-0.5515586351808911

590,-0.6502747542118635,-0.6502747542118635

591,-0.6703796763685719,-0.6703796763685719

592,-0.5676279731749778,-0.5676279731749778

593,-0.5463449099220463,-0.5463449099220463

594,-0.49412630973380994,-0.49412630973380994

595,-0.44547225841423704,-0.44547225841423704

596,-0.46013299615480996,-0.46013299615480996

597,-0.4710271940595202,-0.4710271940595202

598,-0.4840701339449462,-0.4840701339449462

599,-0.5500149854364975,-0.5500149854364975

600,-0.5064223410112905,-0.5064223410112905

601,-0.446287471272328,-0.446287471272328

602,-0.432653905278684,-0.432653905278684

603,-0.445789466329938,-0.445789466329938

604,-0.4648022702562304,-0.4648022702562304

605,-0.4507484380833284,-0.4507484380833284

606,-0.39360095382235977,-0.39360095382235977

607,-0.4196899210879063,-0.4196899210879063

608,-0.6138333847587848,-0.6138333847587848

609,-0.49203561322751505,-0.49203561322751505

610,-0.6467263178859392,-0.6467263178859392

611,-0.6745816761363241,-0.6745816761363241

612,-0.8365134110150777,-0.8365134110150777

613,-0.8929059900501071,-0.8929059900501071

614,-0.8942601634054855,-0.8942601634054855

615,-0.8286612159977167,-0.8286612159977167

616,-0.6935830185688902,-0.6935830185688902

617,-0.8053792383166986,-0.8053792383166986

618,-0.8888530444683012,-0.8888530444683012

619,-0.911646903772398,-0.911646903772398

620,-0.8857695563710699,-0.8857695563710699

621,-0.8164830429811435,-0.8164830429811435

622,-0.6273244652016079,-0.6273244652016079

623,-0.795649025957731,-0.795649025957731

624,-0.9372314307191328,-0.9372314307191328

625,-0.8988259529117524,-0.8988259529117524

626,-0.9479527004135403,-0.9479527004135403

627,-0.9770717965473044,-0.9770717965473044

628,-1.022241450627923,-1.022241450627923

629,-1.1351258388990888,-1.1351258388990888

630,-1.1459346780819013,-1.1459346780819013

631,-1.2287755251572055,-1.2287755251572055

632,-1.1650645054651618,-1.1650645054651618

633,-1.2568683520667354,-1.2568683520667354

634,-1.3652298688654199,-1.3652298688654199

635,-1.2518602242436412,-1.2518602242436412

636,-1.278819126155128,-1.278819126155128

637,-1.2753313619589974,-1.2753313619589974

638,-1.3010886632941836,-1.3010886632941836

639,-1.250104856231921,-1.250104856231921

640,-1.2728976687815228,-1.2728976687815228

641,-1.3047027464730863,-1.3047027464730863

642,-1.3108972344700343,-1.3108972344700343

643,-1.3849481340744834,-1.3849481340744834

644,-1.4400556283456993,-1.4400556283456993

645,-1.352888795444433,-1.352888795444433

646,-1.3577413475697382,-1.3577413475697382

647,-1.3145297642936042,-1.3145297642936042

648,-1.3719865659450492,-1.3719865659450492

649,-1.40196214635699,-1.40196214635699

650,-1.311974837766949,-1.311974837766949

651,-1.447736581542836,-1.447736581542836

652,-1.46790210600776,-1.46790210600776

653,-1.567744082298464,-1.567744082298464

654,-1.4155395450421255,-1.4155395450421255

655,-1.3427043424852563,-1.3427043424852563

656,-1.3761269824605653,-1.3761269824605653

657,-1.4261235328665012,-1.4261235328665012

658,-1.453745527631802,-1.453745527631802

659,-1.5401227925435268,-1.5401227925435268

660,-1.797448410243483,-1.797448410243483

661,-1.534198501540723,-1.534198501540723

662,-1.7846997331013554,-1.7846997331013554

663,-1.5732896020502962,-1.5732896020502962

664,-1.4100987863529688,-1.4100987863529688

665,-1.4169479249438408,-1.4169479249438408

666,-1.3786670700904284,-1.3786670700904284

667,-1.2873637081975449,-1.2873637081975449

668,-1.3088227770745657,-1.3088227770745657

669,-1.3614661317681007,-1.3614661317681007

670,-1.4237269218764756,-1.4237269218764756

671,-1.5550356629303852,-1.5550356629303852

672,-1.5110140901304667,-1.5110140901304667

673,-1.6213241354150525,-1.6213241354150525

674,-1.638089999322493,-1.638089999322493

675,-1.6434513985683865,-1.6434513985683865

676,-1.4963714999089772,-1.4963714999089772

677,-1.5461920495025805,-1.5461920495025805

678,-1.43788982789097,-1.43788982789097

679,-1.26051411356698,-1.26051411356698

680,-1.2498288112812805,-1.2498288112812805

681,-1.2239007479871895,-1.2239007479871895

682,-1.23895280995655,-1.23895280995655

683,-1.253565865330769,-1.253565865330769

684,-1.2387097914722394,-1.2387097914722394

685,-1.2378621846619218,-1.2378621846619218

686,-1.3677092714786607,-1.3677092714786607

687,-1.4246788800023744,-1.4246788800023744

688,-1.48905247866381,-1.48905247866381

689,-1.350911904076226,-1.350911904076226

690,-1.2949656080178458,-1.2949656080178458

691,-1.3810022644018145,-1.3810022644018145

692,-1.3648188923644977,-1.3648188923644977

693,-1.5136383681052745,-1.5136383681052745

694,-1.4529469101190964,-1.4529469101190964

695,-1.438331105216684,-1.438331105216684

696,-1.452719551892302,-1.452719551892302

697,-1.395621544730635,-1.395621544730635

698,-1.4608128415170105,-1.4608128415170105

699,-1.432233891904604,-1.432233891904604

700,-1.4262582615386084,-1.4262582615386084

701,-1.4714717035220932,-1.4714717035220932

702,-1.4565188809155731,-1.4565188809155731

703,-1.6281293231792169,-1.6281293231792169

704,-1.6001012598263586,-1.6001012598263586

705,-1.5545257437478082,-1.5545257437478082

706,-1.5505467528556136,-1.5505467528556136

707,-1.6928495635430187,-1.6928495635430187

708,-1.728711835230434,-1.728711835230434

709,-1.5787747880570102,-1.5787747880570102

710,-2.011060913172052,-2.011060913172052

711,-1.8634745722046104,-1.8634745722046104

712,-1.679685119370571,-1.679685119370571

713,-1.800092105246973,-1.800092105246973

714,-1.708204888270695,-1.708204888270695

715,-1.664859326727249,-1.664859326727249

716,-1.6710838057850566,-1.6710838057850566

717,-1.685686342633749,-1.685686342633749

718,-1.5568189910257848,-1.5568189910257848

719,-1.3563285944924968,-1.3563285944924968

720,-1.3879297627698066,-1.3879297627698066

721,-1.2912531143442243,-1.2912531143442243

722,-1.2466878104763608,-1.2466878104763608

723,-1.1870547631085426,-1.1870547631085426

724,-1.086694207242861,-1.086694207242861

725,-1.2053692105308695,-1.2053692105308695

726,-1.2108658157221799,-1.2108658157221799

727,-1.1775225268317013,-1.1775225268317013

728,-1.2141259386867345,-1.2141259386867345

729,-1.159111719404325,-1.159111719404325

730,-1.293639374157875,-1.293639374157875

731,-1.270498713001556,-1.270498713001556

732,-1.3823271184010364,-1.3823271184010364

733,-1.4209033226594803,-1.4209033226594803

734,-1.4026329036076692,-1.4026329036076692

735,-1.4186876284879761,-1.4186876284879761

736,-1.4260259703604174,-1.4260259703604174

737,-1.4340121206097987,-1.4340121206097987

738,-1.466213168150244,-1.466213168150244

739,-1.3568089423462666,-1.3568089423462666

740,-1.3770978153649285,-1.3770978153649285

741,-1.4524296092640676,-1.4524296092640676

742,-1.2547586244228526,-1.2547586244228526

743,-1.3241402545227356,-1.3241402545227356

744,-1.2806730540627214,-1.2806730540627214

745,-1.3097681370179026,-1.3097681370179026

746,-1.3563562601725385,-1.3563562601725385

747,-1.3423885143253753,-1.3423885143253753

748,-1.353666312178156,-1.353666312178156

749,-1.2445704309282686,-1.2445704309282686

750,-1.2778697939695118,-1.2778697939695118

751,-1.334599153244506,-1.334599153244506

752,-1.366677262754623,-1.366677262754623

753,-1.3884720884990964,-1.3884720884990964

754,-1.4872272421798294,-1.4872272421798294

755,-1.5064418923554184,-1.5064418923554184

756,-1.5058616374075953,-1.5058616374075953

757,-1.4662198505087087,-1.4662198505087087

758,-1.416771013553697,-1.416771013553697

759,-1.3751596802540127,-1.3751596802540127

760,-1.462388328199539,-1.462388328199539

761,-1.5074062000190787,-1.5074062000190787

762,-1.5735649819723452,-1.5735649819723452

763,-1.3897184978732011,-1.3897184978732011

764,-1.4522909914643185,-1.4522909914643185

765,-1.543560504642486,-1.543560504642486

766,-1.570952045608297,-1.570952045608297

767,-1.5603306800958427,-1.5603306800958427

768,-1.454731081076711,-1.454731081076711

769,-1.3618213098397154,-1.3618213098397154

770,-1.4484276995560694,-1.4484276995560694

771,-1.6510407766162125,-1.6510407766162125

772,-1.6123372015309103,-1.6123372015309103

773,-1.6094765066492855,-1.6094765066492855

774,-1.6877203504314797,-1.6877203504314797

775,-1.8056194400829821,-1.8056194400829821

776,-1.9031681751419356,-1.9031681751419356

777,-1.878640965417834,-1.878640965417834

778,-1.6701692133308217,-1.6701692133308217

779,-1.5678561247862586,-1.5678561247862586

780,-1.531720454905222,-1.531720454905222

781,-1.5854431718831614,-1.5854431718831614

782,-1.6918647895789989,-1.6918647895789989

783,-1.6640237618273812,-1.6640237618273812

784,-1.7594006056347191,-1.7594006056347191

785,-1.763643636956786,-1.763643636956786

786,-1.6541832418628426,-1.6541832418628426

787,-1.7506442269082525,-1.7506442269082525

788,-1.7734018246050978,-1.7734018246050978

789,-2.0087259732438145,-2.0087259732438145

790,-1.9165028291268635,-1.9165028291268635

791,-1.8163009075367667,-1.8163009075367667

792,-1.6510846149759453,-1.6510846149759453

793,-1.5273274031647799,-1.5273274031647799

794,-1.510442042839239,-1.510442042839239

795,-1.5253298074903867,-1.5253298074903867

796,-1.9094240864787535,-1.9094240864787535

797,-1.729972101381725,-1.729972101381725

798,-1.6764316988784982,-1.6764316988784982

799,-1.785582641432418,-1.785582641432418

800,-1.889802101577143,-1.889802101577143

801,-1.9709822969291713,-1.9709822969291713

802,-2.1627867522724227,-2.1627867522724227

803,-1.9553194421368696,-1.9553194421368696

804,-1.7573672474602389,-1.7573672474602389

805,-1.7849365557118637,-1.7849365557118637

806,-1.7971994168527754,-1.7971994168527754

807,-2.0282770473131175,-2.0282770473131175

808,-1.9703422640006147,-1.9703422640006147

809,-1.9420587277102146,-1.9420587277102146

810,-1.9842928693347899,-1.9842928693347899

811,-2.0469998578621618,-2.0469998578621618

812,-1.6947517880611067,-1.6947517880611067

813,-1.5325918362337811,-1.5325918362337811

814,-1.5892607097205156,-1.5892607097205156

815,-1.5950635382315324,-1.5950635382315324

816,-1.6540874981099483,-1.6540874981099483

817,-1.6338393432828473,-1.6338393432828473

818,-1.5764338039594135,-1.5764338039594135

819,-1.7627869675046168,-1.7627869675046168

820,-1.67195237891765,-1.67195237891765

821,-1.7110649511503095,-1.7110649511503095

822,-1.689287720127068,-1.689287720127068

823,-1.6597153709270884,-1.6597153709270884

824,-1.61615555051991,-1.61615555051991

825,-1.5637612799386416,-1.5637612799386416

826,-1.636319752072674,-1.636319752072674

827,-1.6910720598660758,-1.6910720598660758

828,-1.7191338653106514,-1.7191338653106514

829,-1.7570045832601429,-1.7570045832601429

830,-1.814429648027833,-1.814429648027833

831,-1.8874973352620865,-1.8874973352620865

832,-1.873423353521067,-1.873423353521067

833,-2.0632048706379065,-2.0632048706379065

834,-1.9125352729100487,-1.9125352729100487

835,-2.0342385138175247,-2.0342385138175247

836,-2.0680953158991433,-2.0680953158991433

837,-2.1261038849932294,-2.1261038849932294

838,-2.150955606038684,-2.150955606038684

839,-2.0762116165837603,-2.0762116165837603

840,-2.0878050587354293,-2.0878050587354293

841,-2.030199301342376,-2.030199301342376

842,-1.9174844758387142,-1.9174844758387142

843,-1.9858461667615217,-1.9858461667615217

844,-1.9798754283629076,-1.9798754283629076

845,-1.9705004168140172,-1.9705004168140172

846,-2.0743865487997377,-2.0743865487997377

847,-1.9758150451796896,-1.9758150451796896

848,-1.9378971293449039,-1.9378971293449039

849,-1.9529854710973586,-1.9529854710973586

850,-1.950900966685347,-1.950900966685347

851,-1.9209164319013465,-1.9209164319013465

852,-2.0573505692831073,-2.0573505692831073

853,-2.257580252823303,-2.257580252823303

854,-2.0064754824229083,-2.0064754824229083

855,-2.030418815841903,-2.030418815841903

856,-1.8598030048075784,-1.8598030048075784

857,-1.8324963469441227,-1.8324963469441227

858,-1.9066879950174351,-1.9066879950174351

859,-1.9677238645272825,-1.9677238645272825

860,-1.9919856968589988,-1.9919856968589988

861,-1.8750861097355374,-1.8750861097355374

862,-1.914963221430507,-1.914963221430507

863,-2.05483778071628,-2.05483778071628

864,-2.188201397729788,-2.188201397729788

865,-2.4934730605555075,-2.4934730605555075

866,-2.071264250737695,-2.071264250737695

867,-2.106388265533822,-2.106388265533822

868,-2.1093038229783074,-2.1093038229783074

869,-1.8951999347609467,-1.8951999347609467

870,-2.003965907516288,-2.003965907516288

871,-2.0329961596563426,-2.0329961596563426

872,-1.904763537591632,-1.904763537591632

873,-1.8383213433421803,-1.8383213433421803

874,-1.9090600463457648,-1.9090600463457648

875,-1.8766206348503776,-1.8766206348503776

876,-1.9083316914420467,-1.9083316914420467

877,-1.8863177663369755,-1.8863177663369755

878,-1.9305742263973238,-1.9305742263973238

879,-1.9139745898447103,-1.9139745898447103

880,-1.921698786355697,-1.921698786355697

881,-1.7861135767810632,-1.7861135767810632

882,-1.7806975265939078,-1.7806975265939078

883,-1.7990964594738488,-1.7990964594738488

884,-1.9247648909303834,-1.9247648909303834

885,-1.889857091173659,-1.889857091173659

886,-1.8841588500331132,-1.8841588500331132

887,-1.9319472073567159,-1.9319472073567159

888,-1.8131147937639864,-1.8131147937639864

889,-1.8541309940818513,-1.8541309940818513

890,-2.038034408997187,-2.038034408997187

891,-2.083321612832763,-2.083321612832763

892,-2.0199604101241553,-2.0199604101241553

893,-2.106996557902117,-2.106996557902117

894,-2.202854394500326,-2.202854394500326

895,-1.9357946057893265,-1.9357946057893265

896,-1.9272262392965347,-1.9272262392965347

897,-1.9583162025915528,-1.9583162025915528

898,-1.81010199723063,-1.81010199723063

899,-1.8231380722472923,-1.8231380722472923

900,-1.8403244357507376,-1.8403244357507376

901,-1.8084952275587411,-1.8084952275587411

902,-1.9219990976689436,-1.9219990976689436

903,-1.9677819536075356,-1.9677819536075356

904,-2.1711764944460326,-2.1711764944460326

905,-2.1943467487783095,-2.1943467487783095

906,-2.1174621738022825,-2.1174621738022825

907,-2.1582555758638,-2.1582555758638

908,-2.1760302839494097,-2.1760302839494097

909,-2.319069118935996,-2.319069118935996

910,-2.1083669107277503,-2.1083669107277503

911,-2.076986734870509,-2.076986734870509

912,-2.2142030521667935,-2.2142030521667935

913,-2.1820333943747103,-2.1820333943747103

914,-2.2071015601969215,-2.2071015601969215

915,-2.05406695315377,-2.05406695315377

916,-2.135875527415523,-2.135875527415523

917,-2.0623790212275357,-2.0623790212275357

918,-2.060278836113581,-2.060278836113581

919,-2.1161079746394225,-2.1161079746394225

920,-2.2479476061835357,-2.2479476061835357

921,-2.162802355375449,-2.162802355375449

922,-2.2881524626731022,-2.2881524626731022

923,-2.300217516549616,-2.300217516549616

924,-2.2913266297395665,-2.2913266297395665

925,-2.3678396358679414,-2.3678396358679414

926,-2.332116774737079,-2.332116774737079

927,-2.4496978043058983,-2.4496978043058983

928,-2.3534874379950246,-2.3534874379950246

929,-2.3400683118653642,-2.3400683118653642

930,-2.2277023820303383,-2.2277023820303383

931,-2.161994647035667,-2.161994647035667

932,-2.1998582373728333,-2.1998582373728333

933,-2.275390861520565,-2.275390861520565

934,-2.244026380089932,-2.244026380089932

935,-2.193500140319502,-2.193500140319502

936,-2.149174079036292,-2.149174079036292

937,-2.133039974729621,-2.133039974729621

938,-2.0856927371531957,-2.0856927371531957

939,-1.9730850618885782,-1.9730850618885782

940,-2.136771208317054,-2.136771208317054

941,-2.109357388387279,-2.109357388387279

942,-2.1197457908945454,-2.1197457908945454

943,-2.145637387614175,-2.145637387614175

944,-2.2139671501286085,-2.2139671501286085

945,-2.1450168237736595,-2.1450168237736595

946,-2.089534424139999,-2.089534424139999

947,-2.1241505692424614,-2.1241505692424614

948,-2.206084365227015,-2.206084365227015

949,-2.307852482777703,-2.307852482777703

950,-2.270916575448672,-2.270916575448672

951,-2.142838145155309,-2.142838145155309

952,-2.2485060426267434,-2.2485060426267434

953,-2.5331624820447387,-2.5331624820447387

954,-2.5074257353569718,-2.5074257353569718

955,-2.2576762559535557,-2.2576762559535557

956,-2.098026670382641,-2.098026670382641

957,-2.1344505680902004,-2.1344505680902004

958,-2.225323640742182,-2.225323640742182

959,-2.2945533409947365,-2.2945533409947365

960,-2.3255439036212207,-2.3255439036212207

961,-2.265375381631865,-2.265375381631865

962,-2.2185756755312664,-2.2185756755312664

963,-2.1825241339727426,-2.1825241339727426

964,-2.136657751261687,-2.136657751261687

965,-2.4032406479874884,-2.4032406479874884

966,-2.5121579989790668,-2.5121579989790668

967,-2.6362382678591008,-2.6362382678591008

968,-2.5492123082305027,-2.5492123082305027

969,-2.5570562948577553,-2.5570562948577553

970,-2.538703778542026,-2.538703778542026

971,-2.3659507124478374,-2.3659507124478374

972,-2.3001169225032188,-2.3001169225032188

973,-2.2258306292955057,-2.2258306292955057

974,-2.2388431415011905,-2.2388431415011905

975,-2.3063294061188198,-2.3063294061188198

976,-2.2085775897436046,-2.2085775897436046

977,-2.190601922408587,-2.190601922408587

978,-2.274353573415937,-2.274353573415937

979,-2.2952172193472618,-2.2952172193472618

980,-2.2796246182450863,-2.2796246182450863

981,-2.29292017632176,-2.29292017632176

982,-2.3889775965990716,-2.3889775965990716

983,-2.4010026933922264,-2.4010026933922264

984,-2.3779757123224017,-2.3779757123224017

985,-2.4760155281034004,-2.4760155281034004

986,-2.399317958206244,-2.399317958206244

987,-2.5249060361539093,-2.5249060361539093

988,-2.3902122989134402,-2.3902122989134402

989,-2.287607716834623,-2.287607716834623

990,-2.2338854298064788,-2.2338854298064788

991,-2.317004438424833,-2.317004438424833

992,-2.379367504958838,-2.379367504958838

993,-2.35780874690804,-2.35780874690804

994,-2.1838805369383114,-2.1838805369383114

995,-2.1037047870472514,-2.1037047870472514

996,-2.0811886220567963,-2.0811886220567963

997,-2.1570099866739767,-2.1570099866739767

998,-2.3016517903717513,-2.3016517903717513

999,-2.3067235697993973,-2.3067235697993973

1000,-2.300745886074287,-2.300745886074287

1001,-2.2715988314474598,-2.2715988314474598

1002,-2.2168432118212746,-2.2168432118212746

1003,-2.3469165979149036,-2.3469165979149036

1004,-2.327061509064765,-2.327061509064765

1005,-2.3219510987556764,-2.3219510987556764

1006,-2.3616032737061263,-2.3616032737061263

1007,-2.4770666899899045,-2.4770666899899045

1008,-2.333253030529935,-2.333253030529935

1009,-2.2661814327257335,-2.2661814327257335

1010,-2.2676186057511836,-2.2676186057511836

1011,-2.122594642889705,-2.122594642889705

1012,-2.1127944955485027,-2.1127944955485027

1013,-2.157596257463955,-2.157596257463955

1014,-2.2456455417208905,-2.2456455417208905

1015,-2.3076806191663275,-2.3076806191663275

1016,-2.2513001818966045,-2.2513001818966045

1017,-2.2933578976553735,-2.2933578976553735

1018,-2.334960802943749,-2.334960802943749

1019,-2.4915311116241456,-2.4915311116241456

1020,-2.5197978653304567,-2.5197978653304567

1021,-2.454040070093475,-2.454040070093475

1022,-2.505729634734054,-2.505729634734054

1023,-2.4093391349584947,-2.4093391349584947

1024,-2.335245445555711,-2.335245445555711

1025,-2.1982189253198925,-2.1982189253198925

1026,-2.2277244331749766,-2.2277244331749766

1027,-2.128762455949825,-2.128762455949825

1028,-2.2165393377755667,-2.2165393377755667

1029,-2.169039067071027,-2.169039067071027

1030,-2.1752368335477654,-2.1752368335477654

1031,-2.204315568642675,-2.204315568642675

1032,-2.236461065081646,-2.236461065081646

1033,-2.2691819320928137,-2.2691819320928137

1034,-2.273688421458259,-2.273688421458259

1035,-2.358523620226012,-2.358523620226012

1036,-2.245141118453913,-2.245141118453913

1037,-2.2904509555622536,-2.2904509555622536

1038,-2.2501950883923634,-2.2501950883923634

1039,-2.386893946382285,-2.386893946382285

1040,-2.6797861533627274,-2.6797861533627274

1041,-2.6061002673330886,-2.6061002673330886

1042,-2.5938397199518533,-2.5938397199518533

1043,-2.486185886715953,-2.486185886715953

1044,-2.4749630923843666,-2.4749630923843666

1045,-2.5284472237872935,-2.5284472237872935

1046,-2.578493417164875,-2.578493417164875

1047,-2.586584819290016,-2.586584819290016

1048,-2.567790669252814,-2.567790669252814

1049,-2.588798573998482,-2.588798573998482

1050,-2.566895388228107,-2.566895388228107

1051,-2.5195064390106605,-2.5195064390106605

1052,-2.550124002295938,-2.550124002295938

1053,-2.2689326007815978,-2.2689326007815978

1054,-2.3289548429978955,-2.3289548429978955

1055,-2.346757498027598,-2.346757498027598

1056,-2.4592495593044994,-2.4592495593044994

1057,-2.426637370852278,-2.426637370852278

1058,-2.3197432797737134,-2.3197432797737134

1059,-2.2470997756188336,-2.2470997756188336

1060,-2.2866591097599525,-2.2866591097599525

1061,-2.3903475606490088,-2.3903475606490088

1062,-2.4989683483434644,-2.4989683483434644

1063,-2.4447863729896757,-2.4447863729896757

1064,-2.4882071538276156,-2.4882071538276156

1065,-2.4957577039537604,-2.4957577039537604

1066,-2.6012036966561176,-2.6012036966561176

1067,-2.6063880257475422,-2.6063880257475422

1068,-2.5375948086814644,-2.5375948086814644

1069,-2.3347977402186437,-2.3347977402186437

1070,-2.3663636288270964,-2.3663636288270964

1071,-2.3695213386415888,-2.3695213386415888

1072,-2.5244427817393653,-2.5244427817393653

1073,-2.5657632235351184,-2.5657632235351184

1074,-2.5404457406461387,-2.5404457406461387

1075,-2.819071114524631,-2.819071114524631

1076,-2.442616309261078,-2.442616309261078

1077,-2.479629932495036,-2.479629932495036

1078,-2.3987344770007213,-2.3987344770007213

1079,-2.3746974392755797,-2.3746974392755797

1080,-2.4942434230196193,-2.4942434230196193

1081,-2.3742732114753387,-2.3742732114753387

1082,-2.2783175628538292,-2.2783175628538292

1083,-2.3177910040300542,-2.3177910040300542

1084,-2.2003200487303984,-2.2003200487303984

1085,-2.240237189302889,-2.240237189302889

1086,-2.4102475495988926,-2.4102475495988926

1087,-2.344390877942108,-2.344390877942108

1088,-2.3685952474453322,-2.3685952474453322

1089,-2.373158021452745,-2.373158021452745

1090,-2.26252324467382,-2.26252324467382

1091,-2.3016058965426494,-2.3016058965426494

1092,-2.3622870655357384,-2.3622870655357384

1093,-2.390336478519952,-2.390336478519952

1094,-2.4044636278833296,-2.4044636278833296

1095,-2.3912784160240843,-2.3912784160240843

1096,-2.3410191192441037,-2.3410191192441037

1097,-2.2279596553142693,-2.2279596553142693

1098,-2.222563419206903,-2.222563419206903

1099,-2.27491374630812,-2.27491374630812

1100,-2.393484845969511,-2.393484845969511

1101,-2.4047440075362463,-2.4047440075362463

1102,-2.294413870328276,-2.294413870328276

1103,-2.346540578728116,-2.346540578728116

1104,-2.431564036812231,-2.431564036812231

1105,-2.2466018163458235,-2.2466018163458235

1106,-2.323997912583512,-2.323997912583512

1107,-2.3906121002281133,-2.3906121002281133

1108,-2.4171954916332763,-2.4171954916332763

1109,-2.4716792248872492,-2.4716792248872492

1110,-2.4191259016754385,-2.4191259016754385

1111,-2.4318885940972743,-2.4318885940972743

1112,-2.403738328018039,-2.403738328018039

1113,-2.447312041053499,-2.447312041053499

1114,-2.3470387492083766,-2.3470387492083766

1115,-2.3985703305367347,-2.3985703305367347

1116,-2.3381996518233694,-2.3381996518233694

1117,-2.5697707284600178,-2.5697707284600178

1118,-2.616303025368692,-2.616303025368692

1119,-2.450508105662032,-2.450508105662032

1120,-2.5097021618970867,-2.5097021618970867

1121,-2.6033736507806258,-2.6033736507806258

1122,-2.5743451133989,-2.5743451133989

1123,-2.804001938726673,-2.804001938726673

1124,-2.6506927258168376,-2.6506927258168376

1125,-2.6315796416281096,-2.6315796416281096

1126,-2.6724073414893077,-2.6724073414893077

1127,-2.6609414259846824,-2.6609414259846824

1128,-2.398602187002345,-2.398602187002345

1129,-2.4117303712118208,-2.4117303712118208

1130,-2.432125594687161,-2.432125594687161

1131,-2.5217670846863713,-2.5217670846863713

1132,-2.6158766861156715,-2.6158766861156715

1133,-2.55178407950869,-2.55178407950869

1134,-2.533896169737219,-2.533896169737219

1135,-2.545081520232032,-2.545081520232032

1136,-2.595637282187143,-2.595637282187143

1137,-2.528354107413023,-2.528354107413023

1138,-2.3818990900469927,-2.3818990900469927

1139,-2.3287740967231687,-2.3287740967231687

1140,-2.4598514796327096,-2.4598514796327096

1141,-2.462900228977968,-2.462900228977968

1142,-2.3962988075048077,-2.3962988075048077

1143,-2.4156884621555323,-2.4156884621555323

1144,-2.407619788648055,-2.407619788648055

1145,-2.3623859580435562,-2.3623859580435562

1146,-2.346584887989474,-2.346584887989474

1147,-2.3481538899927803,-2.3481538899927803

1148,-2.312854926806409,-2.312854926806409

1149,-2.300043559444164,-2.300043559444164

1150,-2.4464940789917997,-2.4464940789917997

1151,-2.45078112243601,-2.45078112243601

1152,-2.534380886551941,-2.534380886551941

1153,-2.533486458905211,-2.533486458905211

1154,-2.475588341372911,-2.475588341372911

1155,-2.5858587153707124,-2.5858587153707124

1156,-2.596426451815993,-2.596426451815993

1157,-2.5761473034322595,-2.5761473034322595

1158,-2.533424875385897,-2.533424875385897

1159,-2.5737189240854086,-2.5737189240854086

1160,-2.6661666169847096,-2.6661666169847096

1161,-2.411304494678325,-2.411304494678325

1162,-2.44075894586414,-2.44075894586414

1163,-2.5753906033154736,-2.5753906033154736

1164,-2.500528631436742,-2.500528631436742

1165,-2.512311770072615,-2.512311770072615

1166,-2.401738103967374,-2.401738103967374

1167,-2.3695491226688383,-2.3695491226688383

1168,-2.3173614196409864,-2.3173614196409864

1169,-2.307058378583373,-2.307058378583373

1170,-2.3562716543814104,-2.3562716543814104

1171,-2.3644535742121424,-2.3644535742121424

1172,-2.381541453539807,-2.381541453539807

1173,-2.42528256583432,-2.42528256583432

1174,-2.4391337526116454,-2.4391337526116454

1175,-2.47931285782152,-2.47931285782152

1176,-2.5099333459157496,-2.5099333459157496

1177,-2.526891039999997,-2.526891039999997

1178,-2.5544590633287725,-2.5544590633287725

1179,-2.5888126249355907,-2.5888126249355907

1180,-2.53740191529598,-2.53740191529598

1181,-2.6283187123406115,-2.6283187123406115

1182,-2.6253453665868953,-2.6253453665868953

1183,-2.6526690619445477,-2.6526690619445477

1184,-2.637258227518886,-2.637258227518886

1185,-2.605370264001069,-2.605370264001069

1186,-2.512891004223821,-2.512891004223821

1187,-2.596317005017693,-2.596317005017693

1188,-2.619964097068159,-2.619964097068159

1189,-2.542092574129524,-2.542092574129524

1190,-2.5757144384359543,-2.5757144384359543

1191,-2.530116618381962,-2.530116618381962

1192,-2.552978384010355,-2.552978384010355

1193,-2.5741415307066755,-2.5741415307066755

1194,-2.551082242516317,-2.551082242516317

1195,-2.542722253056656,-2.542722253056656

1196,-2.6034777466861017,-2.6034777466861017

1197,-2.679092298076677,-2.679092298076677

1198,-2.6108137326629346,-2.6108137326629346

1199,-2.624446747431577,-2.624446747431577

1200,-2.4390931831597977,-2.4390931831597977

1201,-2.451682125405368,-2.451682125405368

1202,-2.4756911374918964,-2.4756911374918964

1203,-2.5159105412886453,-2.5159105412886453

1204,-2.503758434463454,-2.503758434463454

1205,-2.4590822795612413,-2.4590822795612413

1206,-2.4824151207304017,-2.4824151207304017

1207,-2.4727461317868067,-2.4727461317868067

1208,-2.419475390471976,-2.419475390471976

1209,-2.396826759127489,-2.396826759127489

1210,-2.367769113764256,-2.367769113764256

1211,-2.439578246694771,-2.439578246694771

1212,-2.4121629177057153,-2.4121629177057153

1213,-2.498584921969995,-2.498584921969995

1214,-2.4592325872043506,-2.4592325872043506

1215,-2.292790047786643,-2.292790047786643

1216,-2.316504638411097,-2.316504638411097

1217,-2.5096447161033115,-2.5096447161033115

1218,-2.5332778167568923,-2.5332778167568923

1219,-2.489309980769508,-2.489309980769508

1220,-2.4908985742536753,-2.4908985742536753

1221,-2.5732819346625218,-2.5732819346625218

1222,-2.5095476919481565,-2.5095476919481565

1223,-2.4523106921748745,-2.4523106921748745

1224,-2.4916550658798444,-2.4916550658798444

1225,-2.5361763062527523,-2.5361763062527523

1226,-2.545523876703123,-2.545523876703123

1227,-2.350105295194058,-2.350105295194058

1228,-2.509166335544306,-2.509166335544306

1229,-2.4499064410399423,-2.4499064410399423

1230,-2.4655996552651254,-2.4655996552651254

1231,-2.499556545115314,-2.499556545115314

1232,-2.6044772112521355,-2.6044772112521355

1233,-2.7290964764281402,-2.7290964764281402

1234,-2.6411149128561755,-2.6411149128561755

1235,-2.5927936052795117,-2.5927936052795117

1236,-2.6036336095183072,-2.6036336095183072

1237,-2.6574302908443457,-2.6574302908443457

1238,-2.5068628784757574,-2.5068628784757574

1239,-2.577093342198729,-2.577093342198729

1240,-2.585079060002493,-2.585079060002493

1241,-2.683266122932393,-2.683266122932393

1242,-2.402258871857888,-2.402258871857888

1243,-2.485672677013538,-2.485672677013538

1244,-2.46440433318189,-2.46440433318189

1245,-2.4451178515846257,-2.4451178515846257

1246,-2.4022401502113353,-2.4022401502113353

1247,-2.478699973962226,-2.478699973962226

1248,-2.494156876599365,-2.494156876599365

1249,-2.5954858432692163,-2.5954858432692163

1250,-2.515728960684429,-2.515728960684429

1251,-2.4850796431930933,-2.4850796431930933

1252,-2.465198542773798,-2.465198542773798

1253,-2.6088386173069664,-2.6088386173069664

1254,-2.583451469744121,-2.583451469744121

1255,-2.4444020277984095,-2.4444020277984095

1256,-2.4317706638426055,-2.4317706638426055

1257,-2.468658087666106,-2.468658087666106

1258,-2.538074614449329,-2.538074614449329

1259,-2.6504002501737913,-2.6504002501737913

1260,-2.654510741287578,-2.654510741287578

1261,-2.619272865828201,-2.619272865828201

1262,-2.5549035047423754,-2.5549035047423754

1263,-2.6105735029303987,-2.6105735029303987

1264,-2.6208224346224847,-2.6208224346224847

1265,-2.655161651449382,-2.655161651449382

1266,-2.6718464708080942,-2.6718464708080942

1267,-2.872091243585568,-2.872091243585568

1268,-2.9084593149452775,-2.9084593149452775

1269,-2.953690925464822,-2.953690925464822

1270,-3.064043471593678,-3.064043471593678

1271,-2.9164160144862477,-2.9164160144862477

1272,-2.770109537730737,-2.770109537730737

1273,-2.909178784054549,-2.909178784054549

1274,-3.0305775382720257,-3.0305775382720257

1275,-2.768916148776893,-2.768916148776893

1276,-2.713575936646576,-2.713575936646576

1277,-2.654739860613227,-2.654739860613227

1278,-2.6303214198554397,-2.6303214198554397

1279,-2.628597254526005,-2.628597254526005

1280,-2.6511520959336856,-2.6511520959336856

1281,-2.6721317792315515,-2.6721317792315515

1282,-2.6632570286113935,-2.6632570286113935

1283,-2.6602406518865376,-2.6602406518865376

1284,-2.7383419539005724,-2.7383419539005724

1285,-2.6680081484864524,-2.6680081484864524

1286,-2.7288088368370613,-2.7288088368370613

1287,-2.687996713253989,-2.687996713253989

1288,-2.648004136997887,-2.648004136997887

1289,-2.832465919520203,-2.832465919520203

1290,-2.6802365378207633,-2.6802365378207633

1291,-2.763194469920669,-2.763194469920669

1292,-2.7168558653552775,-2.7168558653552775

1293,-2.767308491197702,-2.767308491197702

1294,-2.66959586667056,-2.66959586667056

1295,-2.788131632275415,-2.788131632275415

1296,-2.7342931285739733,-2.7342931285739733

1297,-2.6333487319146043,-2.6333487319146043

1298,-2.5983431904959713,-2.5983431904959713

1299,-2.540382371646437,-2.540382371646437

1300,-2.488239051741482,-2.488239051741482

1301,-2.48842995425948,-2.48842995425948

1302,-2.4393530863479698,-2.4393530863479698

1303,-2.473552218156987,-2.473552218156987

1304,-2.470198953215762,-2.470198953215762

1305,-2.5081113269473616,-2.5081113269473616

1306,-2.5054176610745924,-2.5054176610745924

1307,-2.4726995211349663,-2.4726995211349663

1308,-2.4141270025341566,-2.4141270025341566

1309,-2.4528263896533207,-2.4528263896533207

1310,-2.5139409192609925,-2.5139409192609925

1311,-2.5593833165372306,-2.5593833165372306

1312,-2.457730381467903,-2.457730381467903

1313,-2.489546440610165,-2.489546440610165

1314,-2.5345855971509104,-2.5345855971509104

1315,-2.5702865449214225,-2.5702865449214225

1316,-2.628727610452683,-2.628727610452683

1317,-2.606773088876584,-2.606773088876584

1318,-2.639269798355096,-2.639269798355096

1319,-2.612287439364761,-2.612287439364761

1320,-2.587342888222027,-2.587342888222027

1321,-2.62180670625849,-2.62180670625849

1322,-2.618351215504294,-2.618351215504294

1323,-2.607898164182821,-2.607898164182821

1324,-2.6408456633523945,-2.6408456633523945

1325,-2.6443138658814878,-2.6443138658814878

1326,-2.598883526232234,-2.598883526232234

1327,-2.5479930103932618,-2.5479930103932618

1328,-2.6019518820576963,-2.6019518820576963

1329,-2.545466787062306,-2.545466787062306

1330,-2.636087290790787,-2.636087290790787

1331,-2.7184968680273274,-2.7184968680273274

1332,-2.730017874655878,-2.730017874655878

1333,-2.751992853109684,-2.751992853109684

1334,-2.852151443654121,-2.852151443654121

1335,-2.8367593928331325,-2.8367593928331325

1336,-2.824694407595173,-2.824694407595173

1337,-2.8117269545825083,-2.8117269545825083

1338,-2.682796555318051,-2.682796555318051

1339,-2.76266513859644,-2.76266513859644

1340,-2.767216839439757,-2.767216839439757

1341,-2.7459259805432095,-2.7459259805432095

1342,-2.89495828067042,-2.89495828067042

1343,-2.876384378041161,-2.876384378041161

1344,-2.7660875848286817,-2.7660875848286817

1345,-2.7779594111715364,-2.7779594111715364

1346,-2.81429932010313,-2.81429932010313

1347,-2.794178406580369,-2.794178406580369

1348,-2.7749413743278355,-2.7749413743278355

1349,-2.858934690835061,-2.858934690835061

1350,-2.7975190859763632,-2.7975190859763632

1351,-2.8673294693372107,-2.8673294693372107

1352,-2.8872751516666555,-2.8872751516666555

1353,-2.8106936052921014,-2.8106936052921014

1354,-2.774161114087062,-2.774161114087062

1355,-2.785098668157206,-2.785098668157206

1356,-2.8125484824774976,-2.8125484824774976

1357,-2.758398381939427,-2.758398381939427

1358,-2.7726167307989122,-2.7726167307989122

1359,-2.7955291022114492,-2.7955291022114492

1360,-2.8140783084180123,-2.8140783084180123

1361,-2.722782225257169,-2.722782225257169

1362,-2.768931214908042,-2.768931214908042

1363,-2.805253112483097,-2.805253112483097

1364,-2.8914071625729436,-2.8914071625729436

1365,-2.943438429960441,-2.943438429960441

1366,-3.2006683881496927,-3.2006683881496927

1367,-3.127206679410163,-3.127206679410163

1368,-3.103272749790068,-3.103272749790068

1369,-2.935516277909166,-2.935516277909166

1370,-2.882926768086028,-2.882926768086028

1371,-2.959049757296862,-2.959049757296862

1372,-2.9587275651289837,-2.9587275651289837

1373,-2.9762030678581395,-2.9762030678581395

1374,-2.971444156320805,-2.971444156320805

1375,-2.8199729350907425,-2.8199729350907425

1376,-2.7725242905958574,-2.7725242905958574

1377,-2.8226034214927718,-2.8226034214927718

1378,-2.8399686648965754,-2.8399686648965754

1379,-2.8393442260104056,-2.8393442260104056

1380,-2.902058905244424,-2.902058905244424

1381,-2.8833980451193013,-2.8833980451193013

1382,-2.931595731599236,-2.931595731599236

1383,-2.924355094918219,-2.924355094918219

1384,-2.9051335959753515,-2.9051335959753515

1385,-2.9017701641361997,-2.9017701641361997

1386,-2.914453356748214,-2.914453356748214

1387,-2.8582796584996895,-2.8582796584996895

1388,-2.8389612979350485,-2.8389612979350485

1389,-2.8183064427661044,-2.8183064427661044

1390,-2.863808989310522,-2.863808989310522

1391,-2.9499412918428307,-2.9499412918428307

1392,-3.035622810154662,-3.035622810154662

1393,-3.040638661086532,-3.040638661086532

1394,-2.99742265068164,-2.99742265068164

1395,-2.9809871228727816,-2.9809871228727816

1396,-2.864898425932013,-2.864898425932013

1397,-2.8465250519319825,-2.8465250519319825

1398,-2.8109952304542287,-2.8109952304542287

1399,-2.9376847239947055,-2.9376847239947055

1400,-2.9432180664071392,-2.9432180664071392

1401,-2.9061525543410003,-2.9061525543410003

1402,-2.8311149455456057,-2.8311149455456057

1403,-2.8868951649994012,-2.8868951649994012

1404,-2.962621549379906,-2.962621549379906

1405,-3.0162463944917595,-3.0162463944917595

1406,-2.921753045027259,-2.921753045027259

1407,-2.876580158102174,-2.876580158102174

1408,-2.778142107720303,-2.778142107720303

1409,-2.770922685958417,-2.770922685958417

1410,-2.833244894192959,-2.833244894192959

1411,-2.8105233961253573,-2.8105233961253573

1412,-2.7972242617819387,-2.7972242617819387

1413,-2.842574865151214,-2.842574865151214

1414,-2.836902773178464,-2.836902773178464

1415,-2.925056965151527,-2.925056965151527

1416,-2.9453792798817777,-2.9453792798817777

1417,-2.923181712948497,-2.923181712948497

1418,-3.07985416759903,-3.07985416759903

1419,-2.9205536710050986,-2.9205536710050986

1420,-2.9621413431092325,-2.9621413431092325

1421,-2.9875752010762495,-2.9875752010762495

1422,-2.896213449402459,-2.896213449402459

1423,-2.9249552835195676,-2.9249552835195676

1424,-2.8811780863057357,-2.8811780863057357

1425,-2.9047438991485133,-2.9047438991485133

1426,-2.9535570011777694,-2.9535570011777694

1427,-2.860678252104512,-2.860678252104512

1428,-2.8459332034053757,-2.8459332034053757

1429,-2.7364689403273736,-2.7364689403273736

1430,-2.697517345718516,-2.697517345718516

1431,-2.7807660314826577,-2.7807660314826577

1432,-2.780424364118155,-2.780424364118155

1433,-2.709490042051957,-2.709490042051957

1434,-2.7977882480610248,-2.7977882480610248

1435,-2.8129551529474157,-2.8129551529474157

1436,-3.0041952119170037,-3.0041952119170037

1437,-3.0502407320329388,-3.0502407320329388

1438,-3.0125141105524778,-3.0125141105524778

1439,-2.972611683190438,-2.972611683190438

1440,-2.908931033818286,-2.908931033818286

1441,-2.932221532596789,-2.932221532596789

1442,-3.0651348847896775,-3.0651348847896775

1443,-3.1359728378887244,-3.1359728378887244

1444,-3.0903943879893547,-3.0903943879893547

1445,-2.9681248123563324,-2.9681248123563324

1446,-3.090123930375279,-3.090123930375279

1447,-3.1009079946994444,-3.1009079946994444

1448,-3.073413328514009,-3.073413328514009

1449,-2.83592629097488,-2.83592629097488

1450,-2.8383132221336367,-2.8383132221336367

1451,-2.931155943961306,-2.931155943961306

1452,-2.895805992692807,-2.895805992692807

1453,-3.1693707059757,-3.1693707059757

1454,-3.169083459803373,-3.169083459803373

1455,-3.1676952462776553,-3.1676952462776553

1456,-3.1463364068506667,-3.1463364068506667

1457,-2.836714996458959,-2.836714996458959

1458,-2.8340999941039775,-2.8340999941039775

1459,-2.9577212947720066,-2.9577212947720066

1460,-2.8643585159387897,-2.8643585159387897

1461,-2.848263064495737,-2.848263064495737

1462,-2.95500541023582,-2.95500541023582

1463,-3.0697855623638373,-3.0697855623638373

1464,-3.0965694478900914,-3.0965694478900914

1465,-3.092564037441036,-3.092564037441036

1466,-3.0612069078322857,-3.0612069078322857

1467,-2.9311390117331597,-2.9311390117331597

1468,-2.973985276147258,-2.973985276147258

1469,-3.0730919132218633,-3.0730919132218633

1470,-3.0604790788256246,-3.0604790788256246

1471,-2.9736816360959692,-2.9736816360959692

1472,-2.9135538616064722,-2.9135538616064722

1473,-2.983404122464474,-2.983404122464474

1474,-2.8821213425193526,-2.8821213425193526

1475,-2.8823541119639615,-2.8823541119639615

1476,-2.9609087863876202,-2.9609087863876202

1477,-2.994397391126806,-2.994397391126806

1478,-2.8617604328496173,-2.8617604328496173

1479,-2.8775461426381326,-2.8775461426381326

1480,-2.870574134941009,-2.870574134941009

1481,-2.864581213952205,-2.864581213952205

1482,-2.918272950699711,-2.918272950699711

1483,-2.8392785730595467,-2.8392785730595467

1484,-2.9356953973522097,-2.9356953973522097

1485,-2.9859274894595846,-2.9859274894595846

1486,-2.982264626449848,-2.982264626449848

1487,-3.028059783353399,-3.028059783353399

1488,-3.00537338986595,-3.00537338986595

1489,-3.0112325368965327,-3.0112325368965327

1490,-3.0382948454524428,-3.0382948454524428

1491,-3.0382769729779397,-3.0382769729779397

1492,-3.027369575023112,-3.027369575023112

1493,-3.1201614041156893,-3.1201614041156893

1494,-3.1324961939107276,-3.1324961939107276

1495,-3.1089257521865328,-3.1089257521865328

1496,-3.053448005898667,-3.053448005898667

1497,-3.211546060402964,-3.211546060402964

1498,-3.388164311985558,-3.388164311985558

1499,-3.219606859069503,-3.219606859069503


